Contrastive Learning and Correlation Clustering for Sequences of Network Telescope Data

Understanding activities of Internet scanners is challenging; it often requires identifying relationships between sources, a task for which semantic annotations are scarce. This work investigates whether semantically meaningful pairwise relationships between sequences of network flow records can be estimated by contrastive learning, without pretraining and without annotations. To this end, we propose a transformer model that embeds minimally preprocessed sequences of network flow records and train it using contrastive learning. With the similarities obtained from this model, we state a correlation clustering problem and solve it locally. Experimentally, we show: Learned similarities are higher on average for sequences originating from the same source than for sequences originating from different sources, and this property generalizes to unseen sequences of unseen sources. Moreover, correlation clustering yields clusters consistent with scanner labels. The complete source code of the algorithms and for reproducing the experiments is publicly available.

==> data/unseen_sequences_of_scanners_scanner_IDS_similarity_histogram.csv <==
bin_center,intra_density,inter_density
-0.98,0.0,0.0
-0.94,0.0,0.0
-0.9,0.0,0.0
-0.86,0.0,0.0
-0.82000005,0.0,0.0
-0.78,0.0,0.0
-0.74,0.0,0.0
-0.70000005,0.0,0.0
-0.65999997,0.0,0.0
-0.62,0.0,0.0
-0.58000004,0.0,5.92282e-08
-0.53999996,0.0,0.00011535944
-0.5,1.625713e-08,0.0020428023
-0.46,3.820426e-07,0.004438946
-0.42000002,1.9909567e-05,0.01253035
-0.38,0.0003560095,0.012365566
-0.34000003,0.0013372331,0.01624942
-0.3,0.0020382297,0.029748177
-0.26000002,0.0021594157,0.033805914
-0.22000001,0.0019522295,0.040940374
-0.18000002,0.0021688314,0.047029827
-0.14000002,0.0026976026,0.06397243
-0.100000024,0.003931741,0.093360335
-0.06000002,0.015492312,0.13278797
-0.02,0.039768733,0.1344038
0.020000022,0.019266758,0.12356482
0.06000002,0.03633232,0.090868615
0.100000024,0.023115369,0.054203387
0.14000002,0.030357167,0.03157196
0.18000002,0.021491373,0.02435647
0.22000001,0.02307764,0.016205357
0.26000002,0.02133099,0.009558604
0.3,0.023279583,0.0065247524
0.34000003,0.027634867,0.00505114
0.38,0.03133301,0.0035905023
0.42000002,0.034499552,0.0024107778
0.46,0.036311746,0.0017299418
0.5,0.038809896,0.0013295728
0.53999996,0.04240593,0.0010628626
0.58000004,0.045382597,0.00088454125
0.62,0.048109956,0.00072221726
0.65999997,0.04967493,0.0005822941
0.70000005,0.04941962,0.0004646304
0.74,0.048299346,0.0003692525
0.78,0.047268152,0.00037068423
0.82000005,0.048831254,0.0003406191
0.86,0.04269148,0.00021269187
0.9,0.03117231,0.00013571345
0.94,0.018330514,7.084262e-05
0.98,0.089650996,2.6419193e-05


==> data/unseen_sequences_of_scanners_scanner_ids_correlation_clustering_edge_metrics.csv <==
offset,tp,tn,fp,fn,precision_cut,recall_cut,f1_cut,precision_join,recall_join,f1_join,accuracy,f1_macro,f1_weighted
0.0,4384352,3008276,130801,4974071,0.9710306605335389,0.4684926082097374,0.6320435336931152,0.37686610216268424,0.9583313821228312,0.5409875569891045,0.5915285457091414,0.5865155453411098,0.6091724216959876
0.01,4412126,3007375,131702,4946297,0.9710151880748985,0.47146041592691373,0.6347354827646252,0.3781115188054016,0.9580443550763459,0.5422235732549249,0.5936788157631522,0.588479528009775,0.611498674813596
0.02,4536367,2785191,353886,4822056,0.9276344189145205,0.4847362637914524,0.6367422488938618,0.36612338208552925,0.8872643136820126,0.5183523221522072,0.5858418083616719,0.5775472855230345,0.607005493857541
0.03,6042520,2789650,349427,3315903,0.9453332450973061,0.6456771616328941,0.7672861018503053,0.4569037399233117,0.8886847949253845,0.6035179341953106,0.7067149429885972,0.685402018022808,0.7261514038372672
0.04,6418993,2781745,357332,2939430,0.947267582354741,0.6859054137646903,0.7956731645266473,0.48621917700472284,0.8861665387628247,0.6279155491288503,0.7362062812562506,0.7117943568277487,0.7535364114104178
0.05,6866015,2780492,358585,2492408,0.9503661102344753,0.7336722223391691,0.828077606839235,0.5273174154639751,0.8857673768435727,0.6610793158374059,0.7718749349869968,0.7445784613383204,0.7861315780876322
0.06,8226757,2388662,750415,1131666,0.9164085304369786,0.8790751390485333,0.8973536991845636,0.6785339320654193,0.760944060945301,0.7173800061717215,0.8494034006801354,0.8073668526781426,0.852148555728538
0.07,8452036,2767401,371676,906387,0.9578775916530358,0.9031474640545732,0.9297077598422842,0.7532827152791595,0.88159704269758,0.8124044730080504,0.8977345069013796,0.8710561164251673,0.9002439431008755
0.08,7244206,2838814,300263,2114217,0.9602009100971838,0.7740840524092566,0.8571558050539512,0.5731468266602802,0.9043467235751118,0.7016253366860641,0.8068029605921179,0.7793905708700076,0.8180902226532415
0.09,7280995,2836672,302405,2077428,0.9601227681514874,0.7780151634522177,0.8595291073457674,0.5772515821818835,0.9036643573891278,0.7044851988227743,0.8095752750550104,0.7820071530842708,0.8205857372929857
0.1,7281332,2837082,301995,2077091,0.9601764502572538,0.7780511737928487,0.8595725943305733,0.5773264392604807,0.9037949690307027,0.7045806351472998,0.8096350470094013,0.7820766147389366,0.8206422727256795
0.11,7308204,2773081,365996,2050219,0.9523082536290415,0.7809225977496415,0.8581419315157736,0.5749343810254378,0.8834064917808615,0.696546018858438,0.8066641328265647,0.7773439751871059,0.8175528526826743
0.12,8363506,2762132,376945,994917,0.9568735068705254,0.8936875368852201,0.9242018039354266,0.735186578615289,0.8799185238208529,0.8010677299109662,0.8902290858171628,0.8626347669231964,0.8932734310859376
0.13,8412385,2753332,385745,946038,0.9561560240642035,0.8989105322552733,0.92665000895269,0.7442705109248312,0.8771151520016844,0.8052506658309981,0.8934360472094413,0.865950337391844,0.8961573595581376
0.14,8421236,2741723,397354,937187,0.9549413228191799,0.8998563112609883,0.9265808414176735,0.7452541649564661,0.8734169311552381,0.8042617271050813,0.8932153630726138,0.8654212842613773,0.8958571672109091
0.15,8443702,2680571,458506,914721,0.9484952497178218,0.902256929399322,0.9247984913555282,0.7455781060342227,0.8539360455318528,0.7960867603185973,0.8901198639727939,0.8604426258370628,0.8924691427235438
0.16,8460280,2646954,492123,898143,0.9450289492106188,0.9040283817049082,0.9240740969304164,0.7466520662199068,0.8432268466176497,0.7920063122234687,0.8887564712942582,0.8580402045769426,0.8909017868352342
0.17,8470240,2629227,509850,888183,0.943224399755458,0.9050926635823142,0.9237651929575745,0.7474894880039554,0.8375796452269224,0.789974351335771,0.8881349869973988,0.8568697721466727,0.8901600916376582
0.18,8721009,2658090,480987,637414,0.9477301446338372,0.9318887380918763,0.9397426857658757,0.8065807233127291,0.8467743862288156,0.8261889935024506,0.9105100220044002,0.8829658396341631,0.9112206786725207
0.19,8726744,2642576,496501,631679,0.946168512275234,0.9325015550162662,0.9392853214253957,0.8070770297365331,0.8418321691376133,0.8240883210162816,0.9097275455091012,0.8816868212208386,0.9103505541156738
0.2,8729645,2626972,512105,628778,0.9445878756728965,0.9328115431414022,0.938662774803223,0.8068715349765775,0.8368612811982604,0.8215928280780687,0.9087111022204434,0.8801278014406458,0.909257567589287
0.21,8921033,2601490,537587,437390,0.9431643305260166,0.9532624246627868,0.9481864924260411,0.8560686831990706,0.828743608391891,0.8421845603651809,0.9219862372474488,0.895185526395611,0.9215613092383782
0.22,8927393,2586245,552832,431030,0.9416857722258692,0.9539420263435401,0.9477742776445522,0.8571459346595824,0.823887085280161,0.840187500649734,0.9212752950590111,0.8939808891471431,0.9207510188193015
0.23,8946441,2581294,557783,411982,0.9413120944960884,0.9559774120062741,0.9485880746217639,0.8623641789130009,0.8223098700668993,0.8418608648262733,0.9224032806561305,0.8952244697240186,0.9217807187871403
0.24,8980033,2407109,731968,378390,0.9246326272000993,0.9595669056634853,0.9417759143687623,0.8641571940969972,0.7668206291212329,0.8125843942250031,0.911153590718143,0.8771801542968827,0.9093260540384307
0.25,8992793,2411022,728055,365630,0.9251037563801009,0.9609303832493991,0.9426767930493775,0.8683198326617781,0.7680671738858246,0.8151225318130685,0.9124876975395072,0.878899662431223,0.9106381735095577
0.26,9030642,2409421,729656,327781,0.9252424464908747,0.9649747612391523,0.9446910177725796,0.8802496125605606,0.7675571513537236,0.8200498989241307,0.915388117623524,0.8823704583483551,0.9133841108366771
0.27,9034929,2403252,735825,323494,0.9246910729714403,0.9654328512399997,0.9446228658974711,0.8813626205007695,0.7655919239954906,0.81940829104458,0.9152375275055005,0.8820155784710255,0.9131719203495218
0.28,9050090,2402093,736984,308333,0.9246982295219175,0.9670528891459588,0.9454014173672268,0.8862418675145499,0.7652227071843068,0.8212981513130246,0.9163579115823158,0.8833497843401257,0.914229606357374
0.29,9076329,2398316,740761,282094,0.924543729353606,0.9698566735015067,0.9466582719325417,0.8947571453620868,0.7640194872569206,0.8242362256329452,0.9181552310462086,0.8854472487827434,0.9159087436403227
0.3,9086126,2398965,740112,272297,0.9246800250512954,0.9709035379144532,0.9472282048663768,0.8980642857196304,0.7642262359285843,0.8257573267239642,0.9189910782156424,0.8864927657951704,0.9167175875631834
0.31,9095600,2395170,743907,262823,0.9243959072339692,0.9719158879653111,0.9475604921988979,0.9011197546419389,0.7630172818315678,0.8263381328843694,0.9194454890978189,0.8869493125416337,0.9171122969590515
0.32,9105703,2393432,745645,252720,0.9243103583387767,0.9729954501949731,0.9480282716540447,0.9044952822060075,0.7624636158972821,0.8274286117282464,0.9201148229645922,0.8877284416911455,0.917736483802002
0.33,9135334,2388978,750099,223089,0.9241207744769492,0.9761616887802561,0.9494286384184121,0.9145929258322972,0.7610447274788075,0.8307835797538701,0.9221293858771747,0.8901061090861411,0.9196278002653797
0.34,9146855,2381992,757085,211568,0.9235571903707,0.9773927722651552,0.9497126598642124,0.9184256388901707,0.758819232532363,0.8310283731553195,0.9224922584516897,0.890370516509766,0.919901968552406
0.35,9155534,2376819,762258,202889,0.9231423687853094,0.978320172105919,0.9499306788184293,0.9213519514611697,0.7571712958936632,0.8312321585791372,0.9227727945589111,0.8905814186987833,0.9201164123797652
0.36,9160423,2373173,765904,198000,0.922841147586614,0.9788425891840955,0.9500172934572649,0.9229923462948588,0.756009807978585,0.8311975832931994,0.9228722544508895,0.8906074383752322,0.9201725869701521
0.37,9163636,2367902,771175,194787,0.9223764800357039,0.9791859162596082,0.9499326033157526,0.9239911670905018,0.754330651971899,0.8305854712382079,0.9227075815163026,0.8902590372769803,0.9199554208936209
0.38,9171038,2365014,774063,187385,0.9221664013266423,0.9799768614861704,0.9501931357196742,0.9265847541861563,0.7534106363112446,0.8310722912650412,0.9230687737547503,0.8906327134923577,0.9202727914069617
0.39,9172064,2359463,779614,186359,0.9216600456726988,0.9800864953422164,0.9499757665690091,0.9267981029309947,0.7516422821103123,0.830080886221548,0.9227067013402673,0.8900283263952785,0.9198610027109194
0.4,9259439,2353880,785197,98984,0.9218292230798599,0.9894230042818102,0.954430845156941,0.9596455408860787,0.7498637338300375,0.841882988393474,0.9292513702740541,0.8981569167752075,0.9261614801987093
0.41,9273534,2342220,796857,84889,0.9208712948682918,0.990929134107316,0.954616581331212,0.9650246445462444,0.7461492661696393,0.8415888365929546,0.9294462092418477,0.8981027089620832,0.9262266798413346
0.42,9277131,2327169,811908,81292,0.9195257348098259,0.9913134937371383,0.9540711276360889,0.9662473255742944,0.7413545446639228,0.8389916391739888,0.9285297059411876,0.8965313834050388,0.9251658765536201
0.43,9277526,2276052,863025,80897,0.9148936778681939,0.9913557017031599,0.9515911965419304,0.9656772378188881,0.7250704586093278,0.8282537236905341,0.9244711342268447,0.8899224601162322,0.9206117347082876
0.44,9287263,2247429,891648,71160,0.9124024171151502,0.9923961547794955,0.950719581289852,0.9693089202096579,0.7159521732025028,0.8235861263770982,0.9229599519903974,0.8871528538334751,0.9187866583654936
0.45,9286736,2223321,915756,71687,0.9102419291286865,0.99233984187293,0.9495195904690548,0.9687639433065116,0.708272208677899,0.8182871633402848,0.9209887577515496,0.8839033769046698,0.9165571024791284
0.46,9286844,2193661,945416,71579,0.9076043806549082,0.9923513822788296,0.9480878231759449,0.9684011407179771,0.6988235713873834,0.811818033620158,0.9186241248249644,0.8799529283980514,0.9138600686498861
0.47,9298020,2163375,975702,60403,0.9050293554760379,0.9935456005782161,0.9472240552420528,0.9728376663497842,0.6891755124197314,0.8067997363344696,0.9170950190038001,0.8770118957882611,0.9119527810093289
0.48,9298422,2116045,1023032,60001,0.9008829569942366,0.993588556533509,0.9449674914126744,0.972426593923102,0.6740978319423172,0.7962355715944847,0.9133400280056004,0.8706015315035796,0.9076095439298073
0.49,9297218,2064535,1074542,61205,0.8963973327574097,0.9934599023788506,0.9424360635681883,0.9712076735630841,0.657688549850798,0.7842760726536159,0.9091220644128819,0.863356068110902,0.9027100071728971
0.5,9299126,2017538,1121539,59297,0.8923735673299152,0.9936637828830767,0.9402987640279465,0.9714483817924825,0.6427169515115411,0.7736089105797782,0.9055142228445683,0.8569538373038623,0.8984302075092409
0.51,9307474,1951646,1187431,50949,0.8868564317637931,0.9945558135168704,0.9376235561110958,0.9745585103328382,0.6217260678855581,0.7591483859724992,0.9009097819563906,0.8483859710417976,0.8927948062288663
0.52,9309999,1930745,1208332,48424,0.8851213182015276,0.9948256239325782,0.9367725736304826,0.9755331656872103,0.6150677412500535,0.7544557256528882,0.8994394078815756,0.8456141496416854,0.8909788849568303
0.53,9310420,1909004,1230073,48003,0.8833002403208268,0.9948706101444645,0.9357715767029716,0.9754712170165923,0.60814182003181,0.7492042909810733,0.897733466693338,0.8424879338420225,0.8889102783983469
0.54,9313798,1871268,1267809,44625,0.8801874800302063,0.9952315683956571,0.9341809415532469,0.9767079894336428,0.5961204519672484,0.7403675986207618,0.8949842768553704,0.8372742700870044,0.8854996047184813
0.55,9316382,1837912,1301165,42041,0.877451449002297,0.9955076832923657,0.9327589098301604,0.9776372068876138,0.585494398512682,0.7323773717232199,0.8925220244048803,0.8325681407766902,0.8824277974079857
0.56,9319954,1806387,1332690,38469,0.8748958474534577,0.9958893715319334,0.9314799655610563,0.9791479660201068,0.5754516375354903,0.7248841427041641,0.8902853370674129,0.8281820541326101,0.8795879714961511
0.57,9322214,1792073,1347004,36209,0.8737485727632515,0.9961308652109432,0.930934801557507,0.980195068375661,0.5708916984196292,0.7215395545198148,0.8893208241648323,0.8262371780386608,0.8783396582180114
0.58,9321161,1763091,1375986,37262,0.8713688799452781,0.9960183462534222,0.9295333914717951,0.979302947810785,0.5616590481851813,0.7138843955679082,0.8869175435087011,0.8217088935198517,0.8753674540351083
0.59,9319761,1744862,1394215,38662,0.8698695050278246,0.9958687483991684,0.9286145617173109,0.9783226914804568,0.5558519271747697,0.7089187200018837,0.8853469093818758,0.8187666408595973,0.8734321521374313
0.6,9325360,1696790,1442287,33063,0.8660536512759001,0.9964670329605737,0.9266945807104909,0.9808868152380521,0.5405378714826029,0.696986812297567,0.881948389677935,0.811840696504029,0.868997411472936
0.61,9322839,1648512,1490565,35584,0.8621558021877285,0.9961976499673065,0.9243425496361827,0.9788705631982917,0.5251581914046692,0.6835798757374021,0.8778836567313456,0.8039612126867923,0.8638686490885396
0.62,9326686,1608051,1531026,31737,0.858991839164641,0.9966087234996741,0.9226972415845062,0.980645668830355,0.5122687337711037,0.6729844848096762,0.8749539507901574,0.7978408631970912,0.8599752914826082
0.63,9327424,1542365,1596712,30999,0.8538363125468222,0.9966875829399879,0.9197482428129503,0.9802976297919554,0.49134347453088767,0.6545928108171526,0.8697570714142822,0.7871705268150515,0.8531474572155844
0.64,9329621,1481393,1657684,28802,0.8491273337729308,0.9969223447155563,0.9171085940006664,0.9809282907174174,0.4719199306038034,0.6372580481417291,0.8650541308261646,0.7771833210711978,0.8468167426749418
0.65,9330740,1382320,1756757,27683,0.8415551318751195,0.9970419161433492,0.9127239077527443,0.9803667084396205,0.44035874239465794,0.6077360697107973,0.8572162432486491,0.7602299887317707,0.8361181619894149
0.66,9332920,1262112,1876965,25503,0.8325616186071483,0.9972748613735445,0.9075048856716843,0.980193613774296,0.4020646833448164,0.5702280619478369,0.8477721144228839,0.7388664738097606,0.8227889088775582
0.67,9333384,1209934,1929143,25039,0.8287113540327132,0.9973244423766686,0.9052331730594366,0.9797250628151305,0.3854425998470239,0.5532328162686742,0.843634166833366,0.7292329946640554,0.8168189923037907
0.68,9336166,1148606,1990471,22257,0.8242663731520655,0.9976217146841931,0.9026965355672156,0.9809909442863854,0.3659056467872551,0.5330032436646437,0.8389495499099814,0.7178498896159297,0.8098383071482793
0.69,9337066,1074549,2064528,21357,0.8189263711723108,0.9977178847333563,0.8995239262087305,0.9805120147165817,0.342313680104055,0.5074631940671296,0.8330958191638321,0.70349356013793,0.8010475247789351
0.7,9338577,1027201,2111876,19846,0.8155639781238343,0.9978793435603404,0.8975570809302718,0.9810457410221224,0.3272302654570107,0.4907647265107281,0.8294281256251244,0.6941609037204999,0.7953804437200902
0.71,9338558,964416,2174661,19865,0.8111161613446242,0.9978773133037468,0.8948560922997812,0.9798177552954799,0.30722916322218186,0.46778184188712096,0.8244028005601114,0.6813189670934511,0.7875851215646238
0.72,9340518,846289,2292788,17905,0.8029117432310293,0.9980867502997023,0.8899236456415758,0.9792812724920449,0.2695980378945777,0.42279875631702074,0.8151075815163027,0.6563612009792983,0.7725928997959056
0.73,9341626,888629,2250448,16797,0.8058632130885286,0.9982051463157832,0.8917808489221039,0.9814485115293687,0.2830860791245316,0.4394255610639912,0.8185841168233641,0.6656032049930476,0.7781598783324829
0.74,9341038,898300,2240777,17385,0.8065262655291932,0.9981423152169966,0.8921615886123162,0.98101421340307,0.2861669210408019,0.4430839590585084,0.8193109021804355,0.6676227738354124,0.779363888420527
0.75,9343272,859094,2279983,15151,0.8038429854631937,0.9983810306501416,0.8906124667436032,0.982669617784477,0.27367726245644736,0.42812114253478684,0.8163525505101014,0.659366804639195,0.7744455630809951
0.76,9347488,826283,2312794,10935,0.8016519669078322,0.9988315339026661,0.8894447112702705,0.9869388856904535,0.2632248269156817,0.41560447602604833,0.8140644928985791,0.6525245936481594,0.7704272290434464
0.77,9349030,783636,2355441,9393,0.7987571586960225,0.9989963052535658,0.8877251150767786,0.988155540339622,0.24963898623703643,0.3985833545687721,0.8107754350870168,0.6431542348227753,0.7648642508919258
0.78,9349221,771739,2367338,9202,0.7979493808719772,0.9990167146751104,0.8872340673885268,0.9882167795006154,0.2458490186765083,0.39374257975345933,0.8098387677535501,0.6404883235709931,0.7632806544234514
0.79,9350044,746193,2392884,8379,0.7962276529328965,0.9991046568422897,0.8862033525720694,0.9888956918623937,0.23771095771145392,0.38328724546049125,0.8078605321064207,0.6347452990162803,0.7598826976600072
0.8,9350957,724024,2415053,7466,0.7947432477109906,0.9992022160143852,0.8853214663797125,0.9897934353169423,0.2306486906820055,0.374117797211622,0.8061597119423879,0.6297196317956673,0.756919171504644
0.81,9351417,685538,2453539,7006,0.7921602587930012,0.9992513695950686,0.8837357210301809,0.9898836752610521,0.21838839888285566,0.3578318419279977,0.8031170234046804,0.6207837814790893,0.7516410804140217
0.82,9352913,662446,2476631,5510,0.7906401971200236,0.9994112255878999,0.8828513844674192,0.9917509536556152,0.21103209637737397,0.3480116930953834,0.8013889977995593,0.6154315387814013,0.748512278736428
0.83,9353316,636004,2503073,5107,0.7888840354343968,0.9994542883988029,0.8817722259334653,0.9920341407338044,0.20260860119073154,0.33649331726358495,0.7993054610922179,0.6091327715985251,0.7448110352320667
0.84,9353824,615435,2523642,4599,0.7875269017819114,0.9995085710487751,0.880944894748696,0.9925826648215905,0.19605603812840464,0.32743646037586993,0.7977002600520098,0.604190677562283,0.7419166414463751
0.85,9354144,588816,2550261,4279,0.7857716534341693,0.999542764844033,0.8798588786026013,0.9927853042092584,0.18757615694039942,0.31553529687270493,0.7955959191838362,0.5976970877376531,0.7381141155727198
0.86,9354900,541777,2597300,3523,0.7826927260253337,0.9996235476853301,0.8779565008493647,0.9935393361452229,0.17259117887200548,0.29409422542807023,0.7918925385077009,0.5860253631387174,0.7313040791696162
0.87,9355677,519109,2619968,2746,0.7812253118725541,0.9997065744944411,0.8770645148407697,0.9947380019353844,0.16536994791781098,0.2835939045030056,0.7901409081816357,0.5803292096718877,0.7279987062320684
0.88,9356524,496047,2643030,1899,0.7797393136444899,0.9997970811962646,0.8761620072912332,0.9961863334578248,0.15802320236171283,0.27277638882129623,0.7883633526705335,0.5744691980562647,0.7246057826807303
0.89,9356656,469320,2669757,1767,0.7780088709742459,0.9998111861368086,0.8750739075109105,0.9962491004846027,0.1495089161559269,0.2599992687312813,0.7862353270654125,0.5675365881210959,0.7205816769146755
0.9,9356911,446045,2693032,1512,0.7765108100511341,0.9998384343174048,0.8741359335878315,0.9966216593640363,0.14209431625920568,0.24872624304570737,0.7843933586717338,0.5614310883167695,0.7170477819448705
0.91,9357096,437931,2701146,1327,0.7759917241667561,0.9998582026052883,0.8738144804524883,0.9969789963984492,0.13950948001594055,0.24476802758824917,0.7837589117823559,0.5592912540203687,0.7158128599589718
0.92,9357242,424877,2714200,1181,0.7751552797089191,0.9998738035243748,0.8732898690682368,0.9972280769284698,0.13535093277418767,0.23835114238310687,0.782726065213042,0.5558205057256719,0.7138082484763917
0.93,9357599,411997,2727080,824,0.7743357519053665,0.9999119509772096,0.8727840776022047,0.9980039775108098,0.13124781583885922,0.23198695458033922,0.7817240248049604,0.552385516091272,0.7118309661363824
0.94,9357704,401339,2737738,719,0.7736553984550538,0.9999231708162787,0.8723560067148736,0.9982117007993623,0.12785255028787085,0.22667252166325141,0.780879615923184,0.5495142641890625,0.7101755564483885
0.95,9357871,391719,2747358,552,0.773043698718958,0.999941015703179,0.8719737908534853,0.9985928095627513,0.12478795518555257,0.22185239177787006,0.7801232246449284,0.5469130913156777,0.7086786413398952
0.96,9357905,376159,2762918,518,0.7720519472976375,0.9999446487939251,0.8713439009916824,0.9986248164873087,0.11983108410529554,0.21398482373908922,0.7788808961792353,0.5426643623653857,0.7062308175634091
0.97,9358275,354455,2784622,148,0.7706789409479462,0.9999841853696921,0.870483765647876,0.9995826318445981,0.1129169497912918,0.20291211559158195,0.7771738347669528,0.536697940619729,0.7028055249962443
0.98,9358291,310898,2828179,132,0.7679246738391013,0.9999858950594551,0.8687247599697985,0.9995756036394882,0.09904121498134612,0.18022513504653573,0.7736898579715937,0.5244749475081671,0.6957899060305909
0.99,9358412,208606,2930471,11,0.7615347953105253,0.999998824588287,0.8646260185909503,0.9999472717946764,0.066454566103348,0.12462668332290788,0.7655145429085811,0.4946263509569291,0.6787556530494254


==> data/unseen_sequences_of_scanners_scanner_ids_tsne_visualization.csv <==
embedding_1,embedding_2,label
11.757127,71.515175,0
9.318178,11.245674,0
14.713492,17.699673,0
51.770096,22.73863,14
53.534992,23.82623,14
52.633812,23.113064,14
53.39452,22.79115,14
53.70676,24.626848,14
52.416534,24.900476,14
51.914536,22.418177,14
51.975513,22.916998,14
52.925755,23.381136,14
53.192608,24.549911,14
-21.345247,-48.8032,0
-49.657284,42.88692,0
22.443087,-2.1247025,0
-33.175797,45.861347,0
17.967775,11.441846,0
10.054745,-22.61612,0
-28.51989,-27.707754,0
8.258311,-2.1350715,0
-63.079426,-1.4553227,0
14.477644,19.692493,0
13.463405,6.052598,0
8.478746,-1.4227318,0
-12.940196,-55.722553,0
-11.848844,-28.987446,0
54.501778,24.396788,14
53.598106,23.53205,14
53.3312,24.205032,14
52.91303,23.215872,14
52.666187,24.987785,14
53.01303,23.109734,14
51.30604,22.401543,14
51.413765,22.444176,14
-38.43282,66.01563,0
-25.647532,-2.5160544,0
-21.24369,11.107902,0
-25.749538,3.4922884,0
-48.14766,41.455135,0
-7.3245263,21.685455,0
-3.4209075,18.441427,0
7.8341856,-4.020699,0
-40.76727,-40.84653,0
-11.221981,-0.7029422,0
-58.0631,8.826706,0
0.957298,-22.865938,0
32.42802,7.459993,0
-16.230713,17.896833,0
-17.966986,-0.48213753,0
-69.208435,28.698322,0
90.90638,-15.649245,14
90.36937,-16.246216,14
90.81875,-14.130173,14
89.61366,-15.695899,14
89.655624,-14.456862,14
90.09522,-16.588152,14
91.14568,-16.877386,14
91.375534,-15.709055,14
92.3985,-15.501111,14
90.37756,-14.333429,14
61.76285,-25.522108,14
60.641884,-25.488457,14
63.009007,-29.348751,14
55.299675,2.445362,14
62.160908,-29.421005,14
62.693104,-34.4745,14
62.284866,-25.859497,14
62.973618,-29.45824,14
62.320164,-29.228708,14
62.042366,-25.861433,14
62.89469,-30.0015,14
55.19911,2.4189823,14
61.34508,-27.041342,14
24.54305,82.81248,0
3.7131236,-26.308935,0
3.8251634,-26.274544,0
3.9552214,-26.207035,0
4.0266767,-26.126783,0
4.0868006,-26.108124,0
3.8662496,-26.213266,0
3.839862,-26.303608,0
3.9787323,-26.222336,0
3.9646096,-26.186396,0
69.83289,-7.2672787,14
70.01515,-7.4378624,14
70.13287,-7.2083197,14
70.15494,-7.40726,14
69.93148,-7.240067,14
69.84145,-7.309934,14
69.96751,-7.080647,14
37.933117,-39.95281,14
72.20919,23.070774,14
38.264454,-39.284336,14
37.699757,-39.225456,14
37.568146,-39.4354,14
72.31392,23.347183,14
37.625874,-39.73612,14
38.025387,-39.405468,14
72.18056,23.025034,14
72.32905,23.377415,14
72.29086,23.235594,14
72.288086,23.243847,14
38.74306,-39.189465,14
-69.355606,22.48492,0
-71.49871,21.96775,0
3.5327718,8.135353,0
26.340584,60.759895,0
5.1133246,-11.437577,0
-10.678296,76.774155,0
29.510847,-71.42628,34
2.700116,32.50833,0
-13.320487,-56.331005,0
-12.348754,75.10002,0
21.686565,-66.75162,34
-19.299688,-38.344627,0
-28.05612,-12.600039,0
3.8022387,60.39747,0
-55.57634,-47.53014,20
-57.65624,-47.37024,20
-59.478577,-50.148834,20
-62.953632,-52.50532,20
-56.19782,-47.130898,20
-57.14467,-47.59312,20
-57.92501,-47.871574,20
-56.444942,-47.54512,20
-61.450542,-50.109932,20
-16.592787,15.001021,0
-10.194599,74.963844,0
-13.45491,21.412025,0
15.040607,16.82109,0
30.483934,11.555875,0
16.140333,25.7053,0
-8.874021,78.6252,0
-10.479389,-27.352587,0
11.546041,1.6336504,0
38.986862,-13.793974,14
39.85034,-12.74438,14
39.48696,-14.39736,14
39.0796,-13.314247,14
39.718285,-13.550326,14
38.90083,-13.881931,14
39.328537,-13.627796,14
39.745304,-13.461795,14
39.737373,-13.1992445,14
39.0301,-14.148166,14
39.05186,-13.446303,14
-37.727074,75.69946,0
-13.688892,21.456507,0
-20.046076,43.148586,0
-35.841267,44.68988,0
17.127754,14.414749,0
18.778921,-59.38929,34
6.196204,-7.1725516,0
-10.412467,20.450344,0
-19.9128,-44.622597,0
-19.848415,-44.55266,0
-20.845509,11.016554,0
-18.520542,11.058358,0
-4.4320054,81.07113,0
-16.613857,12.6779585,0
19.62543,15.813676,0
11.92441,70.88843,0
-17.703957,13.481206,0
31.55021,39.68603,17
39.058384,34.270588,17
34.73423,38.700115,17
32.8778,36.691917,17
36.464016,37.96681,17
34.006847,33.82164,17
30.219625,35.67023,17
34.926647,36.84167,17
38.37669,33.354767,17
38.38539,35.143444,17
35.03125,33.895943,17
31.942085,38.755573,17
33.85501,35.028316,17
39.950912,35.433773,17
30.237846,38.981228,17
31.686438,39.780323,17
33.809925,38.91453,17
36.06843,36.969475,17
34.884144,36.78719,17
32.148148,35.69031,17
30.994967,37.873333,17
30.569944,39.680656,17
32.47976,35.840076,17
32.62051,39.69472,17
33.63176,35.315613,17
36.137962,37.7187,17
13.579134,17.446512,0
-17.298853,-48.453876,0
24.181873,13.570471,0
-16.00037,50.42827,0
32.75888,-65.343735,34
-1.1341283,-85.80269,20
-3.9870439,-77.81722,20
25.64924,14.102465,0
-11.19513,70.5889,0
8.441482,41.63863,14
7.359625,40.194935,14
7.702245,40.174175,14
8.229665,42.10513,14
11.117246,42.696026,14
9.081652,41.722294,14
8.352113,41.28378,14
11.370222,41.261578,14
8.034966,40.213387,14
10.894594,43.35709,14
11.279188,41.040936,14
-66.79622,-14.178984,0
11.494538,70.2734,0
23.354284,3.1301804,0
-32.009686,-42.395096,0
-19.684189,44.3955,0
-41.747395,-48.27544,0
-38.593822,38.370464,0
11.372288,19.401155,0
-5.497801,-48.072407,0
-20.38016,-7.7897944,0
-27.783537,-12.224108,0
-28.129786,7.101547,0
92.5856,0.93330187,14
91.49374,0.54144114,14
91.512245,0.6064004,14
91.93192,0.5086231,14
92.03137,0.93885326,14
92.42926,0.38350618,14
92.10613,0.54039264,14
91.734726,0.2965638,14
-30.122713,-1.6180619,0
-7.606824,81.60459,0
5.0694904,-11.483631,0
25.803988,13.660213,0
4.8707175,61.555637,0
87.28897,-7.171076,14
87.161964,-7.280726,14
87.1998,-7.3012757,14
87.17871,-7.313383,14
86.84017,-7.746981,14
87.383514,-6.968897,14
87.25641,-7.0701804,14
-16.801338,17.151756,0
-6.915893,20.03999,0
26.192577,82.914925,0
25.53383,83.0612,0
-28.620152,6.8966045,0
2.0319827,-44.029556,35
-21.35111,-48.805214,35
2.210937,-42.973377,35
-7.6019387,-25.956211,17
-7.3172474,-25.871391,17
-7.5540223,-25.89054,17
-7.4344954,-25.841574,17
-7.420162,-25.983088,17
-7.3956704,-25.994143,17
-7.5185695,-25.986322,17
-7.245061,-25.720512,17
-7.681167,-25.98035,17
-7.2383037,-25.920794,17
-7.543609,-25.977335,17
-7.3239503,-25.96014,17
-7.298204,-25.807922,17
-71.49829,23.402548,0
-2.4646964,13.456708,0
29.550743,13.082695,0
-63.177074,-52.899433,20
-57.010403,-47.05517,20
-57.37797,-46.76377,20
-55.793957,-47.083405,20
-57.00053,-47.15632,20
-56.79649,-49.796417,20
-60.814293,-49.499302,20
-61.508522,-51.76691,20
-61.13725,-50.424484,20
-16.066364,15.090288,0
-2.420578,3.9058356,0
28.606754,9.777837,0
-41.883133,-1.2847545,0
-41.778248,-47.93817,0
-50.183758,-19.58612,0
26.347076,-1.0282068,0
5.410836,15.77492,0
24.636515,83.88926,0
-11.59298,23.567097,0
-27.794321,26.087114,0
-46.319347,40.534454,0
-20.644615,-6.95674,0
26.958048,-63.3041,34
-70.84139,-13.601915,0
16.422361,1.9546068,0
22.526932,1.8962975,0
-16.083387,50.058273,0
-2.45095,82.9193,0
-75.098625,14.57494,0
-6.3768716,11.6335335,0
-44.9576,-6.4006453,0
-8.862907,20.084822,0
-68.53333,-10.997269,0
-71.81948,-13.791555,0
-16.077032,15.019106,0
-65.36417,-15.961854,0
-34.818554,-9.638679,0
-4.8138905,-78.74425,20
-16.80728,-23.930359,0
-16.809645,-23.957352,0
-36.293095,65.10986,11
-35.360493,72.1667,11
-35.20223,67.04753,11
-36.183662,64.39156,11
-34.04401,71.79562,11
-32.744892,63.07348,11
-35.06963,69.66027,11
-38.177998,71.210785,11
-37.333885,76.98703,11
-31.472315,64.968765,11
-33.45688,70.52618,11
-38.650654,68.54326,11
-38.901234,72.5752,11
-33.205627,71.44942,11
21.047554,-67.38081,34
-24.941801,-8.805235,0
-7.02836,48.77867,0
5.691032,74.74928,0
29.01383,-24.85281,0
-6.46916,32.53688,0
2.2134,77.78438,0
25.012667,1.5689071,0
30.407606,-22.555092,0
-44.22756,3.377307,0
-38.929188,-15.846195,0
20.205357,15.218062,0
-5.483049,-45.658447,0
-5.4469533,-45.68654,0
-5.51683,-45.68188,0
-5.4917226,-45.641994,0
8.04363,-17.147701,0
-15.137814,-7.5246673,0
-15.729076,-7.458202,0
-26.859476,16.972809,0
7.9429502,72.20702,0
1.7625281,-2.0492654,0
30.788946,-61.538113,34
-29.093279,6.1521497,0
-11.09914,20.588469,0
-10.3355,48.40806,0
26.524948,82.456825,0
5.027962,75.49672,0
-60.187046,-49.501347,20
-60.55575,-50.020027,20
-60.34375,-49.314632,20
-61.105125,-48.842316,20
-63.898575,-53.546932,20
21.674068,-66.56211,34
8.180733,71.22872,0
12.055725,72.33243,0
25.651812,-5.029849,0
-29.226248,-4.2542367,0
-38.29778,-47.581394,0
-38.303455,-47.575836,0
11.509451,7.0727143,0
4.6965146,-6.892188,0
-29.235945,-8.155019,0
13.65723,7.411952,0
11.849538,-0.8347603,0
27.23742,-62.927433,34
-78.57654,10.526573,11
-84.357216,10.700848,11
-87.64691,19.600578,11
-85.35081,24.522614,11
-78.4842,14.943485,11
-71.4828,23.42383,11
-74.57317,24.983051,11
-74.20562,25.616997,11
-73.417145,25.313223,11
-79.22511,18.962938,11
-70.61746,27.920408,11
-82.74852,10.383452,11
-77.73319,27.329586,11
-75.878716,14.911475,11
-74.39336,25.047262,11
-85.07264,19.776445,11
-70.73878,20.89203,11
-83.790146,17.415695,11
-75.80829,14.489513,11
-85.7014,16.557928,11
-81.67505,24.60274,11
13.448165,0.88134366,0
6.814445,6.4884906,0
6.4996004,-7.3735886,0
22.117422,-63.11473,34
-1.8047329,4.516279,0
-5.0068207,77.27981,0
14.128074,12.943013,0
-22.106121,4.7331953,0
4.491835,74.92533,0
17.565138,-64.47844,34
19.75992,5.3287473,0
-2.484913,-37.412663,0
3.7680933,74.91474,0
-30.881912,18.615862,0
-28.056635,-12.599742,0
18.800304,-2.4762719,0
-66.91815,-9.9819145,0
-3.6060998,-31.84376,0
-3.7454202,-31.741713,0
-3.8148704,-31.692747,0
8.736864,-38.562767,0
13.489346,37.280464,0
10.799876,68.06368,0
-12.28579,77.306,0
-5.3627005,11.895676,0
-51.813015,44.13299,0
26.747845,10.614909,0
14.734566,24.576246,0
-30.711712,20.65152,0
27.802925,8.640012,0
-6.097405,36.863808,0
12.170361,-1.4494246,0
64.720566,12.445898,14
64.72221,12.486059,14
64.78801,12.569305,14
64.66718,12.391301,14
64.75052,12.517817,14
64.744156,12.502992,14
64.74858,12.529058,14
64.64529,12.351064,14
64.758545,12.50976,14
-10.345123,48.380375,0
-10.414555,48.419064,0
-10.372512,48.363277,0
-18.31305,-0.28431144,0
0.39451137,80.2426,0
-19.390259,1.5255952,0
48.548386,-14.64396,14
48.53083,-14.60137,14
48.514706,-14.640177,14
48.60215,-14.658785,14
48.50912,-14.639728,14
48.49591,-14.636969,14
-1.8156576,5.56678,0
-74.69956,26.726284,0
-69.92069,28.469913,0
15.844408,10.928603,0
-16.01616,51.088955,0
29.653154,-59.866875,34
-48.079216,-8.363879,0
-6.4675856,32.61767,0
-41.442818,-48.08304,0
27.33911,4.788968,0
-10.629156,24.427683,0
20.509455,15.736826,0
16.662136,19.239874,0
-4.822931,78.76283,0
-12.09183,80.283844,0
-11.109962,73.845085,0
-15.434215,-49.023247,0
1.3784016,0.20540892,0
3.781282,4.9122686,0
2.2569537,-3.8629305,0
-46.639164,40.925526,0
-4.8463483,0.9637415,0
-42.59248,-65.27075,20
-40.595753,-63.898354,20
-43.69726,-67.68549,20
-44.655647,-68.76456,20
-38.608704,-62.893433,20
-38.668835,-62.684174,20
-38.447273,-62.43802,20
-27.944508,8.076872,0
-17.733303,48.612415,0
-29.676027,-24.641668,0
-29.67914,-24.671946,0
3.0255058,-1.5634896,0
-9.611385,68.302315,0
-10.322453,20.299757,0
60.049263,36.29825,0
-59.440372,-50.159916,20
-56.89338,-47.56303,20
-61.2716,-51.063835,20
-62.09749,-51.584034,20
-61.059204,-51.68272,20
5.8720098,76.30116,0
21.336391,5.9924765,0
-55.10934,10.895729,11
-50.015633,10.8068075,11
-55.417896,11.902856,11
-48.709072,8.547929,11
-55.579807,8.387657,11
-57.679512,7.626331,11
-52.02766,11.46861,11
-53.808193,7.985663,11
-52.047913,5.2821445,11
-49.32759,6.244992,11
-50.96311,11.291484,11
-50.57758,8.806691,11
-49.563362,6.6708107,11
-54.85993,12.929356,11
-54.40099,10.566645,11
-50.575714,7.716211,11
-51.598362,11.96965,11
-53.849087,7.019072,11
-55.52943,7.871349,11
-52.96609,10.6863785,11
8.288054,2.084277,0
-14.253956,-2.0706673,0
1.0759726,7.1790857,0
23.829285,83.51777,0
4.4740257,16.90333,0
29.473148,-10.754623,0
29.487259,-10.765724,0
-11.102675,23.824127,0
4.053321,-1.0033847,0
24.261942,-4.034946,0
-40.207756,-40.84545,0
26.15161,-69.24827,34
20.201303,19.272038,0
2.1717033,-9.672364,0
-20.307928,-63.921005,0
-11.487959,23.701717,0
-37.717834,-10.844147,0
12.826662,10.695337,0
-24.31415,-29.865839,0
10.480241,-0.49406403,0
-6.3818436,81.91265,0
2.384508,-3.9097767,0
5.9928794,74.7249,0
-15.933844,-48.52989,0
-6.874719,40.06676,0
25.06469,-70.55783,34
24.986439,-69.15694,34
-31.544668,-6.3816595,0
-3.9576294,-11.035924,0
11.06414,71.534645,0
23.884218,82.94575,0
-18.025425,5.059458,0
-32.322426,2.6714342,0
-5.032041,48.64119,0
-4.4172754,48.547688,0
27.017384,81.96243,0
22.574524,-67.68595,34
1.9639512,-1.5237315,0
3.8568444,60.189686,0
-11.585132,17.038822,0
18.045652,-2.0649178,0
-6.3757777,74.39139,0
-1.2801448,-20.245995,37
-1.268908,-20.23549,37
-1.2577035,-20.219683,37
-1.2699038,-20.23785,37
3.4503074,6.575052,0
20.439148,1.8032941,0
18.262075,8.559892,0
16.375088,-58.57841,35
1.7814251,-42.34137,35
15.140221,-58.01499,35
1.7144016,-42.390675,35
15.02471,-58.026394,35
-1.7598914,-45.88353,35
14.812167,-57.84706,35
1.6536158,-42.43296,35
23.449654,-40.25518,14
23.58141,-40.307926,14
23.569262,-40.293083,14
23.410982,-40.260624,14
23.612637,-40.315483,14
23.591381,-40.30354,14
23.670456,-40.34033,14
23.34674,-40.19846,14
23.672209,-40.349125,14
23.642267,-40.346115,14
23.569782,-40.303085,14
23.679308,-40.367496,14
-12.113174,75.57331,0
-12.56905,68.54569,0
29.684452,-3.4638577,0
-42.59484,40.474754,0
16.48181,9.325974,0
21.438282,-2.6308413,0
-12.818177,4.404463,0
-36.066364,11.271013,0
18.541508,-23.154533,0
-15.741863,50.510654,0
-19.41589,45.206707,0
-46.55363,40.709446,0
-11.612575,78.83456,0
11.545612,1.6265861,0
-33.90033,-7.0469184,0
-41.158363,-47.94549,0
10.639645,71.33858,0
-39.554054,-65.05627,20
-44.579277,-66.80729,20
-38.22466,-62.304577,20
-38.44838,-64.479965,20
-39.114895,-63.63254,20
-44.07324,-65.99282,20
-41.517426,-65.59651,20
6.5449414,70.05796,0
29.1033,-67.42302,34
3.239589,-45.23178,35
5.7787337,-43.598328,35
3.2722273,-45.222397,35
5.8912745,-43.65163,35
-21.453794,5.704352,0
-12.390147,77.563286,0
48.120026,8.830195,14
46.31278,9.852217,14
47.55626,9.257758,14
48.470474,9.504578,14
45.424927,10.35151,14
47.80925,9.027767,14
91.76377,-15.558527,14
90.06037,-15.42459,14
90.75176,-15.337593,14
91.2057,-15.79782,14
89.88962,-16.591185,14
89.84236,-16.537268,14
91.47467,-16.046871,14
-78.23919,17.11563,0
18.046146,-1.6482006,0
9.719051,43.065453,14
11.142251,42.29318,14
9.622746,41.51345,14
10.494785,40.333675,14
8.69114,41.6435,14
8.646692,42.01155,14
9.300158,40.781155,14
8.379836,40.87488,14
9.789976,41.443974,14
11.68128,41.60279,14
7.6901407,40.195225,14
2.5381823,58.08331,0
18.980518,-23.034386,0
-33.60785,-37.253647,0
3.4618971,18.464891,0
11.969328,20.596176,0
14.308411,-1.9265292,0
-24.610634,5.237177,0
24.00742,82.94211,0
-6.76375,18.993711,0
-3.5468152,-87.00229,20
1.9392577,-83.610756,20
5.292712,-12.246163,0
18.602606,2.2560875,0
-36.346806,-2.6021764,0
-43.707993,-6.2231083,0
-76.2599,26.442612,0
-5.4824505,12.021651,0
-39.892433,36.409355,0
-45.41329,40.26058,0
3.8332329,-1.8679312,0
25.330994,81.64427,0
-46.417706,-69.15669,20
-46.08062,-65.82715,20
-44.90528,-67.303566,20
-45.145985,-68.36989,20
-41.69817,-64.95348,20
-42.291977,-67.87712,20
-44.699535,-68.49539,20
-40.935493,-64.83784,20
15.67874,-8.083458,0
17.991745,2.0613055,0
-1.4458324,-12.636877,0
25.240421,-67.13412,34
-22.702913,-90.514145,20
-23.093424,-88.75257,20
-27.26581,-81.968376,20
-23.56197,-90.090576,20
-24.372414,-85.94222,20
-25.566225,-82.64121,20
19.940071,7.062779,0
20.051556,33.641342,0
-20.109264,42.848816,0
-43.296883,5.5898156,0
90.98138,-15.624912,14
91.70347,-15.567558,14
91.219406,-15.176551,14
91.140976,-16.057522,14
90.46164,-16.937351,14
91.44267,-15.716275,14
91.417336,-16.61127,14
90.78968,-16.82979,14
91.09477,-15.167535,14
91.97506,-16.601694,14
91.33541,-14.639397,14
91.63478,-15.135015,14
90.16741,-15.960179,14
30.934818,-58.27657,34
11.961852,-37.420235,35
11.133324,-38.66378,35
11.08791,-38.91183,35
22.80159,-39.848038,35
12.896703,-38.886765,35
-68.35351,-31.650412,20
-69.78095,-29.645958,20
-68.90136,-31.582378,20
-71.18482,-31.88937,20
-68.48746,-32.28589,20
-69.08529,-31.446308,20
-67.58523,-32.466354,20
17.223316,11.242826,0
-14.096809,23.015242,0
30.445496,6.5779386,0
-7.659291,38.467506,0
-10.82416,2.4812934,0
-14.219126,-51.261345,0
23.618414,-10.444044,0
21.913712,-8.666562,0
-10.061531,80.04336,0
8.586509,-8.171795,0
16.565664,-58.239788,34
28.534098,-68.43594,34
-82.16487,10.943019,0
-71.2523,16.878748,0
2.614939,-16.892973,0
2.5880783,-16.900572,0
2.5905263,-16.898424,0
2.6194265,-16.88917,0
6.645425,18.052038,0
2.2584884,-6.142433,0
-36.095737,38.047752,0
-6.1049047,40.850075,0
-40.09343,37.16525,0
22.330862,-8.841039,0
-30.360407,21.726065,0
16.884241,11.773037,0
-69.90302,-13.874246,0
18.10098,-24.14657,0
19.447119,17.499247,0
9.766491,1.8773848,0
-3.400441,-10.747188,0
13.998186,12.443169,0
-12.622193,80.53992,0
-27.944332,8.077513,0
-24.62528,0.024075972,0
-8.335038,-2.7646766,0
-27.783537,-12.224108,0
2.0981252,33.84862,0
-70.441666,-11.771822,0
12.776598,37.45941,0
13.187897,-37.43335,35
13.07515,-37.553295,35
13.343212,-37.60901,35
12.527055,-40.442482,35
22.457844,-40.052567,35
11.311843,-39.99831,35
15.704288,-44.364796,35
11.696703,-37.783096,35
60.46783,56.287525,35
-40.772385,-40.847694,0
-9.076192,-49.64715,0
-34.97553,44.009167,0
5.974824,29.643892,0
0.10765471,-85.649826,20
0.09311593,-4.634361,0
-6.4997187,33.47431,0
16.442472,-60.552395,34
-83.73442,22.1109,11
-77.83008,16.492464,11
-81.93526,15.411829,11
-82.50946,10.087766,11
-81.14629,25.435995,11
-70.74134,28.0672,11
-78.13111,22.10425,11
-86.0551,16.186325,11
-84.2356,21.986818,11
-82.16694,12.504003,11
-83.67898,11.709095,11
-84.48405,21.59986,11
-85.55619,15.6920395,11
-72.95895,15.473241,11
-76.793144,13.411309,11
-88.478874,18.807049,11
-76.94188,25.357252,11
-84.75181,12.755323,11
-77.87893,10.975997,11
-20.177328,42.385876,0
11.46853,-39.11496,35
13.591933,-39.317028,35
62.17101,-24.852375,35
13.5374365,-38.992676,35
15.041203,-40.740894,35
12.253987,-38.40175,35
-10.204085,-16.480122,0
31.654917,-62.118576,34
-15.056364,-47.98735,0
24.840317,84.7571,0
-49.841743,-19.72998,0
18.21149,-24.005222,0
-37.104095,36.479214,0
-46.892834,41.206196,0
-84.76831,23.518139,0
-44.2504,3.3793077,0
-28.608736,-27.57143,0
24.890055,-65.0857,34
31.036945,7.2854033,0
24.610275,2.6941223,0
38.7616,-30.475382,14
38.733334,-30.705309,14
38.772766,-30.69644,14
38.624496,-30.612743,14
38.68987,-30.684647,14
87.257835,-7.143346,14
38.529762,-30.541237,14
87.18735,-7.2949853,14
87.12886,-7.2817655,14
38.685062,-30.583382,14
87.30646,-7.1261644,14
-21.600672,11.290755,0
-28.651085,22.221495,0
-3.8867245,-11.610757,0
3.3736286,8.478861,0
-23.26214,-28.831629,0
-23.41648,-7.9531207,0
-20.091766,-19.938192,0
26.778637,11.725219,0
-84.91358,-11.763602,0
7.0112534,-11.655707,0
-41.272503,36.622433,0
14.180982,13.002996,0
24.219418,-60.072388,34
-28.41862,24.413437,0
-21.273983,3.1244864,0
-35.27503,4.112301,0
11.477607,3.5909414,0
-39.87919,-63.19913,20
-39.077915,-63.98364,20
-42.333046,-66.819244,20
-42.83377,-67.79999,20
-44.878136,-67.385704,20
-45.333412,-68.937965,20
-39.1559,-62.729053,20
-12.579138,-24.484936,0
-15.530007,-49.02543,0
-28.586302,25.692282,0
-17.288649,16.558662,0
-31.130398,0.5547238,0
-1.9933851,-9.03985,0
29.37358,-24.925064,0
20.803009,-36.568867,35
18.485163,-37.47172,35
18.479984,-37.742924,35
17.941196,-37.693695,35
26.888561,-71.84777,34
-42.959366,-47.770542,0
29.675745,-3.4587793,0
21.480398,14.660429,0
22.55433,-2.115047,0
14.325016,-41.32505,35
11.270144,-40.14359,35
88.597916,19.637402,35
88.550896,19.60166,35
14.572019,-42.12309,35
11.896643,-38.51412,35
11.21672,-40.10602,35
12.694635,-38.621086,35
11.878044,-40.39117,35
12.7058935,-40.333736,35
12.369224,-40.18301,35
-14.129261,-36.004528,0
9.033191,-0.54300344,0
1.3297734,-32.36176,0
21.963825,17.990953,0
-12.886763,76.87726,0
-37.700676,-10.85937,0
-44.74124,-68.616646,20
-45.340015,-67.57271,20
-45.433548,-68.05617,20
-39.969715,-64.83999,20
-41.03018,-65.42397,20
-44.32351,-65.72986,20
-40.62894,-64.74779,20
-42.751152,-67.153275,20
-12.986022,74.2304,0
-35.71728,17.803236,0
54.49914,-10.988527,14
51.641205,-11.238161,14
51.43191,-11.201526,14
51.965294,-11.040364,14
51.879353,-11.304407,14
51.19238,-11.674941,14
53.715374,-10.842894,14
53.306175,-10.937759,14
51.828625,-11.396387,14
21.176487,-3.403033,0
11.669009,20.982893,0
-20.267456,-40.17533,0
-24.8642,-0.19529155,0
-34.12761,-8.700295,0
28.180307,10.67685,0
-28.74189,22.154095,0
-20.919136,-45.34901,0
6.1893234,29.419191,0
15.640988,-0.7508486,0
66.542366,-33.23759,14
65.75516,-33.313896,14
66.49481,-33.373325,14
66.80637,-33.486332,14
65.60076,-33.16266,14
66.46374,-33.39222,14
66.427505,-33.366627,14
66.204704,-33.337795,14
-28.273708,-27.873102,0
-26.793724,-11.039821,0
30.344679,-65.218285,34
19.04579,-10.262099,0
24.359621,82.42867,0
25.578552,6.1461596,0
-2.497891,-9.69302,0
-27.403791,21.179832,0
7.6569185,-9.631046,0
8.816309,-38.639812,0
13.921866,-11.389894,0
13.9123955,-11.39698,0
-17.536417,14.143024,0
-49.886234,-19.744043,0
-63.075706,-1.4484186,0
-37.91515,75.66661,0
-17.153936,-48.356888,0
-11.620542,-53.956894,0
-6.523792,-54.653534,0
-6.495329,-54.7374,0
-1.380511,-88.03663,20
0.011856081,-87.73981,20
-5.195658,-78.61654,20
-1.3509886,-85.95789,20
-8.147531,75.94724,0
69.75145,4.1281967,14
69.73811,3.7548437,14
68.782974,2.9528377,14
69.49736,2.7115555,14
70.43124,3.9072437,14
70.09236,3.0579305,14
70.0975,3.6131887,14
70.15345,3.707915,14
69.721085,4.2847004,14
70.77003,2.4451792,14
70.49285,3.0096126,14
69.76181,3.0199807,14
-40.683525,-64.60963,20
-38.81133,-62.898323,20
-46.627605,-69.18446,20
-34.1026,4.667029,0
18.252024,5.574165,0
-37.92502,-3.8855767,0
-41.66069,-47.889748,0
50.337994,0.79788584,0
21.33803,2.538309,0
-36.511185,16.529247,0
5.6394854,73.99328,0
1.4885373,-0.9113942,0
-31.67831,2.39014,0
-14.448807,21.080254,0
-19.245329,2.940843,0
29.608593,-65.719795,34
-18.627018,47.49396,0
-16.823488,5.278151,0
16.508614,-42.073414,35
13.514338,-40.129826,35
16.002022,-41.65103,35
11.636476,-40.09763,35
14.142483,-39.8474,35
-2.8569393,-53.124172,0
-5.0795712,-48.634766,0
-28.778545,19.464506,0
19.239157,10.849564,0
-29.7357,24.167103,0
10.443517,6.4813085,0
7.717783,-81.448524,0
-20.030018,10.915666,0
-13.335581,75.453964,0
-5.4018393,16.55708,0
13.194477,8.259772,0
6.2652974,74.359436,0
-40.80765,36.841606,0
-20.18645,-19.913422,0
-19.878609,4.715888,0
-10.415844,81.56944,0
29.2896,-62.4342,34
-26.256601,26.227898,0
0.20707442,-42.669247,35
0.6938929,-42.716976,35
0.65453804,-42.611206,35
2.4511616,-43.424065,35
0.80490947,-42.699657,35
17.324732,37.67023,35
17.328049,37.673256,35
-17.107859,-48.862465,35
3.5326447,-43.949512,35
18.073195,-9.88718,0
2.9774408,11.840253,0
27.18225,-65.898735,34
28.939758,-64.4337,34
-31.786715,-41.095036,0
-31.789227,-41.03266,0
-4.4098988,15.307368,0
23.373081,81.227325,0
16.626324,23.860857,0
-28.794495,8.056312,0
-31.602764,0.89607173,0
10.414921,-29.052748,0
-69.866,-11.429505,0
-8.173817,77.14724,0
16.221554,-8.678328,0
26.12511,52.637505,0
13.10182,-2.24245,0
19.764545,-62.736717,34
-47.69318,44.448616,0
-8.40438,73.66986,0
-15.956248,-47.989258,0
5.1502676,75.45398,0
22.519949,-63.026615,34
24.603493,-4.308583,0
-5.9309993,17.938673,0
-6.6591606,11.961741,0
-20.047934,43.13975,0
-19.964294,1.9453025,0
74.40567,32.665672,14
74.377205,32.649097,14
74.34342,32.635124,14
74.34803,32.638515,14
74.38368,32.66013,14
7.7194295,66.45475,0
18.415215,42.13485,14
18.675114,41.70292,14
-18.643064,0.45067725,0
12.6334,52.57426,14
12.116653,53.160522,14
12.4822645,52.804417,14
12.398185,53.499012,14
12.238887,52.87826,14
12.482776,53.018513,14
12.387402,52.973305,14
-6.9005237,-45.40247,0
-12.301788,69.13911,0
29.330185,-71.58192,34
-8.458191,3.817605,0
18.902227,-60.420517,34
-2.9352794,-53.33735,0
-34.973026,75.62537,11
-40.66552,71.99528,11
-39.685192,70.7448,11
-39.587887,67.05487,11
-33.426853,66.955574,11
-33.634365,65.08357,11
-34.328594,73.89019,11
-36.356895,71.18887,11
-30.747282,64.69726,11
-34.587444,72.17948,11
-31.661081,65.18139,11
-32.540348,72.622665,11
-35.912113,68.36581,11
-38.606335,74.40861,11
-34.88845,66.11018,11
-45.62724,39.43307,0
-5.5909324,77.320175,0
9.601788,10.465924,0
30.01721,8.992899,0
-1.626758,5.275387,0
23.764803,0.7325556,0
25.159887,12.557272,0
10.702301,68.33211,0
28.868086,-25.226698,0
-32.452816,-8.297588,0
18.22502,-58.695198,34
-4.8847117,79.50015,0
-27.842745,-10.46687,0
67.19198,15.6162,14
67.01011,15.897768,14
67.01905,16.033323,14
67.293915,16.06636,14
67.20063,16.065117,14
67.23739,15.910771,14
67.08628,15.849989,14
66.99322,15.656854,14
67.34049,16.052626,14
66.97957,15.834158,14
67.25436,16.056126,14
67.21162,16.125132,14
66.998276,15.707048,14
-15.864925,-46.22616,0
-8.204626,-20.014658,0
-41.083332,38.656586,0
-31.795357,66.1193,0
-41.52516,36.277847,0
-28.356466,25.865221,0
12.094195,7.7811847,0
13.225178,24.346409,0
4.9678574,-39.272182,35
4.980442,-39.199234,35
6.224547,-6.966785,0
-21.795862,-43.690826,35
-23.601969,-1.8365976,0
3.5171988,-77.47952,20
-40.600494,35.323277,0
-9.0859785,-49.64377,0
-7.480112,78.38747,0
6.3382926,-10.754897,0
5.955784,-10.74544,0
-4.17408,79.694565,0
23.762457,83.12595,0
0.22175959,50.226418,14
0.47162735,50.054245,14
0.5032324,49.964153,14
0.578491,50.37694,14
0.31815016,49.908573,14
0.2415125,50.191475,14
0.37987655,50.330902,14
0.507935,50.37996,14
-40.561207,36.994026,0
-6.7210846,-28.911337,0
-6.685368,-28.774797,0
-6.68162,-28.834892,0
-6.6697745,-28.884672,0
-6.736858,-28.868061,0
-6.690564,-28.9313,0
-6.718027,-28.923653,0
9.62825,15.290675,0
-84.9132,-11.763929,0
25.411736,84.56718,0
20.68047,0.41021764,0
5.04067,-89.944984,20
4.391147,-88.02823,20
3.5050154,-87.608086,20
3.287039,-83.10729,20
-1.4713162,-88.0816,20
-34.95212,70.30452,0
10.415135,-29.061256,0
15.384401,18.916225,0
9.43969,9.870679,0
-6.9335995,18.49728,0
6.5803256,-9.100654,0
-38.68353,-47.59955,0
-51.973747,45.716446,0
-47.716587,49.049606,0
10.466489,3.4454434,0
12.159443,24.671204,0
-30.324875,-42.147587,0
27.001362,-63.583416,34
30.161032,-66.347855,34
-8.034978,73.01017,0
-30.337494,-42.114346,0
22.123804,-68.1953,34
-45.112194,3.9399912,0
-23.231897,-7.6872773,0
18.063097,-10.012851,0
19.478134,-62.7956,34
-29.771667,3.4797819,0
26.096218,19.38645,0
6.071163,-6.970591,0
-1.6267122,-48.97822,0
-12.607933,20.506086,0
-30.545237,16.908783,0
-0.16449024,-36.55329,0
-0.17437422,-36.472496,0
-29.408693,-4.621319,0
-7.470969,20.777729,0
-6.765555,12.779785,0
-83.21667,17.031935,0
18.041784,23.38435,0
-33.778923,-38.860367,0
-33.765373,-38.824802,0
-16.410381,-16.004528,0
-6.0945635,-53.33947,0
-0.5497974,-77.65283,20
0.41978827,-82.644,20
-3.0563169,-76.43065,20
0.7181718,-81.16481,20
-2.012515,-76.984215,20
-44.712994,-19.594404,0
-44.721302,-19.58582,0
-35.16617,4.0140176,0
22.85723,5.2529497,0
-13.777937,-49.090652,0
-44.7805,-6.3263645,0
-80.49949,12.640457,0
-5.334706,81.9764,0
-7.4544315,77.80311,0
-5.776124,-45.400173,0
11.3128195,53.43357,14
11.715582,52.69424,14
66.56278,-46.19329,14
66.8311,-46.282444,14
66.33364,-46.278576,14
66.23626,-46.25841,14
66.649155,-46.626453,14
66.806854,-46.24039,14
66.34506,-46.479717,14
66.760414,-46.643867,14
66.26035,-46.592922,14
4.7796054,-7.980338,0
-49.50317,41.62853,0
-38.338364,37.201385,0
2.8971574,-5.7187495,0
-10.364718,70.15138,0
-73.495346,24.239506,0
-76.46189,21.897255,0
21.258234,5.1845465,0
6.0787444,16.191956,0
-37.23994,36.60727,0
2.5960836,32.78503,0
-1.7009346,-4.7178817,0
-35.959892,-33.991634,0
-35.59425,-34.44027,0
29.339872,9.837249,0
5.5978446,75.20252,0
-27.535606,8.258334,0
1.1472995,-23.149418,0
-9.800976,-22.034735,0
-10.02967,-21.792234,0
-27.43261,-28.675611,0
-0.19348314,7.820047,0
-41.607967,-47.873787,0
-10.280095,75.10805,0
19.585684,4.4981623,0
-25.372295,-12.725732,0
15.333702,-1.6210786,0
-11.587286,21.790869,0
-35.40726,44.083675,0
8.420674,69.724045,0
9.458686,12.508756,0
-8.843441,75.13315,0
25.547905,-14.144656,0
-26.67947,15.997848,0
16.214216,10.39406,0
-30.725927,18.166033,0
19.371767,0.34995145,0
-28.083965,-12.206019,0
0.5599745,15.443512,0
-28.554491,-27.537584,0
-50.089848,10.923816,11
-55.161167,8.152716,11
-55.047516,4.9081197,11
-52.768078,7.0056653,11
-52.275658,8.014597,11
-48.29266,10.358664,11
-56.139893,11.509232,11
-53.48005,7.3208933,11
-54.875656,6.7658978,11
-52.88999,9.554381,11
-54.635784,2.7410452,11
-54.313736,13.314432,11
-56.406155,9.240124,11
-53.401054,6.8831897,11
-48.634552,8.344541,11
-50.87405,10.21282,11
-53.65151,9.330266,11
-53.43678,5.01031,11
-55.95035,9.668019,11
-49.60783,7.0658045,11
-68.160324,-10.119319,0
-28.33752,-85.83533,20
-25.091948,-86.566895,20
-26.136185,-86.96611,20
-24.431559,-86.81346,20
-22.10079,-86.941505,20
-26.838177,-81.9909,20
-28.174232,-85.18014,20
-23.880367,-86.78479,20
-26.419228,-81.74067,20
-6.742127,83.22755,0
-18.871431,4.8199153,0
-48.08683,-8.586024,0
33.26016,34.31699,17
34.191093,40.032696,17
30.458193,37.365875,17
38.506252,34.553127,17
30.01558,36.998104,17
35.307312,35.581715,17
35.79765,38.287354,17
37.443493,37.80948,17
40.718395,34.338615,17
36.35359,36.22712,17
34.612854,40.43429,17
30.418049,38.310562,17
38.98336,34.453587,17
35.187115,35.25305,17
38.706768,36.500786,17
33.484436,33.751316,17
36.223087,33.666985,17
35.032715,34.205853,17
32.056503,37.529945,17
33.983852,35.784237,17
30.529182,37.40612,17
32.451538,37.311974,17
-40.84449,36.539085,0
16.15672,-61.036274,34
-32.62903,3.0449862,0
-33.259636,46.699196,0
-23.506474,24.409386,0
-75.887596,26.896215,0
-27.758595,-12.243639,0
-12.088203,-23.03939,0
1.155607,-6.8963375,0
-34.358913,0.8860554,0
3.0686862,58.997074,0
-0.7290764,-4.4432793,0
14.506804,-2.0402162,0
-17.98501,12.241723,0
-18.023125,-59.31279,0
59.987667,36.358894,0
-31.769144,-41.066677,0
23.162817,3.2498589,0
-20.059689,43.09396,0
68.11599,29.685377,14
41.84004,20.004578,14
42.093174,20.46094,14
66.66237,28.190586,14
41.796482,20.052113,14
68.08683,28.180569,14
68.822174,30.046362,14
45.160946,20.368345,14
40.434414,20.285168,14
66.16416,29.343756,14
41.770077,19.52841,14
44.01099,19.501383,14
42.253197,20.201267,14
40.88159,19.688354,14
66.02775,29.383274,14
66.8798,29.133081,14
-6.310007,-14.293765,0
-3.7911541,-25.198841,0
-3.7707152,-25.175697,0
12.333972,21.32205,0
31.022518,-65.56231,34
21.013746,-62.393326,34
1.105212,-79.6278,20
-1.0418996,-86.484856,20
-6.007921,-82.13736,20
-15.057635,-7.251073,0
-15.238184,-7.400823,0
-15.524479,-7.3036494,0
-15.642846,-7.2450256,0
29.627325,-61.044735,34
-48.091686,-8.378142,0
-14.806424,-53.05853,0
31.19717,-60.22355,34
14.481576,16.942205,0
20.19503,21.348967,0
2.896752,58.75426,0
3.8920147,-87.16843,20
-2.642612,-85.50536,20
3.0764365,-82.5559,20
-12.90316,21.423944,0
-33.74033,2.8448532,0
15.611241,-34.46927,0
-11.173789,80.42872,0
14.795637,4.89435,0
29.175152,-25.349056,0
-5.391272,1.0029693,0
5.5831184,69.402115,0
2.5134711,32.983143,0
33.326435,-62.130825,34
-16.357714,-50.827232,0
-16.21976,-50.845375,0
0.9812985,12.117583,0
-26.234064,-82.55969,20
-27.189766,-82.3295,20
-23.392193,-88.34659,20
-21.431707,-90.05615,20
-27.953312,-85.21732,20
-26.854109,-81.58764,20
-25.195333,-87.13012,20
-23.128803,-89.85195,20
-24.974205,-88.613045,20
19.820707,-62.465927,34
66.43443,30.056368,14
68.50224,29.03093,14
67.60067,29.667807,14
67.726166,31.2124,14
68.34196,28.847422,14
65.89794,30.543085,14
-10.452654,12.106743,0
26.943933,82.117294,0
25.583136,-4.387163,0
-6.425824,40.68516,0
48.837116,-56.83337,0
-10.951429,68.94372,0
-6.334998,11.47926,0
25.01827,-70.71908,34
-11.333634,21.485083,0
29.69723,-3.4681509,0
-15.872219,-45.73813,0
31.091309,5.1915193,0
-13.828039,66.14062,0
18.448498,-22.580008,0
29.552849,-60.825794,34
23.499687,83.09474,0
-20.16996,-6.401711,0
-16.544537,-23.274803,0
-16.562662,-23.274086,0
19.662104,-61.19461,34
-6.665426,-53.595314,0
-5.3632975,83.64167,0
5.4718566,-87.33818,20
1.6174271,-89.77894,20
3.5539942,-89.80012,20
3.9817,-79.9039,20
-0.47695097,-84.61857,20
20.965895,20.027248,0
-82.00689,9.613317,0
-81.380135,11.028493,0
1.8341057,14.782575,0
-59.203842,-12.5345125,0
-33.179302,45.214596,0
-19.726501,4.3314934,0
60.628746,3.3498642,14
61.155697,3.339607,14
61.03975,3.377597,14
61.02886,3.3531642,14
60.882973,3.412683,14
61.165524,3.3247204,14
-47.02611,42.702076,0
-19.146605,-0.6281759,0
-5.887531,3.7890344,0
21.23069,4.32025,0
25.555374,-70.4789,34
-43.877914,-17.661121,0
-44.634705,-17.736444,0
-44.33366,-17.78349,0
-44.072067,-17.725067,0
-44.04795,-17.698288,0
10.543233,73.28206,0
-18.429214,-43.320488,0
-26.666891,-6.5129905,0
-5.905699,18.054558,0
25.599043,5.577213,0
-5.366206,80.80829,0
-5.9557595,39.210308,0
-2.9061325,-21.913284,0
-2.853432,-21.859476,0
-2.9014556,-21.914814,0
19.032871,-64.03089,34
18.787592,-23.150692,0
18.756084,-23.144407,0
18.764246,-23.089312,0
-8.047565,77.47903,0
-32.673183,0.71736836,0
-31.754906,68.67353,0
18.905453,19.534641,0
-11.962298,82.05681,0
26.893305,58.952038,14
23.145964,57.33656,14
23.368505,57.87696,14
24.089933,56.026264,14
25.08289,57.841232,14
-39.391407,-17.434332,17
-38.97074,-16.179256,17
-39.934185,-16.311464,17
-40.59727,-15.77854,17
-41.381218,-16.379036,17
-38.72458,-15.46435,17
-39.59499,-14.84282,17
-39.37894,-17.217503,17
-40.192364,-16.12282,17
-39.474102,-18.213757,17
-39.104946,-14.860839,17
24.000792,-10.314738,0
27.34682,-61.51477,34
-38.5452,13.713401,0
28.66906,-25.239418,0
31.806227,-65.522644,34
9.4307375,17.495253,0
-10.921513,74.23545,0
3.3148537,8.321294,0
53.855137,-62.47387,14
76.37393,-13.683051,14
51.55168,-60.690483,14
52.795578,-59.715565,14
75.12829,-13.746531,14
76.74662,-14.09992,14
52.520992,-62.11939,14
76.650894,-14.531234,14
15.6509905,14.430414,0
-7.293581,78.487595,0
5.44967,75.18752,0
-27.266275,-6.5849004,0
-13.31057,51.846844,0
-25.449707,-7.1038575,0
-17.365498,-49.964893,0
24.364985,-69.46988,34
-1.240907,-20.208563,37
-5.838474,18.052233,0
-3.6836264,-79.746414,20
1.8728874,-80.49694,20
-0.017132925,-86.10725,20
4.8894386,-88.38817,20
2.540414,-89.5922,20
15.281861,6.435125,0
7.1013236,12.284232,0
27.719894,-58.433643,34
-27.986872,-28.167236,0
-10.868482,22.309755,0
-36.511307,16.529295,0
8.9189625,11.448162,0
-68.45812,-14.133793,0
-19.268604,45.684532,0
5.1648664,62.556396,0
-15.471031,-36.86006,0
18.127151,-61.6343,34
-1.6856492,-76.5071,20
3.3294373,-77.79611,20
-4.684399,77.92106,0
-25.99412,-29.427698,0
-36.096256,42.767445,0
-24.3095,-13.4694195,0
-34.075363,68.05384,0
9.889757,19.165834,0
16.030558,-59.103924,34
-26.705149,26.10647,0
-16.698437,5.043172,0
10.48493,71.005165,0
-60.33333,-50.617355,20
-55.12305,-46.779152,20
-64.00295,-53.571598,20
-63.355545,-52.90392,20
-62.668537,-52.531254,20
-50.08345,-30.974354,33
-50.83466,-31.07799,33
-50.766582,-30.696913,33
-48.29536,-32.186157,33
-48.253296,-31.786413,33
-48.538044,-32.451027,33
-18.302204,46.991337,0
-8.814262,-18.38117,0
4.7887135,-11.678984,0
-17.865631,-59.048332,0
-17.84759,-59.04146,0
-17.892239,-59.07335,0
18.462482,23.849197,0
-24.104671,8.793239,0
38.175076,-40.77123,0
-7.3586545,-32.09255,0
-7.3361197,-32.07829,0
5.2621546,61.994873,0
-50.91347,-30.900707,33
-50.927597,-31.535368,33
-47.21076,-32.660023,33
-47.749928,-32.751328,33
-48.52998,-32.84524,33
-49.821964,-31.002222,33
-50.545246,-30.532585,33
-50.34053,-31.560678,33
-47.895588,-33.396763,33
6.802842,66.16077,0
91.867546,0.6150728,14
91.48127,0.70667976,14
91.6204,0.74868083,14
91.68752,0.4241497,14
91.9562,0.16013393,14
92.02354,0.069087036,14
21.78982,-67.98448,34
-35.289593,43.59459,0
-17.452744,48.747265,0
-9.62878,79.75782,0
-19.238792,-2.1553998,0
28.667192,-69.57669,34
24.793583,-6.711257,0
25.392616,-65.292465,34
-30.827621,18.748566,0
18.186607,2.5130012,0
-23.859997,2.3364189,0
7.3347764,-9.145447,0
-9.777244,-23.78102,0
-9.765142,-23.561314,0
-9.847584,-23.548983,0
-9.934167,-23.49037,0
-9.851916,-23.316004,0
-9.798085,-23.387005,0
-9.785749,-23.641031,0
-9.862542,-23.664747,0
-10.132877,-23.761585,0
-9.950262,-23.56303,0
-14.114975,20.428345,0
-34.069138,46.266697,0
-11.10993,76.83217,0
-40.776234,-40.842022,0
-14.9742365,-52.961395,0
21.303852,2.99183,0
53.667263,-40.64762,14
63.91787,-17.098661,14
63.160397,-18.356916,14
63.708202,-18.467377,14
61.79071,-19.7757,14
61.781128,-19.741709,14
63.239223,-16.118687,14
61.654613,-20.27828,14
61.839344,-19.540483,14
-24.735485,4.1380014,0
-40.72122,41.956535,0
-26.464678,16.756136,0
-45.971622,-19.693674,0
-6.7354107,36.05653,0
21.049519,5.065627,0
7.701713,66.26774,0
-33.075176,-1.6029466,0
-28.158026,25.62856,0
-13.233802,-49.049892,0
33.12768,-66.11218,34
-21.15372,-11.312185,0
-25.661469,-13.136378,0
20.234325,-1.1145855,0
-36.609245,36.837822,0
-38.50539,35.37881,0
29.285547,-25.066374,0
7.0152874,10.95939,0
-29.884783,-56.86944,0
-67.711876,-10.520956,0
10.256541,12.719808,0
-40.75171,-40.852448,0
33.239532,-65.53969,34
-2.3977134,-13.5438795,0
-36.273453,43.021614,0
-39.743744,38.916443,0
11.988529,8.104804,0
-4.4309773,81.91042,0
7.0679855,67.71008,0
16.306433,-59.357445,34
-16.846903,-51.704376,0
25.831127,-14.864691,0
-21.380192,-8.672295,0
-68.135574,-31.003962,20
-72.68121,-30.300312,20
-73.86735,-30.535313,20
-67.958954,-32.47726,20
-69.31776,-33.054512,20
-75.11272,-28.830067,20
-52.74065,43.400223,0
53.74337,-40.831474,14
53.747715,-40.85832,14
53.71938,-40.860806,14
53.89975,-40.914158,14
53.802357,-40.869545,14
-21.37469,-11.446368,0
14.219643,19.617384,0
31.64449,40.291805,17
30.536612,37.974556,17
32.968796,40.386658,17
34.360226,33.85468,17
38.429737,34.298176,17
33.380653,34.684242,17
31.445782,40.112793,17
32.799824,38.60016,17
38.726124,36.748207,17
32.311428,38.0535,17
34.82701,40.617508,17
38.701244,38.04085,17
34.498703,35.31693,17
29.232372,12.7963295,0
-15.338665,-49.196213,0
-11.796125,-54.04864,0
19.72402,9.809283,0
-38.300285,-15.0915785,0
11.802228,16.817268,0
14.69939,5.0126443,0
12.4187,36.450783,0
26.01728,-3.7122064,0
-4.890873,77.03564,0
15.725983,21.697128,0
-13.143868,5.369941,0
3.667111,-44.060246,35
-13.313214,-56.306717,35
-0.5163144,-43.1681,35
-0.6020339,-43.120872,35
-13.178166,-56.00776,35
-27.477888,23.563103,0
-4.2484365,-8.773643,0
-26.82469,-29.059538,0
-6.703426,12.176534,0
19.282387,6.497435,0
19.603374,-36.967583,35
15.604059,-1.0179901,0
-36.51136,16.529509,0
31.60707,-68.16814,34
22.507164,-35.876236,35
15.702034,-34.709522,35
24.177853,-35.646145,35
17.948101,2.8253896,0
16.37109,18.771456,0
-21.792627,-43.716164,0
-5.185678,78.893425,0
0.1735587,-5.6555247,0
-89.80102,19.73062,0
2.834131,16.361769,0
45.97937,-26.1057,14
45.012688,-27.667374,14
44.619427,-27.679958,14
45.58378,-24.469429,14
44.002876,-28.573614,14
45.22735,-26.195295,14
45.407185,-24.655704,14
45.385437,-24.486155,14
44.969532,-28.235304,14
44.39367,-26.613543,14
45.36178,-24.694653,14
45.073032,-25.532988,14
45.251762,-26.291008,14
44.865356,-26.38289,14
44.47437,-26.21947,14
43.87094,-27.35049,14
3.44786,1.4773314,0
24.688387,0.45430434,0
-9.853459,73.83569,0
-28.269514,20.541521,0
3.3778367,18.183142,0
-5.5153294,12.092094,0
-47.832508,-19.670067,0
26.11914,52.68265,0
27.845188,-64.331764,34
25.651619,83.33667,0
8.777405,7.563796,0
-40.05478,37.986492,0
27.269773,4.7676578,0
31.225332,4.6803718,0
-21.433956,-90.11466,20
-25.279875,-87.79712,20
-22.886894,-88.728546,20
-22.451796,-89.57239,20
-27.443405,-82.76363,20
-22.78355,-88.94013,20
22.519863,17.447536,0
22.756548,8.549842,0
-2.5676887,-52.044052,0
-2.5659807,-51.997448,0
25.095413,-3.8150237,0
-35.381836,43.39341,0
8.481231,6.741844,0
3.6221838,8.01042,0
23.851679,18.633636,0
2.8574011,-43.88598,35
2.874055,-43.879566,35
-0.23659544,-44.357838,35
18.10711,-24.14417,0
-23.0931,-1.1281686,0
25.508791,-9.529541,0
29.63566,6.0836005,0
-38.125645,13.556633,0
11.756671,8.307075,0
-9.900608,19.443258,0
-8.651264,13.251336,0
-1.3918859,-12.58346,0
9.456269,43.274464,14
11.223772,42.53225,14
8.148452,40.835472,14
11.508829,42.879623,14
74.905266,-12.599632,14
8.009181,41.836567,14
75.1838,-12.422323,14
9.23514,40.598003,14
8.164596,42.621403,14
74.98242,-12.909135,14
11.1310835,41.917984,14
8.922849,41.876827,14
9.040094,41.46966,14
10.042318,41.873535,14
9.376198,41.367584,14
32.310074,38.558613,17
33.698658,35.633133,17
37.20504,39.467796,17
31.360197,36.39277,17
30.87738,38.40021,17
38.184647,34.27412,17
31.741125,40.32527,17
39.34196,34.195812,17
38.75601,34.57249,17
38.187275,35.212425,17
35.92589,35.24478,17
33.853333,36.575756,17
36.869976,39.17914,17
30.71885,38.7691,17
32.94132,34.72375,17
34.94643,40.50705,17
31.213076,37.75501,17
34.577484,35.31705,17
36.689693,37.947357,17
-11.808471,20.10112,0
-3.0561683,6.33746,0
-50.55737,5.727139,11
-49.324745,7.9235363,11
-54.753006,6.973607,11
-53.4959,10.825316,11
-52.19491,4.340192,11
-57.126225,6.7578964,11
-54.28829,8.545622,11
-56.961624,11.495143,11
-56.439667,8.963314,11
-52.672768,5.796345,11
-48.433125,8.441447,11
-51.73155,5.545466,11
-51.13759,9.958256,11
-55.12173,5.3246903,11
-51.433567,5.0721707,11
-48.905647,10.472649,11
-53.715935,5.2261662,11
-50.376205,8.1954365,11
7.6499834,67.02905,0
9.1359415,11.575501,0
-0.4727037,-37.436115,0
20.39706,-8.085394,0
29.9068,-23.881718,0
24.98884,-9.464752,0
-15.869741,-47.648594,0
-12.425903,-45.695618,0
-12.59755,73.86469,0
-18.24416,46.853252,0
-35.20975,69.633224,0
32.097477,-64.79959,34
35.02545,35.311916,17
37.19965,38.70968,17
32.024094,35.68349,17
32.007317,37.928368,17
39.16607,33.948315,17
40.26779,34.495953,17
38.060604,33.498993,17
33.58809,34.79214,17
37.019012,37.58131,17
37.048695,39.303806,17
39.37275,35.942917,17
40.27623,34.617237,17
35.983128,39.657093,17
34.767094,40.436115,17
39.845264,33.91211,17
30.780293,38.471596,17
33.878395,36.913033,17
38.19369,33.391953,17
16.7291,22.18091,0
-20.006144,4.3690763,0
25.871695,-0.77148694,0
-11.506339,21.704697,0
0.8130419,5.999866,0
-70.4973,24.092175,0
4.5275283,72.516045,0
25.104454,82.19083,0
-32.93956,2.9682634,0
-23.79866,6.3383746,0
53.969143,2.206334,14
53.82723,2.093945,14
53.81691,2.1294339,14
53.639133,2.0066826,14
53.72033,2.070515,14
53.807735,2.385259,14
53.638275,2.0124667,14
54.047432,2.204283,14
53.65944,2.0212414,14
53.763546,2.0589027,14
-30.91703,18.591433,0
-1.3773129,81.53346,0
-18.702948,47.261852,0
-23.5401,24.402855,0
28.37942,6.7560887,0
26.370752,-65.148384,34
-10.146787,74.549286,0
-63.07882,-1.4557148,0
53.043507,46.405926,14
53.089447,46.748833,14
53.256126,46.815357,14
53.351364,46.476425,14
53.375854,46.584023,14
53.557953,46.610012,14
52.984154,46.87846,14
22.569157,-61.24891,34
-41.338154,-48.00515,0
25.734118,-65.66727,34
-49.147873,4.781726,11
-56.567448,9.2370825,11
-54.240818,11.40014,11
-56.152763,5.947779,11
-54.87853,9.7342825,11
-54.918797,11.305531,11
-50.611835,6.5765977,11
-54.212654,11.551782,11
-55.827473,4.68807,11
-54.707024,4.3296165,11
-52.305878,11.276921,11
-47.19115,8.516727,11
-55.261414,7.244229,11
-49.442074,7.9858074,11
-50.993572,10.67819,11
-53.03093,6.1525187,11
-48.633015,9.596533,11
-54.12999,5.488526,11
-51.728813,11.952674,11
10.286846,68.953255,0
18.97442,21.26969,0
-28.55813,-6.662446,0
-19.823828,-39.396946,0
-2.3973997,82.37138,0
-21.31565,-30.861618,0
15.7761345,-62.511402,34
-28.180939,-12.357297,0
-44.699512,-19.600082,0
-27.95525,-28.192005,0
21.585289,-62.261482,34
6.9051766,12.223301,0
9.280873,67.6988,0
2.5801558,8.08946,0
7.905286,71.931854,0
2.890418,-44.42156,35
2.4008782,-44.25778,35
2.5116866,-44.277332,35
-26.800676,16.355299,0
-45.94742,40.29819,0
-14.196422,21.702494,0
-18.025068,-0.2275737,0
22.100147,-68.45216,34
-2.369363,80.265144,0
30.62134,8.694739,0
18.583265,-2.3239532,0
-31.69148,67.38144,0
-35.816284,76.25358,0
-68.33936,-13.341772,0
29.121399,-64.595695,34
-36.708393,65.93293,11
-32.71606,69.22013,11
-36.142654,72.36593,11
-32.905926,62.024086,11
-32.205734,69.55316,11
-38.129276,76.234184,11
-35.161076,75.06961,11
-34.521404,68.214455,11
-40.462727,70.89096,11
-39.10426,72.69452,11
-39.699493,70.70815,11
-37.31292,65.47577,11
-36.546246,64.73376,11
-33.743713,65.559204,11
-31.960928,68.66291,11
-31.959465,64.80132,11
-67.11433,-11.735409,0
-88.83945,21.492424,11
-69.79604,22.463068,11
-71.718216,26.847733,11
-86.16901,18.52826,11
-82.03272,20.016943,11
-73.33787,21.722857,11
-84.26516,12.611351,11
-79.450905,22.540747,11
-73.32752,24.263626,11
-81.53052,11.226234,11
64.17159,55.6585,14
61.146187,55.49294,14
63.22606,56.26227,14
60.41311,56.026554,14
-8.661422,-26.436659,0
-8.477681,-26.41795,0
51.342762,-40.425022,14
51.81192,-41.076508,14
50.42344,-39.701546,14
52.1873,-41.22154,14
51.22028,-41.02152,14
50.9293,-40.832718,14
51.069557,-40.752777,14
25.605255,-15.012187,0
-50.897633,44.505527,0
-26.828085,-6.12064,0
20.468952,7.760017,0
-3.4311075,-48.284004,0
-34.98683,67.3608,0
-37.038998,71.69835,0
29.613018,-59.509567,34
71.294586,21.54228,0
-26.552197,-86.106544,20
-24.070513,-84.16244,20
-21.960726,-88.627594,20
-28.16666,-86.37056,20
-22.542727,-89.084305,20
-28.221945,-86.13031,20
-22.87484,-88.81402,20
-31.914852,66.441154,0
12.003537,-37.899155,35
18.52305,41.278587,35
13.82895,-39.083797,35
12.388437,42.45278,35
105.30754,-3.9535418,35
18.655678,41.07756,35
11.132362,-39.541542,35
-35.7992,-34.02903,0
-36.037647,-33.898163,0
27.622004,81.07107,0
-12.397825,82.64085,0
9.328898,-28.283615,0
-17.238224,-64.12227,33
-17.411638,-61.731083,33
-18.424885,-63.59186,33
-16.430727,-63.10268,33
-17.983315,-63.18641,33
-17.866846,-65.11848,33
-6.9038997,-13.04844,0
-32.02549,-53.16705,0
14.038234,25.394188,0
-25.890913,-13.138947,0
-1.6315392,-48.97755,0
-19.822042,-38.25069,0
-66.06671,-17.583342,0
27.441067,11.341213,0
-2.616831,78.73118,0
-19.019854,0.21092585,0
-10.733269,78.7354,0
-34.242165,1.3190281,0
-76.588,17.66373,11
-85.076416,17.479753,11
-80.190834,18.698044,11
-79.507614,18.490498,11
-78.43354,22.76413,11
-85.90225,13.281624,11
-80.68049,14.175302,11
-70.5723,27.816315,11
-81.31773,16.347382,11
-70.261375,20.879576,11
-83.73457,21.644657,11
-73.08518,19.584795,11
-77.853905,18.8959,11
-83.44709,23.888912,11
-82.51646,11.723131,11
-83.28855,23.766024,11
-73.50129,15.816888,11
27.878733,-23.877892,0
27.411255,-62.75994,34
18.82322,-8.645745,0
-47.81055,44.557518,0
16.497921,-8.735127,0
-19.551039,-9.185512,0
24.455484,-4.642904,0
-0.41781425,80.76149,0
26.09295,-65.89779,34
-28.397905,-43.55163,0
28.7436,10.009537,0
-26.291197,-8.146222,0
11.166378,19.319996,0
4.9416714,-38.478203,0
4.3161182,76.267456,0
28.9686,-24.800442,0
27.104538,16.856005,0
-32.040657,-53.127472,0
69.91555,-7.1878624,14
70.14376,-7.4216776,14
70.20799,-7.113371,14
70.206055,-7.3046627,14
69.86194,-7.2991757,14
70.1894,-6.819369,14
70.105835,-7.0291657,14
-8.432726,18.541536,0
7.9987135,42.056602,14
8.061021,42.378147,14
8.511785,40.361393,14
9.460593,41.790936,14
9.227112,40.910885,14
9.334123,43.21962,14
-47.92386,44.502174,0
39.49284,-14.277773,14
39.282875,-14.157602,14
38.902744,-14.27908,14
39.379375,-13.797777,14
39.75214,-13.770849,14
39.99609,-13.898343,14
38.950455,-13.845755,14
39.581596,-13.233421,14
39.91614,-14.110885,14
39.645473,-12.674966,14
-6.4502125,40.429375,0
38.141045,53.27979,14
39.65358,53.254173,14
38.710735,53.26426,14
39.112553,52.875484,14
38.156773,53.43995,14
40.18217,53.193085,14
39.110012,52.031776,14
38.183685,53.76012,14
38.324013,53.74744,14
39.351715,52.695354,14
38.51685,52.735325,14
39.264713,53.079136,14
38.368187,53.58937,14
37.869854,52.10133,14
-84.91267,-11.76447,0
-38.214466,-47.54748,0
-59.556698,-12.367479,0
8.573259,71.36301,0
-19.454414,-42.523335,0
-17.258057,49.033775,0
26.226616,-15.714435,0
-4.837705,15.53643,0
-5.223055,12.011837,0
-9.365439,74.99578,0
12.169075,0.3887915,0
-29.769014,-24.38488,0
-29.745548,-24.413113,0
12.131563,2.747558,0
-13.121912,51.927032,0
-17.99886,11.901887,0
-9.492775,20.562082,0
3.3782973,-6.5452023,0
-10.907539,19.274168,0
-14.853984,-36.516262,0
87.01817,-7.5901914,14
70.02119,54.662663,14
70.0249,54.671524,14
69.90218,54.684055,14
70.169876,54.64034,14
70.07858,54.657097,14
69.9187,54.694843,14
87.34959,-7.0246053,14
70.04939,54.663284,14
70.48239,54.559864,14
69.97154,54.666786,14
-50.043106,-19.325262,0
32.674812,-66.54588,34
17.89344,-58.54659,34
1.8598542,-11.873502,0
-24.734911,-29.745743,0
11.618557,5.980052,0
-6.482902,35.608383,0
20.484278,-21.060843,0
20.213047,-66.645744,34
-18.060751,0.49510068,0
3.9394236,19.036966,0
3.0333788,17.9667,0
-4.7598963,79.83498,0
-0.68781173,80.68433,0
28.625116,-67.4888,34
16.786224,6.0366917,0
-30.616531,20.785038,0
8.235679,40.281902,14
10.91729,42.20469,14
9.404223,41.251183,14
8.834807,41.560516,14
7.500203,40.269646,14
11.145377,41.884922,14
11.698297,42.724617,14
10.506673,42.549213,14
11.674474,42.064766,14
-29.351564,24.01716,0
-11.53535,80.01379,0
25.788048,15.650131,0
-6.7373934,38.12804,0
-31.728449,-41.129948,0
2.2613566,8.109029,0
-59.54562,-12.40773,0
-10.342255,48.3358,0
25.72322,-4.501519,0
-3.3787692,-11.263674,0
18.722235,-1.9140998,0
-37.27132,65.13288,11
-32.823387,67.69478,11
-32.84519,68.401695,11
-34.6583,67.415215,11
-34.85716,62.97576,11
-34.72388,76.877914,11
-35.331165,73.10421,11
-40.731472,74.10423,11
-39.225903,68.79359,11
-35.06135,67.7865,11
-33.34229,74.91946,11
-30.730976,63.57279,11
-34.643627,74.089745,11
-33.495434,69.83543,11
-33.355988,66.77106,11
29.164328,-24.837713,0
-21.680445,-8.372464,0
24.361897,-3.488519,0
-10.9839735,81.58343,0
-81.0047,17.347658,0
-6.2708383,40.68937,0
1.44314,-3.4818423,0
-36.994743,64.6069,11
-40.257416,73.14619,11
-37.57254,70.54204,11
-31.607162,63.198223,11
-37.40097,69.29021,11
-31.461775,62.838577,11
-34.70275,76.26669,11
-36.435345,73.673454,11
-38.332607,72.11538,11
-34.204582,63.1939,11
-34.0424,68.54764,11
-32.98557,65.43113,11
-30.320189,67.14383,11
-34.822582,70.651764,11
-32.151867,70.6546,11
-30.443787,67.90185,11
-36.311996,70.98484,11
-42.15446,40.69894,0
-36.262146,68.697266,0
-19.968414,43.455017,0
25.297132,-35.020782,14
-68.199814,-11.002052,0
-16.051458,14.10981,0
-63.07749,-1.4530873,0
94.009155,17.31596,14
92.33147,16.90918,14
92.12873,18.412262,14
92.956,17.99752,14
91.20183,18.760063,14
89.91763,19.825123,14
89.68749,20.178228,14
90.983795,18.623768,14
90.05393,19.39399,14
5.9057097,44.58862,0
-23.427696,6.9912663,0
-23.34473,-29.834057,0
27.676636,-61.660686,34
13.545845,14.069903,0
29.656775,-71.61927,34
-6.1434045,48.777554,0
15.649939,-43.243538,35
-0.5593001,81.30969,0
-5.698195,82.35159,0
27.616364,-67.41346,34
18.544422,24.00173,0
-84.76985,19.759323,0
-7.090669,77.28132,0
-23.962284,5.8723507,0
26.797035,-62.189957,34
29.05332,-59.656513,34
5.880919,72.607124,0
-7.097487,78.04019,0
-10.043603,75.09178,0
3.3009443,-11.732278,0
26.294834,-72.00659,34
5.8027606,-86.91079,20
3.0627491,-84.07482,20
-2.0844424,-76.99431,20
7.8106594,-84.40542,20
-17.728395,0.65237534,0
-39.581764,36.165512,0
22.101852,-67.72755,34
60.997902,-25.707613,14
61.080753,-25.796614,14
60.966816,-27.80258,14
61.63147,-26.374323,14
62.64641,-29.822542,14
63.380318,-29.624855,14
63.607018,-29.238407,14
14.166232,-5.3643665,0
67.29899,15.988662,14
67.35964,16.132454,14
67.07003,15.643128,14
-22.847519,-89.189316,20
-25.404684,-83.32856,20
-26.453337,-82.06821,20
-28.2704,-82.93716,20
-27.300886,-82.86459,20
22.307537,0.114095986,0
-10.338564,12.574847,0
2.2804816,-82.60694,20
0.72144747,-81.72016,20
2.574916,-79.132034,20
-0.19144922,-82.69876,20
-0.117829576,-78.93452,20
-3.2260742,-81.670135,20
-4.2469473,-84.19362,20
-20.958412,11.063537,0
-14.555951,-2.373245,0
-30.249489,19.777674,0
-4.5463023,-47.90737,0
-72.149895,-14.490013,0
1.0131506,-10.37784,0
-47.69496,49.122093,0
-14.830118,51.137154,0
-36.444225,4.228159,0
-20.854366,10.9812355,0
-4.436089,-8.621619,0
20.237757,18.963041,0
16.213243,-63.170937,34
12.988381,-39.653786,35
18.668104,-35.991535,35
-15.81174,-46.226032,0
-2.146156,-1.9858088,0
-47.792946,48.944386,0
1.1423608,-0.047567137,0
-14.593131,-9.7080555,0
6.7936473,-9.303657,0
13.764176,1.4368656,0
-20.046383,43.149055,0
33.660194,11.820186,0
33.64818,11.816474,0
13.822194,17.944105,0
-49.98483,-19.725817,0
-50.113792,-19.447365,0
-14.560805,51.24452,0
17.516521,-36.826157,35
19.058659,-37.384052,35
6.06734,70.40977,0
-1.4445914,81.88632,0
-35.989735,35.71893,0
-4.482622,0.9404369,0
-27.838873,-0.9926007,0
52.604576,23.084251,14
52.236275,22.854969,14
25.026054,-34.877472,14
52.73802,24.404917,14
51.594757,22.89365,14
52.36596,23.308678,14
53.57854,23.17714,14
51.76918,22.542175,14
24.433645,-35.446274,14
51.258354,22.661837,14
52.90613,24.99871,14
24.910168,-35.313953,14
-5.7902966,-45.47678,0
-33.776955,70.732735,11
-39.453403,75.68134,11
-37.24663,73.15453,11
-40.067177,74.12412,11
-34.611534,63.54996,11
-38.12248,73.09042,11
-31.998468,69.11519,11
-39.344696,73.49169,11
-37.093758,66.92897,11
-33.946392,65.11491,11
-33.713306,63.847206,11
-31.63131,72.29638,11
-37.165752,73.505325,11
-35.19191,74.84442,11
-31.403374,66.60622,11
-47.93167,-8.614242,0
29.562483,-64.31042,34
-41.19311,-47.846077,0
-1.5755302,-4.598461,0
-60.001,-12.045682,0
-24.46574,2.7121778,0
-29.128786,14.848015,0
-29.129744,14.842847,0
4.6108637,-45.42585,0
1.6504562,-42.11005,0
4.987955,-6.3403053,0
4.174962,-2.1757514,0
0.51322687,-9.064517,0
23.20961,-67.606834,34
-24.81262,21.008194,0
-33.704475,2.9467776,0
-68.37494,-12.195665,0
0.82544816,13.18434,0
13.412957,11.2760315,0
-27.758604,-12.2436285,0
26.784288,-70.36194,34
21.111004,2.5787294,0
-12.251838,19.39117,0
5.8341546,-11.986479,0
-6.9698043,-13.242563,0
-30.632143,24.24653,0
15.3416195,-59.02934,34
27.37731,-69.58632,34
-7.0452585,74.30155,0
4.434757,-1.7129694,0
7.3618903,-17.219803,0
-31.79979,-41.022236,0
-11.2741995,-3.8671503,0
-11.300618,-3.8632493,0
-11.2793865,-3.8626895,0
-11.252318,-3.8915815,0
23.130114,5.1049414,0
-49.798714,43.275818,0
16.919607,-63.85602,34
18.597826,-59.381508,34
27.020077,-63.396717,34
-7.216862,76.35789,0
-0.3815871,-44.49045,0
-18.681368,11.620652,0
43.70705,66.63602,14
43.901875,67.08002,14
41.93662,66.303734,14
42.687702,67.88113,14
43.779255,67.87929,14
42.048843,66.418594,14
43.59489,68.012276,14
43.470947,68.48013,14
43.664673,68.41063,14
42.510525,66.36999,14
43.91234,67.82268,14
43.556072,67.44721,14
42.10499,67.33805,14
42.807312,67.64886,14
23.56899,-66.7615,34
-10.485482,21.327148,0
-36.50382,-29.438986,0
-12.085031,82.15753,0
29.043743,-24.59777,0
-22.69019,4.71232,0
0.33482844,-9.132448,0
29.70127,-3.458676,0
-10.950043,-25.375868,0
-11.11232,-25.284834,0
-10.811364,-25.421856,0
-11.161105,-25.285389,0
18.331333,-9.768174,0
68.115776,28.600557,14
70.761246,30.360893,14
67.797325,31.275326,14
68.81337,28.329578,14
66.45342,28.800966,14
-38.47097,35.444126,0
12.007691,7.406691,0
24.091722,59.7442,0
9.600531,9.496571,0
-1.2719125,-35.992416,0
-1.3316463,-35.95303,0
23.013771,16.105507,0
10.040194,-22.595396,0
-12.827195,67.86611,0
14.641754,-8.234473,0
1.3437974,-32.36941,0
13.44415,-39.441498,35
12.426289,-38.41632,35
15.923622,-44.547306,35
15.979074,-44.238663,35
-35.94229,44.827435,0
1.7810364,-10.645529,0
-49.316208,-19.56231,0
3.221881,59.539825,0
-48.116142,-8.523146,0
-50.76431,-31.012403,33
-48.805748,-32.145893,33
-48.820965,-32.27142,33
-50.71175,-30.490723,33
-47.85019,-32.93898,33
-50.654247,-30.766846,33
-48.202614,-33.03573,33
1.7089391,-80.56659,20
-1.6171621,-85.05043,20
-2.1411538,-78.15399,20
-80.5692,11.323418,11
-75.95047,21.88477,11
-89.05662,18.73712,11
-85.13738,12.193384,11
-79.0223,16.553236,11
-81.516495,17.598654,11
-73.44071,24.828173,11
-76.378334,26.315489,11
-71.90774,22.521864,11
-88.49879,18.61229,11
-78.48765,22.709612,11
-83.62693,23.620203,11
-70.77385,22.08382,11
-83.314415,15.709586,11
-83.01575,8.4431305,11
-77.08163,13.191616,11
3.3247466,76.57376,0
-1.6267475,5.275364,0
11.770755,-37.682625,35
11.996429,-37.970657,35
23.686523,-40.60114,35
13.449652,38.027805,35
13.431696,37.987736,35
30.29514,-22.102524,0
-9.24908,23.348553,0
-44.98095,-17.125364,0
15.832399,5.8261943,0
22.464222,2.4631355,0
87.06733,-7.372067,14
87.24973,-7.288015,14
87.217445,-7.180805,14
87.50652,-6.9610567,14
86.972755,-7.32038,14
87.08333,-7.388956,14
87.28191,-7.206106,14
87.16104,-7.4434514,14
87.09615,-7.373104,14
22.547915,-61.81817,34
-81.06618,9.211473,0
105.17627,-2.4867144,14
105.41889,-2.2590158,14
105.111786,-2.885645,14
104.81587,-1.9442569,14
105.131584,-2.373942,14
105.91602,-1.8486542,14
104.52731,-2.5325081,14
106.133286,-2.4600403,14
105.45065,-2.1778107,14
104.78286,-2.662975,14
16.387465,16.288305,0
-15.7017,50.283463,0
-8.121218,12.923736,0
-14.7669735,-4.467655,0
-31.62333,0.9840812,0
-9.050076,21.3048,0
-44.718002,-19.569826,0
29.515482,-66.4909,34
-18.963562,-0.96393454,0
-10.357199,-52.550865,0
-6.3527145,-37.943424,0
-6.3530273,-37.94278,0
-6.3767824,-37.913822,0
-33.16562,1.6828686,0
-3.67812,-6.654349,0
-8.329393,-21.791386,0
-7.9247136,-21.149078,0
-8.497524,-21.914616,0
-8.090117,-21.46666,0
-16.592667,-45.81916,0
-25.589806,-29.531925,0
19.65461,4.1572256,0
-40.765095,-40.83344,0
-40.660175,36.620777,0
-12.493176,69.15196,0
29.373938,-58.26009,34
11.175811,19.437214,0
-16.704716,-24.396782,0
18.034845,18.62772,0
-40.79154,-40.842007,0
27.638031,83.37472,0
16.537148,11.088938,0
79.2291,-7.568983,14
78.979164,-7.610665,14
53.395542,46.77102,14
78.755905,-7.6765485,14
79.03041,-7.5911884,14
78.82998,-7.6599727,14
78.78034,-7.6677904,14
78.77164,-7.6646423,14
79.19046,-7.563022,14
78.94458,-7.619739,14
53.058964,46.411537,14
78.90811,-7.6244993,14
28.458838,-58.197,34
11.930729,20.821873,0
-18.804916,46.890823,0
24.646408,82.11893,0
24.213562,82.50886,0
24.452435,82.046776,0
-23.427753,6.9911304,0
-12.871713,81.81834,0
7.532996,-7.6251497,0
16.0523,-59.39105,34
9.953384,14.944108,0
17.572414,42.637833,0
-2.6901984,4.0019283,0
9.101814,-8.2077,0
-15.724408,50.980118,0
-59.603355,-12.58275,0
7.471309,66.49225,0
10.437715,-29.066965,0
-26.680199,-6.5029063,0
18.43307,-8.757694,0
-7.7023435,22.843424,0
-4.6673946,38.023975,0
17.921585,-1.5114086,0
-6.396934,14.473438,0
-44.87343,-6.4265523,0
22.271551,-62.593258,34
11.453808,69.8274,0
23.841658,82.567375,0
23.127218,81.60407,0
16.941912,9.69452,0
-9.113234,-29.968369,0
-9.088584,-30.05037,0
18.50059,2.6939077,0
-23.11234,-29.609818,0
19.41562,21.828157,0
-38.01528,70.78325,0
4.772962,61.440525,0
32.711338,-64.13136,34
13.498682,18.080465,0
-1.9791961,-13.033177,0
3.3242788,-3.7741168,0
-72.09328,-14.166292,0
-31.32364,3.931356,0
26.9213,9.585509,0
21.083231,19.449951,0
5.1929636,17.701345,0
12.719269,19.091616,0
4.6892505,-45.34005,0
8.234069,69.18413,0
-33.814095,-38.096027,0
-36.492374,-30.28954,0
-36.494537,-30.286777,0
-67.49504,-16.528204,0
-36.487488,-30.252039,0
29.747463,10.720521,0
-7.845759,77.29099,0
-23.205761,-29.914207,0
-35.134304,-10.75362,0
28.013817,-62.77222,34
-29.87888,25.710001,0
-38.1257,13.556626,0
8.276141,6.546509,0
0.30539012,-3.7546093,0
-28.99952,-39.765903,0
-3.5814507,-46.828453,0
-26.91212,23.227428,0
1.2643781,-53.456913,0
-8.120424,79.711044,0
-39.441353,36.48939,0
26.963724,82.14894,0
-66.961044,-11.451625,0
-70.213486,-13.851685,0
-70.68907,-11.0126705,0
28.200842,-68.99134,34
-5.2643304,16.13938,0
24.922497,82.4523,0
18.334555,-9.771755,0
-4.022828,-48.313114,0
-12.808516,5.541781,0
-33.309628,-4.825935,0
1.5823643,-1.2630125,0
-30.239223,22.715271,0
6.064445,18.977854,0
-84.91017,-11.765077,0
-50.094814,-19.630669,0
16.965485,14.953853,0
0.66769093,-0.48768207,0
-10.871712,2.4385464,0
10.4654875,71.88331,0
30.847338,-66.372375,34
-29.236435,-4.511861,0
-34.79018,43.99237,0
-29.221054,17.628395,0
26.723864,-26.643566,0
26.758125,-26.627659,0
17.531754,-0.88513,0
29.585138,13.276638,0
0.35025173,15.154993,0
-6.6331573,40.6199,0
-21.07978,-5.199444,0
-10.236017,12.428253,0
14.237789,8.563004,0
15.083277,-8.158415,0
26.0367,0.08200982,0
-5.2676206,78.56696,0
-20.215332,-19.8818,0
12.595595,-6.9267983,0
6.3921657,-0.037902754,0
-30.358467,18.170963,0
-63.077415,-1.4513983,0
-63.077038,-1.4506792,0
21.578012,14.8181925,0
18.851366,7.5824194,0
-33.995007,65.51741,0
-36.41811,70.74746,0
-26.532888,-29.338186,0
4.894295,61.708008,0
28.830128,7.2306232,0
40.57499,34.246635,17
30.078768,-70.09227,34
-40.816967,41.933674,0
-30.648287,-56.128967,11
-30.854671,-55.576782,11
-31.020842,-55.924374,11
-30.96342,-55.674114,11
18.050076,-58.48976,34
28.21265,-60.706165,34
-1.8543394,8.281605,0
-75.46923,-31.203499,20
-71.730125,-30.828545,20
-71.23614,-31.25731,20
-74.69463,-31.010933,20
-4.2855124,-10.762026,0
13.422103,-40.194984,35
-35.19614,2.44585,0
-13.135852,51.932865,0
6.0409827,29.557707,0
45.960285,-25.820343,14
45.913525,-26.074167,14
43.702,-28.07832,14
45.210335,-26.871227,14
44.03845,-27.642214,14
44.722717,-27.138783,14
46.138428,-26.449352,14
45.39194,-25.627537,14
45.036453,-24.889252,14
43.556118,-27.503647,14
44.345963,-26.071898,14
21.20877,-67.70104,34
-15.984025,-47.83685,0
17.274988,37.726196,0
-27.863562,25.514578,0
16.599169,2.291383,0
-84.90629,-11.765767,0
15.237744,16.112814,0
23.816889,11.940362,0
1.8877536,-43.41806,35
1.4936707,-43.475746,35
28.53423,-64.330666,34
9.769817,72.15592,0
29.599497,10.983531,0
29.502394,10.63393,0
6.175097,29.435984,0
26.086622,52.982395,0
95.7768,4.65888,0
-68.02238,-11.149537,0
18.61735,-8.389628,0
-46.53702,42.22305,0
-14.22201,20.620886,0
-0.45620754,0.7035859,0
-71.42974,28.033854,0
-22.385185,7.0305514,0
-6.4423094,-54.792984,0
28.490913,-24.129782,0
29.335098,-24.98477,0
7.8042336,-17.13971,0
1.1603584,7.8601813,0
-47.69335,49.141403,0
-47.924625,-8.296095,0
51.442036,-60.616753,14
50.439114,-58.250175,14
49.205513,-58.74355,14
52.261433,-59.58432,14
51.794044,-58.401253,14
52.33642,-59.972702,14
49.835613,-58.257565,14
51.993397,-59.23391,14
22.04395,4.9094315,0
-31.74813,62.360016,11
-34.07197,68.259445,11
-36.658722,67.90211,11
-36.375435,76.7623,11
-33.39889,64.7073,11
-30.416922,65.59569,11
-36.844196,67.219315,11
-36.061478,71.66687,11
-33.637054,62.505337,11
-36.214058,67.389084,11
-36.746166,66.8641,11
-38.74768,73.61971,11
-38.539642,70.16134,11
-35.799488,76.44658,11
-38.970375,69.46493,11
-40.527817,73.84791,11
-37.21295,76.33254,11
-30.458231,64.0218,11
-34.960236,43.34076,0
-27.698002,-12.348466,0
-19.143724,46.038723,0
-15.644287,-7.4091606,0
-14.733805,-3.294148,0
19.806736,-22.054745,0
25.80935,-15.021419,0
12.858714,-33.731358,0
8.205207,-84.54027,20
-5.904004,-78.69835,20
-3.916521,-82.396935,20
-0.62499624,-79.698235,20
-0.9389558,-85.20245,20
-0.6701023,-76.50823,20
-38.54522,13.713531,0
28.543896,6.976903,0
-18.479982,47.531223,0
28.56892,9.0343895,0
-33.238773,3.2899046,0
-25.753258,-2.3796573,0
-10.99576,0.47786862,0
28.939472,9.737244,0
-27.94448,8.076913,0
3.5647218,1.7726085,0
11.84025,17.12642,0
16.605356,-59.18589,34
28.66751,-68.914444,34
-9.415536,-27.02201,0
20.889713,13.27196,0
20.703,18.423294,0
-10.124448,19.961012,0
25.677694,82.279366,0
33.202972,-65.78583,34
21.53346,-4.690557,0
21.91691,-64.58361,34
-22.9551,-8.036559,0
-44.880756,-68.47311,20
-38.98106,-62.38138,20
-45.2712,-68.990425,20
-46.620525,-69.18889,20
15.315541,-0.6471359,0
24.332548,2.7060285,0
1.5041608,-7.0800486,0
21.510628,-0.3925404,0
33.078342,-64.17333,34
18.172983,-2.127667,0
10.368189,-0.47903022,0
-0.005029392,-4.423091,0
-3.8517072,-10.554309,0
24.716572,2.9794354,0
20.881807,-1.1118417,0
-66.89843,-12.834084,0
-26.159391,-82.02799,20
-23.414299,-89.39181,20
-26.40133,-85.415855,20
-26.89878,-83.37727,20
-28.563509,-84.638756,20
-26.603231,-84.113304,20
-27.263573,-84.18736,20
-28.133999,-82.37907,20
-26.131247,-84.80069,20
16.620884,16.11704,0
-85.19976,11.155416,11
-75.04221,20.944172,11
-75.00134,14.564872,11
-82.96043,16.004658,11
-81.945496,16.93189,11
-71.996895,26.586823,11
-82.42771,16.775385,11
-78.60257,23.683826,11
-84.92329,22.91888,11
-70.84588,20.577568,11
-74.44973,22.631697,11
-81.465675,13.324734,11
-89.28129,20.70951,11
-82.50426,12.515136,11
-83.50905,9.383025,11
-73.50997,16.386082,11
3.9715083,-45.50726,35
5.0087066,-44.617043,35
3.7403069,-45.45086,35
24.32046,81.3328,0
24.752369,82.77203,0
-28.111292,19.012432,0
4.358609,-24.858145,0
-5.3312125,-38.88326,0
-23.999971,2.3594556,0
-34.950718,2.0172753,0
15.374884,10.882234,0
5.546599,-36.841846,0
-21.921478,-3.6851346,0
26.836306,-26.57613,0
16.527672,2.8057885,0
-26.898432,-0.91165835,0
-14.063571,-2.600366,0
-2.6977298,82.67806,0
-33.43747,-7.538531,0
-13.33371,-12.442025,0
-6.6612096,11.53289,0
5.7106204,18.658066,0
-18.460545,47.74885,0
26.055058,15.7936,0
-33.78271,-6.956613,0
-12.392324,-55.928257,0
88.66982,-20.271858,14
89.001114,-20.552197,14
88.97151,-19.552755,14
88.85105,-20.519175,14
89.04038,-20.434088,14
88.8196,-20.175974,14
88.893745,-20.01822,14
89.2688,-20.517448,14
88.47287,-20.074537,14
88.587585,-21.245922,14
88.87132,-20.411005,14
24.396126,82.86831,0
-20.162027,-19.922478,0
-22.51663,-8.682043,0
-3.5797918,-76.14181,20
5.301383,-79.888245,20
3.0539093,-85.97133,20
3.010293,-81.16128,20
-27.820232,22.706142,0
22.1262,-64.04105,34
-3.2645025,-14.068752,0
-30.996187,18.807074,0
-54.687313,9.026827,11
-50.18599,4.54919,11
-48.405025,7.374808,11
-50.525345,9.050283,11
-53.854794,10.788866,11
-54.08099,5.050381,11
-51.726135,11.492006,11
-51.098557,12.444314,11
-50.207462,12.505104,11
-48.521564,5.533674,11
16.412882,-60.02987,34
43.809193,67.79733,14
42.40628,66.005486,14
43.16208,66.76654,14
43.492058,68.1749,14
43.002464,66.449974,14
42.280792,66.19106,14
-84.911476,-11.765099,0
-84.910774,-11.765025,0
12.123446,71.67834,0
-36.891056,39.368523,0
-27.69387,-5.748021,0
7.3488817,3.9669285,0
-63.076298,-1.4501041,0
12.117368,3.697414,0
0.3618922,-79.66056,20
-4.8241253,-78.76699,20
19.269588,-8.481208,0
-12.402692,-47.501343,0
-78.44683,17.612755,0
-27.09616,24.336575,0
0.15404029,12.669505,0
3.468907,59.612038,0
16.728119,13.6388035,0
24.350584,-8.303995,0
28.208868,14.504468,0
7.8269467,-3.3960714,0
19.786108,34.069473,0
1.5891721,16.815407,0
63.670288,-16.459698,14
62.99839,-15.745122,14
63.81002,-18.038944,14
62.471764,-18.166563,14
13.314054,-0.8964942,0
19.434216,34.504498,0
-35.201157,4.282675,0
-20.247023,41.903698,0
-26.62221,25.52208,0
-15.8548975,50.324806,0
-15.504068,-19.281416,0
-15.512503,-19.304585,0
-15.511892,-19.30223,0
-77.49803,27.152756,0
-35.52135,45.23267,0
28.572458,-64.25226,34
17.71851,23.874023,0
29.062786,-24.91514,0
-32.184208,17.793072,0
-73.60539,17.717482,0
24.98649,-8.403495,0
-46.527477,42.973373,0
-21.139776,11.453848,0
-37.87918,-47.422337,0
-31.084152,18.215012,0
-27.94779,-9.404259,0
-9.04257,35.338135,0
-3.8567343,18.051355,0
20.257238,-64.16117,34
-32.874805,0.7298813,0
-17.188843,-48.605427,0
-0.8212307,-0.7744127,0
6.519164,-81.3309,20
-4.0295997,-84.664764,20
-1.3971059,-83.43045,20
3.0156648,18.311552,0
-28.259613,-27.897556,0
-17.200338,-64.60512,33
-16.57105,-64.23432,33
-18.337149,-63.79639,33
-17.444595,-64.733,33
-18.22894,-64.29434,33
-16.692257,-60.703773,33
-17.907614,-64.971146,33
6.9203477,-41.78389,0
20.337824,14.925506,0
-37.576595,13.583589,0
30.196793,-64.80981,34
-30.928997,21.171917,0
-15.695584,6.1321874,0
-3.9080932,-8.369765,0
21.541243,5.296078,0
29.679813,10.163181,0
74.35859,32.632904,14
74.34359,32.62963,14
74.35757,32.637367,14
74.37207,32.63318,14
74.36303,32.640717,14
74.343094,32.624947,14
74.35017,32.60702,14
17.600376,14.99184,0
0.39172822,-2.5481558,0
-21.505884,-45.055984,0
-21.560791,-45.028465,0
3.8355787,60.17359,0
30.878004,-63.61036,34
-6.3353615,36.782707,0
-11.834836,73.660164,0
25.065245,-14.429385,0
2.4869869,0.052620694,0
28.046556,7.354526,0
-15.544119,-7.582804,0
4.126559,-11.43078,0
-12.623889,68.51693,0
-22.627213,-8.418072,0
7.2514405,6.4352217,0
30.250154,-22.588346,0
5.0055375,-7.82795,0
-23.059679,-29.931452,0
-21.264635,-10.476052,0
-67.99057,-14.094815,0
23.343586,-62.86786,34
-24.591463,-2.1799824,0
-12.067625,76.31674,0
5.124968,-42.603184,0
1.0474218,-1.2997758,0
22.164097,-62.061157,34
-9.152374,81.18272,0
-41.371964,-48.047276,0
-11.780888,20.557615,0
-28.061611,-12.188965,0
-3.011949,82.64856,0
-27.635921,-0.7916986,0
-9.858911,48.699722,0
29.959274,10.500135,0
-37.77566,-3.8030581,0
6.0629706,-11.644017,0
23.35474,81.68719,0
28.932056,-62.055122,34
16.438292,10.840279,0
4.199644,-2.2029414,0
-4.0213223,80.581276,0
-29.382141,4.707093,0
-12.45191,75.905205,0
-24.754532,18.358519,0
-9.350731,79.00701,0
-20.984673,-45.231327,0
-27.818583,-12.592128,0
3.1544747,18.142435,0
-70.038216,-12.436324,0
21.829813,-2.5041218,0
-18.427961,-0.2346844,0
-18.628939,47.699883,0
78.72735,-7.6535826,14
79.1272,-7.596589,14
78.7728,-7.6648593,14
78.8385,-7.637323,14
78.80026,-7.656314,14
78.9749,-7.6336136,14
79.07495,-7.5952187,14
25.650953,0.08924822,0
-35.469925,4.313776,0
12.551761,72.85078,0
4.5642104,10.08859,0
53.928356,-62.44503,14
50.844215,-59.095337,14
52.805862,-60.610363,14
52.480415,-61.51809,14
50.01178,-58.001324,14
50.896477,-59.49221,14
17.331654,-64.140175,34
-7.5075407,20.080225,0
15.67623,-61.652607,34
24.793001,-8.200269,0
-48.060074,-8.341602,0
-5.884846,78.917244,0
-6.6992445,-53.584885,0
-6.558141,-54.649834,0
-6.4587774,-54.76103,0
-83.77543,19.192915,11
-85.75563,14.773271,11
-84.74108,11.33313,11
-74.06677,26.490294,11
-81.34029,18.141329,11
-87.39217,23.01162,11
-83.65733,12.742716,11
-82.29102,15.78667,11
-82.34689,16.766768,11
-79.18725,16.489363,11
-73.84791,26.55917,11
-71.071335,19.454275,11
-69.52181,21.976002,11
-82.67027,8.89124,11
-89.66882,22.197968,11
-71.458694,17.355928,11
-70.841286,22.461443,11
-77.00611,22.417952,11
-89.77593,19.774347,11
-89.1709,22.568645,11
-89.81381,22.188843,11
-50.849976,45.507275,0
3.3760114,59.45872,0
12.516573,24.667454,0
13.067165,5.1286883,0
-6.248604,40.738464,0
13.82891,8.390108,0
23.87092,83.23946,0
21.811422,-62.947323,34
19.07194,-0.504016,0
28.145628,-70.12676,34
-25.23434,23.367355,0
-9.088941,-49.6441,0
-9.090278,-49.650635,0
-3.9608927,81.61997,0
58.54192,2.4525192,14
64.799675,55.252678,14
58.388176,2.6611688,14
58.67739,2.9507394,14
58.384407,2.5294337,14
58.023304,2.4968357,14
63.12249,55.451447,14
58.29112,2.5169718,14
58.198612,2.5147402,14
64.316536,54.976685,14
60.65008,56.111885,14
-41.690643,-47.88436,0
4.719199,-11.533578,0
-75.35612,9.97039,0
-75.37851,9.960883,0
-20.186897,-19.899506,0
-35.87099,-33.99498,0
18.557365,15.643539,0
-34.688053,-40.35536,0
-11.775571,80.996574,0
-70.243034,-11.031479,0
-17.463673,17.05823,0
-13.972655,-49.06931,0
-18.549513,15.079716,0
26.731344,-64.72233,34
-16.11795,50.48101,0
-13.971841,51.52784,0
-15.496534,50.521454,0
-16.126385,50.912724,0
-6.5901203,36.52355,0
29.18529,-24.701025,0
1.726311,5.240202,0
0.7769444,-1.5664679,0
-3.2952387,82.41422,0
-28.725338,22.059067,0
14.884315,4.8577366,0
-28.4232,-27.864025,0
-34.584164,2.9657083,0
-6.2847233,18.974571,0
10.048145,14.419642,0
12.995789,-5.5571694,0
1.984503,-76.24918,20
-2.155874,-86.09791,20
-4.93663,-78.91208,20
1.2507349,-88.72299,20
23.90814,14.231248,0
-16.69616,12.250093,0
-6.5051727,40.607677,0
-19.277197,10.851123,0
12.813569,24.60213,0
53.99089,39.83517,14
54.288307,40.744324,14
55.059895,39.46018,14
53.975983,39.001854,14
54.249844,39.924274,14
54.033558,39.36646,14
54.33989,40.107002,14
55.12949,40.182186,14
54.737167,40.337307,14
53.861877,39.63437,14
54.564785,39.968758,14
54.205826,39.33921,14
-13.136265,-22.839548,0
7.283999,69.71743,0
-8.906636,75.31835,0
20.228579,0.96683395,0
21.367748,-66.71094,34
-11.616227,76.59389,0
-13.047678,-49.22306,0
-13.091754,-49.27944,0
-26.492792,7.779573,0
-54.538532,2.1202636,0
22.161057,-63.98057,34
25.122118,83.623344,0
16.718401,21.461817,0
-41.646057,37.838882,0
-28.526348,26.636873,0
8.096104,-17.23178,0
36.109848,-39.68918,0
21.518272,5.4235554,0
-19.925083,16.590467,0
-4.5585504,82.74063,0
5.9904785,6.851577,0
-7.0577397,38.139282,0
10.433587,-29.077797,0
2.6528254,32.630806,0
4.5308137,7.31383,0
7.0906763,8.050062,0
-3.9134426,15.480197,0
18.789745,-2.3434432,0
-19.326057,-38.155525,0
-35.27503,4.112301,0
54.442253,-54.704575,14
54.379635,-54.63089,14
54.361595,-54.796814,14
54.473232,-54.83095,14
54.44849,-54.687103,14
54.441513,-54.845966,14
12.762328,-2.161477,0
-18.728539,46.46486,0
-16.155815,-7.4080853,0
-16.205267,-7.285117,0
-13.044449,5.2218995,0
0.8396528,-83.6269,20
2.566669,-83.21563,20
10.568863,12.546076,0
-41.01762,-47.78951,0
-28.063723,-12.593731,0
24.227264,-69.527054,34
3.271743,-42.413845,35
0.7245029,-39.341244,35
-14.943284,-49.797657,35
-18.043959,-47.494125,35
-64.77001,-54.237064,20
-60.214138,-50.203213,20
-61.01447,-49.55638,20
-25.931808,3.4648519,0
28.068182,81.510124,0
5.057372,17.810452,0
-50.51749,12.65709,11
-54.172928,3.6977892,11
-52.510677,8.830289,11
-49.23882,7.2938447,11
-50.39388,8.017535,11
-55.14723,10.458894,11
-51.643234,10.901453,11
-53.68709,7.835565,11
-55.25441,6.9370747,11
-56.66026,8.134222,11
-52.996616,8.876417,11
-55.413223,12.371982,11
-56.33785,10.605406,11
-51.59007,8.681381,11
-49.33872,10.877986,11
-51.727264,7.026774,11
-52.37095,12.749559,11
-53.35463,11.768168,11
22.42823,14.600604,0
0.80719066,-6.6906323,0
27.290155,-63.434772,34
-19.582235,4.176283,0
5.9214425,6.988611,0
-27.37949,8.204202,0
61.988228,55.498978,14
62.554363,55.020893,14
62.236256,55.028893,14
62.67253,53.901554,14
60.077026,55.990356,14
60.865253,55.85819,14
11.062466,16.829119,0
-23.74768,6.8993387,0
22.425817,4.3322735,0
-11.899009,80.96479,0
-26.534304,7.8195505,0
28.239176,-65.54062,34
-26.972172,-30.721529,0
-28.344276,-1.5532612,0
16.67639,16.920837,0
-10.453551,-14.813548,0
-32.426926,-8.343017,0
17.442049,1.3626351,0
-6.4426255,40.537373,0
-20.01395,43.290344,0
-25.833252,-3.869195,0
53.075462,-62.208187,14
52.7043,-58.546635,14
49.09726,-58.528534,14
52.824024,-59.609104,14
50.80868,-59.26072,14
49.99403,-58.782608,14
52.428032,-61.420925,14
53.084805,-61.459446,14
53.48332,-62.789345,14
51.20291,-59.02354,14
53.6266,-61.788376,14
49.792297,-58.9898,14
50.53057,-58.292786,14
51.535934,-58.171333,14
0.2410378,13.296367,0
7.169792,66.72769,0
-42.73972,37.646275,0
-80.33562,14.621577,0
89.654015,-15.112517,14
91.17039,-14.580583,14
90.97222,-16.323446,14
91.12936,-15.477683,14
90.722946,-14.697767,14
90.709915,-16.224985,14
89.20308,-18.37861,14
91.13234,-15.046244,14
89.98829,-14.855671,14
90.3449,-14.6543045,14
91.31433,-15.606207,14
89.86512,-16.196264,14
-75.82089,-30.65135,20
-76.84257,-29.825302,20
-69.961266,-31.301828,20
-70.7894,-30.297064,20
-18.508335,17.3762,0
-18.574099,47.563995,0
-19.330208,10.955792,0
-44.701553,-6.263428,0
-6.807773,40.10588,0
-23.904913,-84.58349,20
-28.061064,-86.259865,20
-24.03159,-84.12543,20
-24.28253,-85.32631,20
-26.027468,-84.66225,20
20.274618,-6.2701178,0
19.39985,18.996313,0
-29.584415,71.166435,0
-12.7091,70.58584,0
-2.4352715,-52.990738,0
-2.3677905,-52.975433,0
-2.265251,-52.916428,0
-2.5126653,-53.057987,0
-16.24143,13.748112,0
-17.093193,-48.67125,35
3.3498223,-45.893307,35
-25.489351,-7.086588,0
-15.481942,50.90414,0
-9.974267,12.974801,0
-27.508076,16.154371,0
2.469903,-1.6832163,0
-37.17424,35.299057,0
-3.639101,-8.874027,0
-41.849216,36.18378,0
-41.26412,36.92868,0
0.16398774,-88.278,20
-4.877171,-78.75704,20
4.9870324,-82.52712,20
29.553047,-67.88919,34
26.120564,19.867659,0
-13.59326,22.155834,0
-11.802226,80.53803,0
-4.685363,82.17415,0
-0.35895374,-47.033012,0
-13.118652,-52.60876,0
-12.950163,-52.677593,0
-4.5615396,-47.955326,0
28.491272,-67.868225,34
-10.384392,48.29246,0
-32.818256,2.4726985,0
-21.042587,-30.989851,0
-15.997953,50.237778,0
-29.479122,22.908297,0
78.83163,9.878593,14
79.452995,9.78657,14
78.82403,9.636402,14
79.31267,9.121259,14
79.36456,9.475612,14
78.92571,9.377775,14
79.24024,9.876081,14
79.381744,9.405462,14
-7.5844846,-29.871922,0
-7.5387855,-29.913723,0
-7.522028,-29.980106,0
-7.640929,-29.965998,0
-7.490186,-29.97338,0
-7.558045,-30.007324,0
-7.5953436,-30.00246,0
-6.46728,32.633114,0
-68.4896,28.84509,0
13.766419,17.905952,0
-34.522385,3.1823382,0
3.2718928,-5.124725,0
-12.142113,22.23632,0
-21.766176,11.24318,0
-6.9430404,-53.91827,0
-31.094164,66.82344,11
-34.792862,76.295265,11
-38.46642,74.940796,11
-37.727585,72.507515,11
-33.47771,62.19698,11
-33.891,67.161354,11
-35.793266,71.45647,11
-37.79743,69.25448,11
-36.63915,64.588554,11
-36.31512,75.17404,11
-30.094807,70.231705,11
-31.04437,68.854256,11
-36.220238,65.96274,11
-36.293667,69.87181,11
-37.685173,71.04543,11
-34.102413,73.28651,11
-33.60067,70.42512,11
-33.845234,74.4651,11
-32.318607,62.588936,11
-33.454144,65.53192,11
22.617643,82.06832,0
25.727797,60.281437,0
22.80958,55.960968,0
25.272228,58.30974,0
-7.9397316,37.799503,0
-6.325324,77.01809,0
-27.698,-12.348478,0
26.198282,-14.677484,0
27.963316,-66.392166,34
2.8230047,8.187292,0
-41.07197,-47.928547,0
-22.6758,-13.008524,0
2.8136523,18.90061,0
-23.246372,-29.417988,0
1.9992187,34.070885,0
-69.18562,-10.888481,0
-11.810896,-54.25681,0
27.297615,-70.429665,34
-47.45767,40.958263,0
-30.977463,19.878296,0
18.364563,-9.455904,0
-38.070194,37.25706,0
-70.28685,-11.217209,0
81.11039,36.15624,14
81.219795,36.316692,14
81.38663,36.014416,14
81.05845,36.24456,14
81.10826,36.42372,14
81.28775,36.319485,14
81.248726,36.314297,14
81.374176,36.051632,14
81.3564,36.244183,14
81.06948,36.309067,14
-67.7171,-16.344866,0
-68.3602,-15.288302,0
-38.409973,35.62483,0
-63.07925,-1.4565829,0
-9.9956,47.52148,0
-27.088043,-28.899027,0
-1.9036326,8.015246,0
-40.48926,-47.81355,0
32.607525,-65.26368,34
16.531246,4.089653,0
-12.881811,52.106205,0
-5.5350127,77.68274,0
-11.859385,79.42718,0
-45.41333,3.075285,0
-28.645632,6.6679616,0
-49.99519,-19.339642,0
-50.08758,-19.624994,0
6.5956316,72.06414,0
16.311123,-8.459796,0
-12.634677,23.831505,0
-21.17668,-7.140393,0
17.89002,17.319723,0
-39.58636,-63.7384,20
-38.93057,-63.634357,20
-41.200592,-65.94417,20
-42.119995,-66.40411,20
-57.692814,-49.667492,20
-9.12842,-26.863762,0
16.698425,13.181361,0
-77.453156,-29.881037,20
-71.02394,-29.919685,20
-74.50911,-30.889902,20
-70.82415,-33.3308,20
-1.350606,81.3334,0
-8.050699,75.57613,0
-7.968017,82.86121,0
75.08074,-35.26994,14
76.284256,-34.99289,14
74.587364,-35.248928,14
76.45661,-35.911053,14
76.60999,-35.244617,14
76.19254,-35.68709,14
75.81754,-35.482647,14
74.84666,-35.230976,14
75.84074,-35.456062,14
76.888115,-36.236225,14
75.94532,-35.80801,14
-21.78534,3.9706233,0
26.043453,15.63183,0
-10.494417,79.65497,0
18.605846,8.336932,0
-10.008894,12.578881,0
-3.6371121,-46.926044,0
-3.6255593,-46.894814,0
-12.886574,-55.66002,0
-12.712514,-55.46634,0
-14.100666,-47.237957,0
-40.687702,-40.84699,0
17.037508,-42.598434,35
14.326452,-40.14501,35
6.6024647,72.485085,0
-17.561472,-58.388783,0
23.362852,14.083999,0
29.993546,5.4562235,0
-19.066256,46.2009,0
-25.984606,-1.7978357,0
4.996951,-38.258175,0
-11.958834,-53.670345,0
-12.079887,-53.74792,0
22.969042,15.7218895,0
3.5467741,8.340828,0
-3.3598897,-8.356013,0
-30.27129,0.6607886,0
-19.821724,4.3771834,0
69.46967,3.935861,14
69.84369,3.45199,14
69.40504,2.9346914,14
71.12321,3.2986314,14
71.02022,2.6341438,14
70.26357,2.5564342,14
-14.499034,-23.573458,0
-36.368134,16.996815,0
-22.094149,14.436885,0
27.507893,-65.55287,34
31.952187,-62.445675,34
3.3374078,-42.29137,35
-2.1065311,-37.283344,35
-2.2097762,-37.361687,35
-33.485157,45.668144,0
-11.451564,74.89658,0
-21.348825,-48.809856,0
-21.347946,-48.804886,0
1.3628887,-75.82956,20
3.0766745,-82.73802,20
7.0744905,-86.408615,20
4.418652,-80.503975,20
2.0068917,-84.99123,20
5.059099,-86.503944,20
-47.791187,-8.380997,0
-37.45349,-0.90390015,0
7.21185,11.000645,0
-70.29224,-31.951189,20
-75.32035,-29.482767,20
-69.86225,-32.896263,20
-71.96459,-31.84961,20
-15.926051,-48.75482,0
13.702539,23.795115,0
0.79492235,77.22255,0
-27.89445,22.186472,0
-28.7733,21.038387,0
4.247048,-85.23499,20
6.579417,-88.731155,20
4.25555,-89.4316,20
-2.8032575,-83.45867,20
-1.9009869,-84.71818,20
4.945282,-88.233185,20
3.1394827,-86.820694,20
-1.3497211,-81.75308,20
-26.714842,-6.243968,0
13.802471,22.606367,0
10.999352,7.6661286,0
-12.212089,-54.53436,0
9.057203,-35.17202,0
9.3081045,1.5662014,0
-36.511353,16.529623,0
30.231718,-22.61736,0
29.929832,-71.79052,34
-21.446426,-30.837679,0
-3.3312438,19.54361,0
-43.02209,-47.759758,0
12.221298,5.9039407,0
-2.4296918,79.63117,0
-18.83988,0.11707924,0
-2.2635846,-1.8901937,0
22.07211,-63.321213,34
17.294018,17.143625,0
23.48277,1.6116133,0
1.5686865,-81.17097,20
-1.233945,-76.09613,20
-1.7732722,-83.44706,20
22.992208,15.596766,0
-45.43537,-5.6024723,0
28.266523,-58.68572,34
-45.518196,-32.97996,0
-45.506294,-32.99908,0
12.073518,72.68713,0
14.022509,9.127119,0
-70.810486,-11.503522,0
-72.10949,-13.720095,0
14.203956,8.776006,0
-15.910766,13.773096,0
-43.149494,-66.953125,20
-44.984108,-68.79743,20
-41.090927,-65.25888,20
-39.81238,-63.10922,20
29.00634,-67.44812,34
-1.4569201,-12.64042,0
-29.152899,5.8841825,0
-27.225615,-28.790386,0
0.51099014,-2.9138343,0
-47.761406,45.040985,0
-65.76169,-18.049389,0
-20.18247,-19.90139,0
26.46811,16.378843,0
24.427801,10.935539,0
-3.9412243,6.4408636,0
0.3880225,7.6948867,0
-6.152308,80.04462,0
-34.951878,2.0172703,0
-21.64092,11.254209,0
-37.391563,40.72083,0
11.969167,72.35064,0
-30.427723,-22.164955,0
-30.428375,-22.191235,0
-13.462603,-48.929222,0
-15.386974,-49.784393,0
-30.441841,-22.14905,0
17.767382,24.024279,0
26.330517,-66.72739,34
5.582631,6.2839255,0
5.9219546,-89.031494,20
2.4416635,-88.59661,20
-3.2619488,-81.95504,20
4.109859,-84.22712,20
38.541473,-30.578577,14
38.763344,-30.712772,14
38.375507,-30.519402,14
38.669964,-30.666204,14
-4.994614,79.84994,0
-14.381504,-2.4210443,0
-0.19011079,81.34755,0
-18.580135,0.13734517,0
16.43528,7.937558,0
17.044827,-61.35337,34
16.723032,-60.32102,34
90.52377,-14.056346,14
43.75764,-26.923155,14
91.498764,-15.161935,14
91.57096,-15.77948,14
44.91667,-27.629314,14
44.38141,-27.008427,14
91.89053,-15.410145,14
44.96214,-27.950344,14
43.992542,-26.417557,14
45.714317,-25.364594,14
44.38821,-27.694496,14
45.21457,-24.56443,14
45.37248,-27.726269,14
44.764885,-27.77756,14
4.456802,72.486725,0
23.99504,8.711689,0
-39.80701,37.465393,0
-36.511063,16.52927,0
-7.593328,18.011288,0
72.232025,23.39242,14
72.223976,23.071226,14
45.56877,-12.202747,14
23.97706,-35.410404,14
90.048615,-15.329961,14
66.701965,-46.114628,14
72.32182,23.32506,14
45.53039,-12.179278,14
72.33934,23.049011,14
90.18328,-14.126072,14
66.51304,-46.656895,14
90.88254,-1.5020099,14
56.605896,63.436443,14
91.448494,-15.966172,14
66.60597,-46.637875,14
45.517807,-12.15448,14
90.99378,-1.2986563,14
72.1956,23.097155,14
66.332695,-46.762104,14
45.57908,-12.208501,14
90.91076,-1.4588255,14
13.911482,7.409243,0
-71.47628,27.465263,0
29.531042,-59.784607,34
-37.87243,-62.26169,35
-17.729456,0.042544592,0
26.187717,0.2855227,0
-49.658085,-19.579557,0
10.691825,70.545746,0
-25.64137,-13.1596155,0
30.769394,-21.401423,0
-28.7316,24.63405,0
-70.412445,-10.796607,0
-70.13372,-10.945997,0
-7.511343,17.993553,0
21.736225,-1.0574408,0
43.054638,66.35676,14
42.585133,66.50118,14
42.75698,67.62636,14
43.580902,68.181114,14
4.121726,74.646126,0
-33.78585,-38.024563,0
-38.768875,35.559574,0
-9.820603,-8.424704,0
-14.200221,21.039883,0
20.27369,-6.301296,0
-34.86413,5.794823,0
10.931419,67.882385,0
4.2591324,60.710087,0
18.39156,-65.089264,34
3.1277015,-5.695373,0
15.995045,-58.8439,34
6.1573744,-89.203224,20
12.843472,0.18843105,0
-3.9208863,46.90009,0
-47.843338,-8.584116,0
-7.0931044,-21.127998,0
11.874475,20.102156,0
0.99409837,-45.379692,35
1.6498876,-44.49577,35
0.94528604,-45.442783,35
1.5424626,-44.77131,35
1.5500462,-43.06436,35
1.3925091,-43.4527,35
10.052528,-22.59739,0
-6.2687106,78.89606,0
26.081264,13.330104,0
-2.7277148,13.16052,0
-53.039627,9.170174,11
-50.2841,3.7183764,11
-48.401646,7.6415305,11
-55.54691,9.4300375,11
-49.76416,8.295198,11
-51.77408,10.879566,11
-56.097134,11.335818,11
-54.635113,11.985915,11
-55.230263,6.1065555,11
-55.645016,11.0208025,11
-49.550583,4.726074,11
-56.257538,8.762273,11
-48.497738,9.219962,11
-49.333298,9.716677,11
-49.652447,11.060868,11
-32.818657,2.4727666,0
-38.125706,13.556625,0
-16.033709,-23.621338,0
-9.979644,20.956392,0
-20.701077,-40.23376,0
-4.296113,48.485203,0
-4.1589546,48.331676,0
-4.177037,48.443882,0
5.007866,73.82974,0
-30.061571,20.075455,0
-30.992937,-56.112434,11
-30.767778,-56.05259,11
-19.24204,17.397734,0
9.944759,42.42795,14
9.692704,42.62661,14
7.269838,40.33949,14
8.123732,41.14517,14
11.233565,42.845592,14
7.836796,42.452354,14
16.634472,5.803113,0
61.03125,-27.872322,14
60.934258,-24.373325,14
75.01386,-12.585803,14
61.42335,-24.02978,14
62.81829,-29.695906,14
63.18087,-28.52095,14
61.93782,-28.30624,14
61.85344,-26.091822,14
61.80762,-26.49354,14
62.04901,-26.876108,14
16.537405,1.3413284,0
-2.2493503,-2.0906167,0
-13.049942,51.95783,0
11.776896,72.71252,0
19.085571,-23.167723,0
18.751781,-23.406258,0
-28.981234,-2.0055919,0
-20.995567,-31.007189,0
-36.365158,-2.765486,0
-24.74586,-8.301514,0
28.397316,7.671651,0
25.561247,58.352074,0
24.41577,8.225617,0
-3.6452613,1.035577,0
-35.15566,45.276386,0
11.244278,24.373798,0
-3.3993962,79.29833,0
31.462929,-68.04502,34
-23.162704,-1.1897305,0
-37.30608,41.293762,0
-26.59211,-84.75799,20
-24.48857,-84.1482,20
-26.901428,-82.14118,20
-22.23341,-86.56709,20
51.023075,-59.38265,14
49.359074,-57.87515,14
51.72982,-61.68243,14
53.688885,-62.20168,14
52.76313,-60.06693,14
55.44501,64.68103,14
55.4776,64.64287,14
50.931572,-59.29919,14
49.021954,-58.265427,14
49.079094,-59.341927,14
19.820232,5.7822247,0
29.871607,11.433557,0
-71.20882,-13.425222,0
0.50073266,-10.951069,0
8.300348,11.332361,0
19.793812,34.099407,0
-27.786232,-50.298122,0
-27.806486,-50.304394,0
-27.769264,-50.30482,0
7.205927,67.7215,0
-11.210192,23.23344,0
-6.485003,32.810978,0
-15.612996,50.496426,0
-67.658134,-10.121063,0
10.296874,12.306947,0
-44.793106,-68.01086,20
-43.310204,-68.04538,20
-46.39356,-68.60739,20
21.995102,-67.97281,34
-22.660843,4.697737,0
-46.699112,42.75276,0
-14.19578,65.76333,0
-17.533539,-62.82112,33
-17.07633,-62.15079,33
-17.73721,-63.528217,33
-17.415627,-61.626446,33
-17.848385,-65.41775,33
-17.123755,-61.426926,33
-17.137218,-63.679882,33
-17.212704,-63.072792,33
-17.303501,-63.657303,33
-17.35946,-61.64533,33
-46.04163,40.516823,0
-14.325337,21.662271,0
-12.34184,82.296165,0
18.289337,-37.852608,35
18.412186,-37.325222,35
18.137941,-37.843887,35
20.390299,-37.936436,35
17.737684,-37.94572,35
26.376118,-71.64522,34
94.112366,17.40076,14
93.64413,17.341276,14
90.77794,18.717176,14
94.3272,17.193052,14
91.783165,18.863794,14
94.32441,17.521555,14
94.56283,17.317627,14
93.7595,18.121103,14
90.691475,19.568375,14
-38.239773,38.44759,0
11.923168,-6.600909,0
-37.051304,37.412148,0
-41.640118,-47.859238,0
4.757642,10.009699,0
10.800636,1.7102175,0
3.1268413,18.62516,0
14.586275,17.98933,0
-8.596638,16.777657,0
-16.435934,13.165786,0
25.67655,-14.425326,0
13.070986,23.262857,0
26.174158,-65.36206,34
29.26255,-71.9634,34
-9.525414,-28.496107,0
-9.728864,-28.962067,0
7.3108835,65.985664,0
25.537045,-72.151024,34
-47.917328,-8.624473,0
-19.857882,10.778363,0
18.837803,-23.285889,0
-78.27352,17.759064,0
-28.255129,25.22916,0
24.405117,-65.39881,34
16.080683,21.968328,0
-36.36506,-2.7654688,0
52.580067,66.885925,14
52.630917,66.74442,14
3.7408607,18.466291,0
23.054312,7.793513,0
-63.0778,-1.4531938,0
20.212053,21.225597,0
-31.251427,3.2242954,0
6.040201,29.561451,0
25.030233,-6.4810963,0
-16.081385,14.349939,0
-47.86945,-8.589219,0
-38.821636,35.33368,0
-49.94,42.411625,0
6.9837275,-11.75727,0
13.107016,37.53955,0
5.285763,-80.53022,20
0.32895184,-76.160255,20
21.69543,-64.87003,34
-20.971556,10.735508,0
12.528943,3.5624726,0
24.676214,-8.697852,0
9.033239,-35.161736,0
-67.72073,-10.991817,0
-3.0657887,-46.369583,0
-4.4716487,6.6065335,0
1.4882485,-10.442853,0
7.0187535,71.34997,0
-5.930223,79.513466,0
-12.014174,-53.694885,0
-49.979446,43.705444,0
6.0733156,74.47805,0
17.860378,-9.1456,0
23.269417,-67.644295,34
53.685966,23.226742,14
53.580822,23.434195,14
53.397114,23.661148,14
0.61228865,50.090305,14
53.82382,24.09194,14
51.42165,22.41595,14
51.426716,22.50387,14
52.316925,24.887917,14
52.660023,23.725496,14
52.677254,22.935984,14
52.91996,23.611305,14
-65.81628,-17.749237,37
-65.37223,-17.83165,37
-65.79636,-17.77414,37
-65.770905,-17.83928,37
-4.348314,77.27155,0
-9.865471,14.814627,0
5.9884005,29.588404,0
21.063334,5.0418725,0
-11.126679,80.5693,0
24.27176,-60.968674,34
13.0704775,23.679604,0
-6.4556136,11.555427,0
-46.051567,39.892223,0
-36.69921,37.249542,0
-50.035187,43.41335,0
-30.675661,16.840174,0
29.435444,-65.20843,34
21.344488,-65.57346,34
0.7831618,13.308256,0
-13.483139,-7.521424,0
23.18989,5.16345,0
-26.310202,-29.372305,0
-55.219704,-48.213463,20
-59.25537,-48.59364,20
-56.82249,-50.205948,20
-63.859097,-52.58818,20
-60.074036,-49.89099,20
-56.57851,-50.27297,20
-64.3389,-53.911404,20
-63.295853,-52.74985,20
-3.440892,-7.0134616,0
-51.23501,43.09715,0
17.948479,15.937857,0
-7.267161,81.96683,0
6.618533,71.962166,0
-14.047213,21.823162,0
9.395943,12.441434,0
-20.164734,-19.902557,0
-6.9813843,-25.82416,0
-37.46954,12.686932,0
-28.246914,7.8295302,0
7.767322,-3.6515584,0
40.29211,-9.748106,14
40.335827,-9.726228,14
40.265057,-9.765395,14
40.25679,-9.77887,14
40.33286,-9.736451,14
40.293934,-9.73917,14
-20.113972,42.8094,0
-8.4754715,22.844343,0
-6.328396,-12.618826,0
12.278298,23.640348,0
60.047844,36.303997,0
-22.90385,-88.569374,20
-23.950575,-86.75148,20
-27.790415,-80.73659,20
-25.272291,-84.371376,20
-27.47494,-80.81761,20
-25.293413,-82.72479,20
12.040788,-3.3857927,0
21.582876,7.4267426,0
9.470713,8.934219,0
-31.10751,-44.293694,0
16.58897,-62.72035,34
-13.861301,-23.619963,0
-14.061652,-23.670092,0
-14.118338,-23.646679,0
-51.141148,45.33505,0
-14.861552,-5.0934176,0
-4.287435,48.51148,0
-10.504603,-26.346512,0
-10.544177,-26.218815,0
-13.131798,66.456535,0
19.827715,11.443903,0
47.561024,10.70719,14
47.758854,10.182107,14
47.549255,8.92707,14
46.25832,10.973954,14
46.64098,10.740301,14
46.17412,10.614561,14
48.55835,10.27685,14
47.334305,8.86632,14
47.523495,10.059471,14
47.719276,8.830016,14
47.93869,9.784755,14
46.9003,11.196327,14
-4.822665,-48.95608,0
-8.941924,18.82638,0
23.460905,1.6718934,0
30.020754,-59.46175,34
-33.779045,46.094658,0
-84.91033,-11.765024,0
43.716312,66.88765,14
43.112858,67.13892,14
43.57716,67.987335,14
43.8307,67.786545,14
42.80001,66.43031,14
41.952587,65.715294,14
43.095196,67.822075,14
43.400387,68.39724,14
42.816998,66.30689,14
-42.044544,36.820156,0
3.6228263,59.86159,0
-48.054325,-8.610767,0
-47.779213,-8.422994,0
0.68522674,-1.2867562,0
-11.234444,20.470085,0
-56.789467,5.56845,0
-21.049826,-8.292439,0
-12.553554,-47.661453,0
-18.847939,15.50898,0
29.350998,-59.039486,34
21.31217,2.8341093,0
6.563894,11.88289,0
-18.581438,15.024041,0
-3.2145789,-14.127135,0
-27.305216,-9.049585,0
-32.89286,0.8377418,0
-28.76076,23.01355,0
-49.76786,-19.37156,0
26.751015,-26.633596,0
-36.79842,45.125923,0
-28.732277,-80.72877,0
-16.012606,50.442142,0
24.557602,-4.0832877,0
2.2877564,57.609783,0
26.071383,-61.241543,34
-18.11465,-0.119075365,0
18.843023,19.651617,0
6.317619,-7.0634785,0
61.45874,-26.580555,14
62.64493,-30.272776,14
61.54188,-27.86946,14
62.855614,-30.227663,14
63.41793,-29.427668,14
60.971394,-27.39861,14
61.041946,-26.901684,14
63.757984,-29.449444,14
61.089207,-25.219046,14
63.317608,-29.721313,14
18.96376,-23.02217,0
18.870554,-23.064476,0
18.876583,-9.84977,0
9.616554,11.159017,0
67.30117,29.252209,14
67.057365,30.880245,14
44.211388,-26.168392,14
67.72593,29.25744,14
66.53435,29.201073,14
45.60564,-26.386856,14
45.109375,-25.249968,14
45.24894,-25.12589,14
44.385,-26.10669,14
70.39528,30.459688,14
43.511227,-27.838081,14
45.167595,-25.086378,14
69.62838,29.441158,14
70.13969,30.172596,14
45.375298,-26.598518,14
66.06501,28.77824,14
-28.864552,-27.327663,0
76.94164,-15.349555,14
76.17334,-13.623523,14
63.46561,54.736683,14
77.50615,-15.162809,14
63.82416,54.974186,14
77.63658,-14.098063,14
76.5513,-13.322845,14
61.30866,55.847645,14
76.88962,-14.605195,14
76.88396,-14.753042,14
76.31935,-14.23187,14
41.195858,19.021744,14
42.734863,20.227404,14
43.55224,20.36644,14
43.70733,19.554071,14
43.45553,19.576508,14
41.799347,20.038895,14
44.8315,19.920628,14
41.49025,19.653109,14
45.64256,20.380163,14
43.88314,19.63568,14
44.25683,19.769339,14
41.151695,19.996777,14
13.123335,-5.6349807,0
37.518238,-39.697582,14
37.85114,-39.36584,14
37.960342,-39.80006,14
37.344433,-39.69423,14
37.390594,-39.609547,14
38.34462,-39.672325,14
-36.237526,44.8983,0
31.03556,-68.33533,34
24.567612,-69.51326,34
2.8592033,18.578926,0
1.5324699,-10.935582,0
17.634804,7.678072,0
14.742448,-61.604923,34
-11.933637,79.96076,0
-15.619622,-29.926285,0
-15.3829975,-29.810204,0
31.732462,7.4957237,0
-51.761402,46.0865,0
-47.682087,49.206223,0
-45.04627,-17.032722,0
-12.534893,22.203789,0
-27.787344,-12.220372,0
-24.899256,5.0016212,0
-11.148018,81.1258,0
64.81648,12.604731,14
64.74995,12.507327,14
64.81986,12.598021,14
64.809875,12.580792,14
64.75306,12.516053,14
64.77181,12.543377,14
64.66152,12.388463,14
64.94895,12.780037,14
64.7157,12.451181,14
64.87643,12.695162,14
64.71874,12.429448,14
23.816069,-63.38494,34
-28.143158,20.766918,0
-31.73308,-41.10251,0
25.544744,14.416105,0
-33.712738,3.511039,0
19.105204,0.62793607,0
-27.400244,26.348288,0
-18.597376,47.54408,0
-18.946543,-43.34908,0
-18.893509,-43.32304,0
-18.97875,-43.365005,0
-33.27441,45.333992,0
-23.617672,0.40192586,0
-84.91038,-11.765049,0
8.763215,1.899753,0
-28.478022,22.96538,0
-25.622948,-13.245311,0
10.614223,67.88977,0
28.806128,-72.0567,34
-47.827618,48.838802,0
-69.95842,-13.523162,0
-84.7242,22.950882,11
-71.97621,16.744406,11
-75.998726,27.683384,11
-85.92731,11.059886,11
-82.68563,20.992203,11
-78.804474,12.020248,11
-74.36247,16.320219,11
-84.209435,19.79141,11
-81.84529,10.466136,11
-86.01563,13.977772,11
-86.8682,20.529545,11
-82.49308,14.35267,11
-81.122375,23.069538,11
-73.15438,25.377062,11
-72.3141,15.7406225,11
-81.35486,24.250055,11
14.783873,20.861,0
-10.941701,76.17925,0
27.492329,-64.68434,34
11.557121,20.41324,0
-10.259751,22.783075,0
-12.799295,0.069149904,0
18.162842,-24.058537,0
7.9563823,-84.67633,20
-5.6778073,-78.64474,20
0.4551913,-78.65825,20
4.0300326,-81.393295,20
-5.7378283,-79.29466,20
2.2616646,-89.60734,20
-3.6883643,-84.778534,20
12.173872,72.6519,0
16.45724,15.962776,0
-2.857482,18.497059,0
22.01176,-65.72891,34
-21.65135,3.6182745,0
-4.299208,6.229848,0
24.589394,8.327048,0
11.066369,69.786606,0
-15.37909,-6.972196,0
-19.949968,-0.12411534,0
15.421555,8.767859,0
14.376775,-5.504513,0
9.2164135,41.92213,14
8.646606,42.423088,14
10.907121,42.885612,14
11.34293,41.93713,14
9.673253,43.175182,14
10.456467,42.12279,14
11.210034,41.53779,14
9.219778,40.918842,14
7.784909,40.63532,14
10.503686,42.33543,14
9.682424,42.378025,14
8.569494,42.044907,14
10.3478,41.281563,14
7.1500916,40.694027,14
25.152561,-7.2889805,0
-12.980192,-2.3792064,0
-25.509762,-86.53997,20
-25.412666,-84.85811,20
-25.656282,-85.4179,20
-26.986921,-83.378105,20
23.064928,-6.3762174,0
26.354704,-65.99761,34
-2.4525242,77.989334,0
54.41972,-54.853302,14
54.426746,-54.344788,14
54.380585,-54.377304,14
54.449245,-54.56636,14
54.44578,-54.305084,14
54.454025,-54.71017,14
54.417927,-54.40523,14
54.340366,-54.53333,14
15.092294,-62.190174,34
-37.81143,-3.832743,0
25.453554,-4.0923285,0
-5.969475,36.948368,0
-3.593717,-11.188032,0
-28.05612,-12.600039,0
-26.830107,-29.11052,0
-28.05612,-12.600039,0
-71.0611,-11.362421,0
-71.59416,-13.805862,0
-70.656975,-12.453769,0
26.016726,83.05237,0
-18.742899,47.540985,0
6.09925,75.72153,0
5.3433104,18.443235,0
-9.854271,6.34783,0
-29.673235,22.670164,0
0.3025712,-4.1110015,0
32.86861,-61.99217,34
4.341167,75.87367,0
24.219994,-63.549133,34
-20.28759,-63.91729,0
-30.44665,20.730637,0
16.085236,-59.317905,34
19.68298,-61.9559,34
1.2592953,13.841172,0
-17.014662,-48.70937,0
26.07818,53.11405,0
-11.45047,6.6535215,0
19.979607,-1.3779545,0
-12.463938,68.928894,0
17.538273,-0.7781932,0
14.339392,2.510511,0
-36.02563,36.47778,0
-44.858395,-6.5201526,0
-38.8031,40.533722,0
-68.41155,-11.82594,0
5.517763,17.900003,0
-24.003479,2.2789423,0
13.377915,16.852573,0
-27.987383,-28.186415,0
-28.423399,-27.759912,0
-33.079163,45.611954,0
-34.357548,43.162556,0
-81.31665,25.040625,0
-72.28424,26.895832,0
-80.34172,11.843658,0
-79.687904,22.07174,0
19.297401,-2.4413614,0
20.60338,18.644434,0
-29.38677,23.90471,0
3.9617682,76.767334,0
-11.765147,-54.372494,0
-11.700591,-54.15396,0
-5.0098815,83.552765,0
-24.855951,0.14494434,0
-3.4854546,6.4423714,0
31.925043,-68.30331,34
-51.1835,45.209118,0
-26.417572,21.102259,0
-28.575974,-27.597837,0
-13.89596,66.08553,0
-12.735094,73.41207,0
62.650524,-15.833978,14
64.08073,-17.480019,14
61.35476,-21.454405,14
63.40783,-15.95965,14
63.06827,-18.456837,14
64.08268,-16.525711,14
63.374573,-16.847178,14
63.446423,-16.602327,14
63.650417,-16.19877,14
63.198067,-16.546265,14
-37.47671,74.03637,0
-8.020347,12.712333,0
-11.794663,-30.714678,0
-11.721734,-30.7423,0
-13.347702,21.126612,0
0.8745407,7.7329617,0
13.847422,24.327486,0
17.189636,23.580929,0
29.708006,-61.615482,34
-25.681725,-29.49678,0
-10.907665,-53.90453,0
-6.509777,-54.69518,0
9.51862,69.749794,0
-41.05661,35.933323,0
6.9711666,-10.200326,0
-67.383514,-12.460714,0
-26.870758,24.503712,0
0.34027103,79.93893,0
-67.987885,-13.271428,0
23.272938,-0.9423716,0
0.93744814,-44.186554,0
11.560491,72.19769,0
-42.33257,41.709755,0
-28.76774,-8.414171,0
-10.342491,24.509811,0
4.372273,60.951107,0
46.402615,10.719462,14
47.926575,10.913028,14
48.08804,11.388383,14
47.217648,10.96413,14
46.237637,9.250075,14
48.524063,11.507111,14
48.257305,10.96276,14
47.206142,10.4373255,14
47.5722,11.213973,14
45.752113,10.131189,14
45.6399,10.519112,14
45.408665,10.759785,14
-38.078865,4.30839,0
-13.709676,74.07446,0
-38.54512,13.714895,0
-6.126821,48.770645,0
-11.678501,7.334362,0
26.155973,16.382774,0
-77.531586,12.018034,0
-85.14517,23.826303,0
-80.56871,21.126883,0
-77.42285,13.71019,0
-5.91545,-43.88758,0
-5.9140325,-43.877968,0
23.100492,57.372444,14
25.843298,57.429794,14
24.950294,56.587273,14
26.470667,60.803333,14
26.711964,61.005905,14
24.768871,56.93447,14
26.714506,61.221684,14
24.675396,57.247818,14
26.993046,60.96665,14
25.144777,58.757545,14
23.507385,56.9446,14
-2.0446167,-3.5165374,0
-42.304115,38.74641,0
-3.9654653,-83.14948,20
0.38053244,-82.15382,20
-1.0063806,-84.720215,20
4.961702,-38.453205,0
15.53077,1.3171237,0
20.253735,-62.905895,34
0.97693497,-39.226215,35
-35.534348,-34.192257,35
17.865032,-24.51735,35
-10.348214,48.3725,0
40.75274,-31.819853,14
40.723534,-31.730299,14
40.782986,-31.747358,14
40.77334,-32.3849,14
40.75076,-31.8925,14
40.76771,-31.754072,14
-13.974935,-1.532696,0
-59.514854,-12.465354,0
-27.897257,-28.236069,0
-17.883322,16.939034,0
-40.76862,-40.83437,0
-35.483913,0.5929486,0
-26.26091,25.568579,0
-37.008858,-1.6899734,0
-44.76052,-4.499153,0
-21.34559,-48.797638,0
-31.722782,72.22215,11
-34.309048,70.39943,11
-37.669403,76.354836,11
-30.674007,67.065994,11
-33.10212,64.24545,11
-34.023907,64.83586,11
-35.385006,64.74103,11
-37.25258,73.988945,11
-37.061295,67.597435,11
-38.34471,74.72361,11
-31.69793,72.15297,11
-31.229437,66.32341,11
-36.811287,71.01729,11
-32.116177,63.054924,11
-50.571377,45.98637,0
-17.010643,15.896106,0
26.174637,-4.7537894,0
3.789292,60.230812,0
-3.5935524,-11.188033,0
67.063934,-33.527153,14
66.478355,-33.366894,14
66.655464,-33.4407,14
65.515594,-33.29388,14
66.398705,-33.385193,14
66.43268,-33.406303,14
66.1322,-33.325233,14
66.179535,-33.366734,14
66.013214,-33.331673,14
18.660244,15.831674,0
1.5193039,-2.825548,0
-39.058716,-15.563151,17
-40.43513,-15.084825,17
-38.58707,-17.257668,17
-40.804047,-15.778925,17
-39.230553,-15.225074,17
-40.037643,-15.73578,17
-39.103203,-15.281729,17
-24.378078,1.9147457,0
5.6187477,70.92244,0
52.62663,67.01921,14
52.2138,66.55026,14
52.30874,66.353386,14
52.596786,66.60004,14
52.8555,66.393585,14
52.717083,66.460335,14
52.94181,66.39319,14
52.53912,66.432594,14
-41.554005,37.73043,0
0.5475492,-6.1488867,0
29.1749,-25.361069,0
28.799053,-25.214731,0
-9.596418,-6.951347,0
-9.598818,-6.9828734,0
-9.593531,-6.922929,0
30.899544,5.328979,0
11.712172,-2.5949693,0
14.785619,-16.305277,0
-34.931797,5.953969,0
-21.855633,14.225849,0
81.38663,35.899586,14
81.11149,36.110493,14
81.14945,36.066887,14
81.07626,36.1946,14
81.22836,36.03281,14
81.36951,36.175793,14
81.3408,36.2671,14
81.01746,36.488163,14
81.295715,36.299458,14
81.3407,36.2751,14
26.089731,-4.644953,0
-51.487057,44.090942,0
-36.868416,-1.7392905,0
-11.305703,80.59588,0
29.47876,-61.435696,34
-16.341282,13.332777,0
-29.829012,-1.4224321,0
-6.9914045,83.39628,0
2.4422112,-4.146341,0
11.763342,71.24596,0
-51.03359,45.215866,0
24.493984,-0.92639756,0
-21.845201,13.918889,0
-27.804287,-50.306583,0
-27.809834,-50.31748,0
-27.806679,-50.3085,0
-27.79199,-50.31122,0
-27.793287,-50.2966,0
3.5791233,-88.11321,20
-2.8749003,-85.58722,20
2.7487805,-81.469444,20
-4.9943104,-77.5159,20
1.8731661,-87.481895,20
26.616842,7.9464455,0
-71.47668,-13.510953,0
-67.152855,-10.245483,0
12.983696,14.71055,0
-19.509058,-9.063915,0
6.0385976,-81.17017,20
0.86513555,-81.74188,20
0.82958835,-76.31464,20
0.31000245,-81.51366,20
-6.3889427,-14.269075,0
42.993855,-9.574536,14
43.01101,-9.723712,14
42.535007,-9.921903,14
42.88779,-9.504069,14
23.000053,-64.57629,34
4.1137605,-89.21245,20
3.7209265,-79.34911,20
-0.29177418,-78.22939,20
4.987633,-80.811424,20
3.9418395,-82.4846,20
-36.697327,38.032223,0
-20.153847,-19.913847,0
-10.368237,-30.211027,0
-10.159378,-30.259367,0
-10.739324,-30.509216,0
70.11397,-7.0429316,14
69.91045,-7.226869,14
70.0732,-7.3431478,14
69.94794,-7.278557,14
70.24521,-7.30008,14
70.19124,-7.0732217,14
69.93922,-7.3509088,14
69.80574,-7.575714,14
70.076805,-7.3721566,14
69.83485,-7.3108935,14
-16.794918,10.963098,0
8.922489,-27.993834,0
3.7329924,-85.82215,20
-5.000998,-80.81626,20
5.500279,-89.020035,20
-2.715536,-79.81675,20
-3.457392,-76.60535,20
3.9470367,-88.96387,20
-18.996115,-44.57524,0
-2.89773,13.556312,0
11.748355,6.167336,0
33.05366,-66.68813,34
-18.964582,0.7202889,0
0.99960226,-79.36358,20
-10.259782,6.7043486,0
27.652645,-62.245667,34
17.395935,11.099782,0
22.338964,-66.9277,34
-49.635666,-19.5926,0
18.599346,-10.18281,0
23.791332,-60.42202,34
-8.606828,-22.35847,0
-8.605226,-22.351328,0
-8.506815,-21.961542,0
29.177877,-25.727543,0
29.605972,-25.16285,0
-28.380985,25.51123,0
-50.914467,46.548985,0
21.643797,-68.02945,34
-47.00623,44.912174,0
-37.36565,41.407967,0
-18.06992,-0.20611851,0
-12.404332,76.44799,0
-4.2085004,8.246589,0
11.86611,72.51323,0
3.7714596,-4.8079166,0
33.42053,-64.9884,34
-11.3343525,70.730316,0
-8.879295,21.24503,0
-23.567568,7.2417693,0
-33.580196,-7.3314805,0
-46.233227,41.85765,0
-48.134777,-32.56331,33
-48.448524,-32.912548,33
-49.18188,-31.959808,33
-50.98464,-31.185036,33
-49.769485,-31.454372,33
-48.513527,-32.778553,33
-19.629578,9.695228,0
28.644598,7.502164,0
-24.889492,21.889423,0
-10.291126,-28.926981,0
-10.66459,-29.134174,0
-10.427927,-28.968912,0
81.974,-7.3447704,14
81.87745,-7.3521376,14
81.92145,-7.336323,14
81.539024,-7.360763,14
81.84419,-7.33883,14
81.86787,-7.3386884,14
-8.551903,79.95368,0
15.954285,-59.936977,34
-0.25635228,7.719926,0
10.816581,-40.52165,35
10.787113,-40.576244,35
16.117506,-44.176765,35
10.911155,-40.515266,35
10.812619,-40.62139,35
16.04006,-44.16094,35
-21.80654,11.3412895,0
-31.653595,-41.19384,0
-35.942257,-40.47134,0
21.551552,-61.459774,34
33.09487,-65.8586,34
-0.010088047,-9.177348,0
-40.171577,37.152824,0
-13.014722,-45.17234,0
5.2373776,-38.085945,0
-34.723408,-40.38198,0
-34.656715,-40.356262,0
9.303051,72.73154,0
-6.4436603,35.2612,0
-5.3218613,-48.167625,0
-25.446747,-6.9588246,0
51.25626,-11.4455,14
52.3386,-10.787607,14
52.916473,-10.849195,14
52.59613,-10.910004,14
52.180138,-10.957749,14
52.810963,-10.799124,14
53.05707,-10.861612,14
91.77451,0.40348315,14
39.211647,-13.398769,14
39.310917,-13.471816,14
39.102154,-14.306696,14
39.70241,-14.133322,14
92.17889,0.62398255,14
39.2742,-13.967638,14
38.728386,-14.426931,14
91.67636,0.81431407,14
40.371643,-13.632904,14
38.61913,-13.805235,14
91.62636,0.60144925,14
39.93801,-13.480707,14
39.871117,-12.783069,14
39.513824,-13.735409,14
91.756645,0.6013967,14
39.515873,-13.955029,14
38.773685,-13.17476,14
25.575775,-70.54849,34
-5.7647753,0.9867756,0
33.4284,-65.26162,34
-25.913277,-8.213044,0
-8.621403,49.086765,0
-10.059249,-55.454357,0
0.89499557,13.543187,0
26.15641,4.0343223,0
-8.432633,18.749954,0
18.581638,-8.6667,0
53.02734,1.7834502,0
52.81583,1.698826,0
-3.4380639,-11.345772,0
-40.966534,69.671486,0
-26.50002,1.1969787,0
-33.7644,-38.872864,0
14.104019,0.6839228,0
-6.810536,48.801266,0
15.241986,17.69621,0
-68.285126,-14.961225,0
0.24888597,-3.3401763,0
12.077381,70.898735,0
-5.2176204,83.22764,0
-3.8964376,8.006853,0
-32.38824,1.8146212,0
33.01542,-65.00278,34
9.30759,12.67475,0
-32.965218,2.3674295,0
16.06299,0.7970781,0
-11.284333,80.76411,0
26.586489,-26.718172,0
-13.9790945,-20.378708,0
-14.014201,-20.388647,0
-13.959667,-20.382896,0
3.8253357,60.12841,0
-52.332333,2.1047854,19
-52.278587,2.1238573,19
52.73009,66.13804,14
52.514275,66.85344,14
52.727627,66.29506,14
52.42653,66.67453,14
52.61817,66.85153,14
51.762444,66.431206,14
53.103817,66.61252,14
52.737595,66.40109,14
53.155125,66.90883,14
52.22325,66.36003,14
52.68501,66.50577,14
-38.467148,69.71688,11
-36.706264,74.77812,11
-35.803486,71.470215,11
-37.035507,72.41503,11
-31.943241,69.272415,11
-34.372128,67.7736,11
-31.228214,68.91217,11
-36.23426,73.97859,11
-36.491703,74.692245,11
-35.375286,75.58554,11
-34.591522,70.7593,11
-32.41121,66.98811,11
-30.897343,68.17913,11
-39.163338,71.503174,11
-30.45696,69.58734,11
-37.343765,66.96164,11
-33.80888,65.87568,11
-37.098667,76.13601,11
4.728667,76.512856,0
-25.168978,27.29862,0
4.8494406,-6.170471,0
-4.0818467,-79.777336,20
6.75766,-81.23583,20
1.0478433,-87.85708,20
-14.317856,65.81126,0
-33.477135,46.707973,0
3.7196164,4.6984386,0
-10.629318,-30.257425,0
-46.18749,6.0169797,0
27.630785,33.14599,0
26.139622,-14.048373,0
-35.547874,2.7475526,0
20.47241,-61.840553,34
-45.03763,-6.3478594,0
-40.8816,-16.45406,17
-39.497818,-16.705488,17
-39.57115,-17.228786,17
-40.722404,-16.556976,17
-39.482162,-18.171629,17
-39.531296,-16.296211,17
-39.40237,-16.674057,17
-40.808006,-16.303293,17
-39.339252,-16.952324,17
-39.528152,-17.722282,17
-38.84418,-15.931523,17
-39.708946,-18.164398,17
-39.20716,-18.179285,17
-38.523777,-17.15285,17
-39.144897,-17.31325,17
-40.01329,-16.553411,17
-39.130703,-16.911356,17
-39.29048,-16.540913,17
-25.187632,23.20725,0
17.815443,13.271851,0
-13.169314,76.403534,0
-12.559194,22.959608,0
-27.286375,-28.76375,0
16.531267,-60.200844,34
26.050512,-0.14923698,0
23.782036,-1.4527696,0
31.031206,-64.521645,34
-40.441128,38.309525,0
9.3146925,38.04104,0
16.954159,-58.89845,34
25.666872,-14.170846,0
25.461815,-9.54716,0
-53.662125,42.909863,0
7.887029,-16.997501,0
4.850115,16.155054,0
6.1197906,-6.571902,0
16.384151,25.489202,0
24.833677,-9.963981,0
25.360868,-1.9814111,0
17.577816,-63.588512,34
4.0844035,77.32507,0
-28.543734,-27.655338,0
20.73711,7.486092,0
25.26883,1.805474,0
-41.583885,-48.209618,0
7.341871,6.388755,0
24.713512,81.97949,0
-22.918413,-13.106092,0
-84.91207,-11.764329,0
-3.6018713,18.297264,0
-19.655727,-45.41425,0
-19.654043,-45.406857,0
0.7791875,-55.0443,0
0.8085818,-55.06346,0
0.79998857,-55.05215,0
0.7913984,-55.06042,0
0.79929775,-55.063427,0
25.893707,-15.078955,0
10.255777,17.608234,0
-63.07743,-1.450518,0
-21.862059,14.231669,0
1.2631704,-32.30219,0
13.511707,21.410013,0
-37.105347,75.49515,0
-35.89295,76.58637,0
-18.88246,46.790806,0
-30.664486,-56.29723,11
-21.642336,-30.739084,0
18.927732,-8.761666,0
-17.844843,0.60844123,0
-4.4003177,77.36371,0
1.4348994,12.602252,0
24.914213,10.776483,0
-29.03152,22.01867,0
-59.622883,-12.503602,0
-12.719908,24.107018,0
-7.700636,-20.693695,0
-37.803936,-3.812787,0
-37.789577,-3.7958028,0
-37.81654,-3.8273897,0
24.552258,-66.879326,34
61.537525,-28.066456,14
61.1201,-24.666986,14
61.739304,-27.896166,14
61.563828,-25.541145,14
62.750877,-30.204037,14
62.406326,-29.76246,14
-38.696854,35.328415,0
-5.9591045,10.672647,0
51.492245,-59.701633,14
52.714447,-59.642876,14
53.411922,-61.68484,14
50.51462,-58.05375,14
51.658844,-58.53039,14
51.90291,-61.41477,14
50.61055,-59.39652,14
51.67407,-59.360813,14
-20.186407,-19.89874,0
-1.1884848,78.75886,0
-27.94448,8.076913,0
-13.030665,-2.1764205,0
-28.49939,6.2338934,0
-0.5425166,-2.7649276,0
-24.38891,5.5743046,0
-5.3540835,82.70199,0
-3.9649377,18.378239,0
10.693776,72.30893,0
-38.545204,13.713613,0
-12.008829,79.57637,0
-1.0372968,-46.63975,0
-48.215958,44.24786,0
29.650099,-57.784954,34
-11.039654,22.527473,0
13.162879,8.552769,0
0.6957435,7.313207,0
17.609972,8.21557,0
26.11995,-15.010478,0
3.1414857,8.105765,0
5.5195923,-6.698234,0
-42.59161,39.415783,0
-45.239475,3.515426,0
16.545618,-64.67764,34
23.321915,7.0214734,0
16.897518,16.112577,0
-0.23417819,-77.50652,20
1.2558138,-81.069565,20
-5.0386934,-78.295204,20
-0.8710919,-82.02006,20
14.386781,23.499352,0
-29.964159,23.770716,0
-40.74629,-40.83297,0
-18.529211,47.86709,0
23.241144,-6.063424,0
-4.9598927,-48.04514,0
25.27969,80.45051,0
-9.025285,20.446941,0
-4.352381,76.49038,0
-9.612834,-7.087421,0
-40.93665,36.785496,0
12.510738,7.68509,0
-84.91093,-11.765001,0
1.2033769,-24.598965,0
1.2210487,-24.551859,0
0.6712564,-25.021858,0
1.0934174,-24.47069,0
-47.687366,49.123295,0
-17.316715,-49.913975,0
-17.333143,-49.9889,0
-35.793655,45.030643,0
-36.41191,42.614426,0
29.219694,-69.97137,34
-20.183807,-19.905548,0
3.4817345,18.569635,0
57.432247,3.369632,14
58.443577,3.4451747,14
58.414505,3.7122493,14
56.957882,3.3434708,14
58.37194,3.6600046,14
58.70811,3.7671447,14
58.22208,3.5193455,14
58.574047,3.8148057,14
57.75086,3.3192346,14
58.23487,3.3348236,14
58.52082,3.5952902,14
22.382116,19.932793,0
-54.759007,9.078914,11
-51.119366,10.105566,11
-48.30924,7.710839,11
-47.82595,6.700262,11
-56.749825,7.5789814,11
-50.528515,10.1420355,11
-54.533947,4.384264,11
-50.28405,12.27662,11
-51.148632,7.9009714,11
-48.276318,9.585481,11
-55.977295,5.8094726,11
-54.764767,12.428153,11
-53.58188,12.751798,11
31.039707,5.06315,0
-27.861334,8.677117,0
29.451685,10.803828,0
-31.633873,-41.215252,0
-11.740178,6.7501574,0
50.026867,-22.09931,14
50.04316,-22.179552,14
50.037804,-22.177692,14
50.018208,-22.03136,14
50.132587,-21.996,14
50.164932,-22.42441,14
50.036125,-22.092781,14
50.21397,-22.325558,14
21.838852,17.160006,0
-34.95552,45.51983,0
10.538682,11.870512,0
-6.7012067,-53.984158,0
17.855629,5.8074036,0
-28.496767,24.388811,0
-12.620635,23.632698,0
28.798388,-25.082218,0
28.82054,-24.90975,0
24.194624,-71.17469,34
18.827257,-0.76684415,0
0.8403094,-37.54829,35
12.897988,-42.594654,35
12.840227,-42.48052,35
19.210745,-23.033688,0
-9.273093,77.44933,0
-5.666244,77.97161,0
-12.983947,-1.0939592,0
-12.70449,68.218,0
-0.95565945,79.77788,0
26.362272,-64.0857,34
-42.01291,-1.4139266,0
18.839497,8.4363365,0
-10.038114,21.859064,0
2.284064,-3.757139,0
17.471115,0.1155425,0
-28.596632,-27.569908,0
-21.811396,14.093782,0
1.9415845,12.920378,0
19.203028,-2.2235467,0
-49.936024,43.38468,0
-30.777023,-56.094017,11
-31.07331,-56.109955,11
-30.704355,-56.028454,11
-30.95044,-56.06805,11
-30.560423,-56.143,11
-19.821415,-39.405815,0
-41.980183,38.324284,0
-12.203279,78.89819,0
-3.7253802,-86.97312,20
3.7602513,-83.25111,20
-6.760305,-79.610306,20
76.2675,-35.04052,14
75.9773,-36.299526,14
75.41926,-35.721554,14
18.717926,-23.129658,0
-9.521719,76.779144,0
20.574945,16.854067,0
-53.01877,44.829437,0
63.27461,-29.190603,14
61.23549,-27.447115,14
61.07135,-25.401709,14
63.13946,-29.935656,14
62.51299,-28.782515,14
-7.040374,38.42726,0
90.345856,19.06538,14
93.811646,17.691341,14
92.969315,17.948858,14
-38.249435,-47.55826,0
31.23943,-61.512695,34
-12.50763,73.512825,0
91.7018,0.6620843,14
91.46678,0.61504716,14
92.10119,0.70388854,14
92.08186,0.5956919,14
91.987625,0.85685223,14
91.82028,0.24911188,14
92.03516,0.49840522,14
91.872955,0.6465913,14
-9.836447,48.783558,0
-5.795223,81.547165,0
-7.817195,18.883516,0
0.37797943,80.24844,0
-17.312557,17.766777,0
18.676664,1.2757801,0
-23.239857,-29.54832,0
-41.390415,-47.79847,0
-41.585457,-48.069336,0
10.51236,71.19496,0
-31.026983,-55.710953,11
-77.87,24.542498,11
-83.53867,10.798579,11
-81.76974,13.778906,11
-72.833565,25.097488,11
-74.679756,17.390009,11
-80.33456,9.633568,11
-74.103035,14.973971,11
-75.83956,19.398561,11
-76.38754,20.045805,11
-89.44071,21.823236,11
-80.20241,19.636637,11
-79.591,12.292954,11
-70.364975,27.23463,11
-86.58066,18.546171,11
-80.10573,16.373909,11
-79.52452,17.006836,11
-83.94613,16.46804,11
-74.40193,14.752667,11
-73.05063,28.100449,11
-70.649895,17.449854,11
-19.636095,-45.426975,0
6.2036185,19.065886,0
16.3764,14.876076,0
-70.856445,27.790457,0
-3.4174361,15.512297,0
-34.930225,6.0189734,0
-63.079174,-1.4552379,0
-4.0722976,6.201329,0
12.785796,-2.741833,0
14.847879,-43.842808,35
85.94496,-13.812565,35
11.3105345,-40.63643,35
85.83437,-13.846792,35
6.124714,73.779915,0
-36.95648,-1.4761643,0
-32.043106,-53.123493,0
22.845749,-0.9268436,0
-8.862368,79.74083,0
11.36001,7.033068,0
106.31228,-2.226461,14
106.16831,-2.5558832,14
104.43499,-3.2184045,14
104.71275,-2.4948938,14
104.74274,-2.4720356,14
105.47323,-2.7823281,14
105.940544,-2.628376,14
20.019648,-22.892332,0
-3.6059,-7.902696,0
12.570155,72.91397,0
-59.545364,-12.459509,0
-18.873316,0.020512521,0
-36.511127,16.529442,0
-25.352541,3.2717307,0
24.495531,7.15971,0
-26.011068,-85.13271,20
-26.770098,-82.62054,20
12.107942,21.401224,0
-38.545177,13.713196,0
-4.1053557,-84.11653,20
-3.5499318,-80.15249,20
3.4768522,-77.7848,20
-20.309265,10.867264,0
-6.530901,-54.486965,0
-63.077396,-1.4528246,0
-14.533215,-49.87113,0
-14.552144,-49.72655,0
11.245438,-2.2862697,0
4.3063393,-25.680721,0
12.509285,52.770813,14
12.224087,53.133904,14
12.441527,53.098152,14
12.443372,52.800655,14
12.376297,53.205475,14
-6.5327373,81.04891,0
-23.773012,2.170637,0
18.958738,3.1711898,0
-63.07837,-1.4554774,0
24.43631,82.05016,0
27.74325,81.14727,0
33.19309,-61.877163,34
13.641963,-40.303383,35
13.936241,-42.875854,35
15.511582,-43.257427,35
-13.805751,-1.4376513,0
24.384851,-65.047134,34
17.892164,14.333487,0
-11.16084,76.50466,0
-40.671997,-40.88148,0
-12.916464,-1.5476274,0
14.628266,-1.9867239,0
21.83129,-64.187004,34
51.58027,-40.387688,14
51.173706,-39.415066,14
51.021236,-39.276665,14
51.593563,-39.53801,14
51.950718,-41.551277,14
52.216343,-41.808132,14
51.141342,-39.046913,14
50.887638,-39.2942,14
50.6997,-40.323357,14
51.205524,-39.723347,14
50.715233,-41.004707,14
50.83321,-41.122215,14
51.46751,-41.213173,14
51.94265,-40.46979,14
-28.673952,-27.491806,0
20.70793,18.440525,0
-6.063039,-13.68312,0
10.863154,9.516251,0
1.6586542,-43.724026,35
2.9028707,-44.29543,35
2.809179,-43.930164,35
2.5291853,-43.716194,35
-29.712635,4.5347533,0
-20.165323,-19.906084,0
-9.60133,21.695131,0
10.445661,-29.064583,0
-19.759956,-40.190014,0
-28.18088,-12.356894,0
22.224834,16.309475,0
20.423758,5.576764,0
15.499006,-60.32474,34
6.2912054,73.382645,0
27.141632,1.533691,0
-3.3605404,80.13367,0
-18.800613,15.354499,0
-13.179759,-51.672123,0
-9.089358,-18.16135,0
1.3193696,-43.677914,35
1.6240314,-43.596462,35
-15.3728895,-36.823544,0
-9.82136,-8.476854,0
-9.845399,-8.602052,0
-9.823148,-8.473117,0
-9.835986,-8.557307,0
-9.8190565,-8.459578,0
-37.821682,-0.3380399,0
-11.49692,73.51554,0
-17.609894,12.024287,0
-15.600355,-7.5325227,0
-15.824421,-7.2625976,0
-15.630286,-7.385177,0
-15.410732,-7.717823,0
-27.787727,25.74946,0
-47.80699,-8.345343,0
-2.9062102,-53.317608,0
-2.926613,-53.330254,0
-2.9413784,-53.32891,0
27.835377,-24.073603,0
29.637205,-61.303474,34
-2.148732,-12.311946,0
24.00832,-59.815132,34
-47.68499,41.209118,0
7.947934,8.998806,0
-5.7666354,-2.4960072,0
24.144854,11.82604,0
-59.63787,-12.366399,0
-26.90157,0.036951922,0
-12.511966,1.1775864,0
9.41625,37.501747,0
23.039026,-67.13022,34
-6.456,16.95358,0
30.02511,-57.838997,34
-84.14893,16.602602,0
18.890383,18.928923,0
-10.621346,75.93859,0
95.715576,4.743784,14
95.70556,4.5855546,14
95.71528,4.779974,14
95.91913,4.7233715,14
95.57052,4.709803,14
95.948204,4.945328,14
95.80392,4.6496987,14
95.66033,4.639009,14
-15.388084,-7.215155,0
27.812376,81.15355,0
-55.25234,-46.9947,20
-56.664246,-47.17174,20
-56.815,-46.952747,20
-60.866005,-50.327427,20
-56.628883,-49.856956,20
-63.072273,-52.77812,20
-12.704202,68.202705,0
6.378688,70.03753,0
-72.25233,-14.3408,0
-2.810158,-53.1142,0
-60.006874,-49.792812,20
-51.50999,10.614291,11
-56.68853,7.8595324,11
-47.60609,9.148581,11
-53.17818,4.9522204,11
-53.959072,8.125671,11
-56.411785,9.903357,11
-55.22535,6.776617,11
-49.502506,7.4599967,11
-50.671204,5.5372224,11
-54.017372,11.925276,11
-49.620293,8.514291,11
-53.50673,6.878471,11
-53.955044,7.571804,11
-57.19228,4.7665796,11
-54.33873,4.4163027,11
-48.308197,9.880482,11
-49.585114,11.751566,11
-56.423855,4.943919,11
-49.22826,5.275614,11
-55.234417,6.3779716,11
-47.64545,5.0724125,11
-49.82089,4.9496703,11
19.646935,-36.057137,35
17.827068,-37.335094,35
12.8133745,-39.736618,35
19.83531,-36.910152,35
-33.076824,-1.8172581,0
19.365826,7.6875124,0
6.2823844,-88.80682,20
6.0619297,-86.60472,20
0.33263123,-76.22394,20
-0.16682096,-75.99127,20
5.8727803,-89.105125,20
17.093365,-11.220631,0
12.326005,-3.4862897,0
-33.618725,-37.296055,0
-33.625896,-37.323246,0
-1.3090239,4.3309126,0
9.192602,38.018997,0
-11.189726,82.121346,0
-51.824574,6.857737,11
-48.78975,6.5510635,11
-52.281948,9.895056,11
-55.95474,5.7038116,11
-48.72409,6.546608,11
-54.44372,5.4382772,11
-53.972237,7.711709,11
-49.11222,5.1623425,11
-51.342934,3.7568278,11
-47.24296,8.863507,11
-49.56585,6.645517,11
-49.12884,8.865334,11
-55.22347,3.9969747,11
-52.67369,5.6112275,11
-49.21643,11.082324,11
-48.716167,-32.162918,33
-49.436047,-31.829178,33
-50.758118,-30.812754,33
-47.783573,-32.044807,33
-50.17289,-31.038841,33
-49.194553,-33.145462,33
-50.679836,-30.893858,33
-49.145634,-33.317535,33
-29.678316,-55.04538,0
-2.9174016,-53.32931,0
-2.915811,-53.344772,0
-6.443049,-54.72569,0
-6.5466003,-54.548405,0
-41.524483,-47.797073,0
-41.13153,-47.92533,0
-16.849508,14.867219,0
20.099035,33.55198,0
-30.456451,-1.1685668,0
-19.17874,-45.638878,0
-1.6745125,82.24835,0
23.132383,-8.924907,0
-12.550005,-2.723047,0
-40.758312,-40.82834,0
2.8659012,19.013205,0
5.381261,-43.70724,35
4.510624,-43.053665,35
4.3443384,-42.95633,35
3.823836,-43.12802,35
-32.494522,62.643833,0
67.83728,28.430061,14
67.8363,28.88354,14
68.44606,31.126722,14
69.14549,29.49725,14
67.433235,29.326109,14
68.0039,31.094,14
70.129745,30.067194,14
68.33278,28.893068,14
33.810253,-63.16008,34
-12.072276,69.68669,0
-1.5742301,-4.6620116,0
-42.80716,37.075165,0
-11.264273,1.0814494,0
24.866892,16.119837,0
2.524423,18.722385,0
-1.2681216,-84.14173,20
3.5010467,-85.74405,20
0.48137528,-88.87616,20
5.345689,-88.54981,20
-2.1659336,-85.23078,20
0.5321046,-83.51609,20
-4.2644553,-82.07348,20
-12.387619,68.96913,0
-6.531415,-79.19078,20
-3.7808933,-86.96254,20
-5.514242,-77.29553,20
-2.2829075,-80.317825,20
0.027898986,-80.41633,20
6.5248203,-8.503545,0
-29.554604,23.750067,0
3.6270013,31.557451,0
-12.481228,81.390724,0
-31.709688,-41.139606,0
-63.074474,-1.4472128,0
-2.8219953,-21.801432,0
45.726395,-26.720348,14
45.758965,-24.613695,14
45.063972,-25.429947,14
43.64148,-25.96586,14
45.595654,-25.998075,14
45.46524,-25.789589,14
-37.71254,-47.34559,0
-65.60508,-17.868038,37
-65.55748,-17.833282,37
-65.76503,-17.758919,37
-65.73255,-17.796776,37
-65.70576,-17.811657,37
10.859704,69.12,0
-14.377082,21.733093,0
-23.8479,-10.210753,0
26.41292,7.607088,0
-29.54972,19.038967,0
-6.475733,32.83066,0
28.898205,-25.493626,0
-4.093148,-11.078202,0
5.2754197,62.428425,0
3.330909,61.223724,0
-0.30183667,-1.9372315,0
27.878761,10.884522,0
-8.275027,17.968813,0
-49.802982,46.944576,0
-19.556538,44.791832,0
13.978101,22.289265,0
10.151422,14.170927,0
-1.1291158,-1.7344373,0
17.42566,14.760908,0
15.734861,-34.661564,35
19.050028,-36.8554,35
19.0372,-36.729336,35
15.658379,-34.606583,35
1.4092963,14.172538,0
5.5111237,-37.578423,0
12.811552,11.044762,0
-5.1649394,82.71478,0
-2.4548597,82.33517,0
-9.59631,22.30335,0
-50.358257,42.59332,0
21.927864,-8.270589,0
-27.118252,-0.8414097,0
18.719719,-9.273779,0
28.608301,-66.88362,34
21.854103,-62.964993,34
15.973752,-41.31002,35
19.899694,-36.18655,35
19.341328,-35.954834,35
27.543158,83.2919,0
16.682444,3.7994328,0
-16.814728,11.350841,0
4.5265207,-47.7949,0
4.5222106,-47.786697,0
4.5291266,-47.80674,0
17.00251,18.526104,0
-32.93639,2.0503101,0
-40.59189,42.073303,0
-25.833357,-3.8694298,0
-25.710955,-2.1971717,0
-15.871925,-46.22344,0
54.18056,23.823908,14
54.05877,24.160252,14
53.364605,46.53561,14
53.19545,46.819828,14
54.058224,24.22189,14
52.032585,22.543602,14
52.5507,24.192167,14
54.607407,24.164194,14
53.14845,46.72455,14
53.192448,46.823647,14
53.049385,46.72086,14
53.59657,23.658577,14
53.49341,23.223001,14
53.23703,46.381733,14
52.235935,22.288504,14
52.90577,23.326452,14
52.341866,22.20121,14
-84.90953,-11.765197,0
-9.074258,-49.634396,0
-9.10173,-49.651962,0
22.792002,14.883148,0
7.353819,10.989523,0
-17.028223,16.078783,0
-21.959078,-30.595186,0
-40.032146,38.35337,0
-18.073666,1.5225465,0
23.457117,13.799181,0
-41.365852,37.65089,0
-29.025652,20.955824,0
19.768373,-1.3146261,0
-25.72725,-13.464291,0
-38.26251,-47.557716,0
-33.11816,63.967712,0
-31.33598,21.340523,0
-12.795464,20.14719,0
-28.760277,26.609566,0
-4.784845,-78.71339,20
-2.997067,-81.08825,20
5.167157,-87.838974,20
2.1052706,-78.74147,20
5.778945,-86.04827,20
2.1830156,-82.921234,20
3.7935472,-87.63917,20
8.547073,-85.00543,20
-0.7233389,-84.48928,20
-5.8052607,-2.5261528,0
32.691647,-66.15658,34
-12.220786,82.09657,0
2.5654771,32.914555,0
-55.47545,-46.87602,20
-57.519165,-49.793884,20
-64.12905,-53.777733,20
-55.606956,-47.12376,20
-60.523354,-50.658424,20
-61.669537,-51.00835,20
-57.219265,-47.79914,20
-6.485155,80.983315,0
-15.4851465,-7.0445666,0
-15.335278,-7.220773,0
-15.544827,-7.0360746,0
-67.99497,-10.03883,0
-84.01774,11.759723,0
-37.094284,-1.5911211,0
15.905972,9.240259,0
7.0670404,72.79014,0
-18.038727,-43.797844,0
-19.556236,-42.334003,0
61.23511,55.509274,14
60.827732,55.89177,14
63.378216,55.02644,14
62.553764,54.543907,14
63.598534,55.10267,14
62.733585,55.036266,14
64.18121,55.582787,14
61.586216,55.789303,14
61.637306,55.283344,14
62.82176,55.191154,14
62.50318,54.63451,14
63.628586,55.6788,14
60.765907,55.997784,14
-25.676533,-13.17088,0
-3.836102,-25.219547,0
-3.821266,-25.226032,0
-3.8316891,-25.220285,0
-25.13285,27.317162,0
-3.3642695,-85.14392,20
4.124878,-80.16573,20
-9.510636,19.273413,0
-28.407595,-43.541294,0
-10.275474,75.20299,0
-27.611485,22.387856,0
-11.158484,-4.222182,0
16.772243,-64.44472,34
-24.041712,-84.55528,20
-26.859577,-82.57661,20
-27.730253,-81.955315,20
-26.590012,-82.21641,20
-23.13235,-88.23722,20
-25.231379,-87.59542,20
-23.466703,-84.37944,20
22.335964,16.860676,0
26.350763,-14.231984,0
-20.499107,-46.778706,0
-20.469854,-46.75077,0
-1.2524352,79.784,0
-40.551685,-40.779087,0
-7.6478825,76.59032,0
-12.401666,-45.63727,0
-16.427214,50.553677,0
24.649303,-65.95373,34
-12.284951,23.102064,0
-50.016457,-19.68392,0
-31.800503,-41.038403,0
-59.004353,-12.605822,0
-84.90727,-11.7656555,0
6.4272785,29.200697,0
12.554458,14.542133,0
-15.832747,13.648755,0
-71.236595,27.5342,0
-19.22291,45.855854,0
-38.8676,38.395725,0
16.197802,25.864754,0
29.427221,-68.90284,34
-13.835946,0.6648259,0
-27.451178,23.347233,0
19.99375,-21.109627,0
-0.4900492,-1.4602876,0
3.3727865,-11.831169,0
14.537651,-17.439356,0
-28.989601,-2.025656,0
24.941484,-4.6643877,0
5.475656,74.465256,0
-43.049046,37.680424,0
62.04978,54.653606,14
62.707375,55.777973,14
64.196465,54.384144,14
60.89632,55.53493,14
62.929924,55.670635,14
62.862244,54.454056,14
62.378506,55.1496,14
60.907276,55.612793,14
62.707268,54.573784,14
-28.083967,-12.20602,0
-11.813825,6.959254,0
15.27754,-58.861633,34
-35.2617,43.86163,0
24.128563,2.0879033,0
5.932472,72.41688,0
-41.401993,37.910625,0
-79.395966,15.853008,0
22.679121,4.691427,0
-4.055382,17.231976,0
-41.05256,36.11006,0
1.3709154,0.04537368,0
-20.145021,-19.891987,0
14.917439,-59.67903,34
15.892399,17.992434,0
-6.7362404,18.88378,0
-9.073594,-49.639862,0
10.349734,16.386993,0
55.493584,64.63507,14
55.4948,64.6467,14
55.52258,64.62222,14
-69.190414,-13.115875,0
-38.545204,13.713401,0
95.85154,4.739536,14
96.12616,4.5248203,14
95.65811,4.747839,14
95.7701,4.749308,14
95.719185,4.7919564,14
95.6776,4.7021465,14
17.72155,-58.68787,34
11.771126,8.460007,0
27.296667,4.5576363,0
-35.768856,0.19638655,0
60.557125,-22.11568,35
60.52713,-22.136555,35
14.289672,-41.105427,35
16.170145,-44.418423,35
14.0082655,-41.194542,35
15.739971,-42.266266,35
11.704271,-39.929703,35
15.802604,-43.459084,35
13.403753,37.942608,35
92.70827,0.5105214,35
11.458155,69.76625,0
-49.71527,-19.664545,0
-38.276115,13.558206,0
-41.613655,-47.864567,0
19.451832,21.693132,0
-72.70263,-30.961645,20
-72.66137,-31.264091,20
-68.6425,-32.03591,20
-73.10586,-30.154987,20
-75.89153,-28.987974,20
-72.61726,-30.07837,20
-73.59891,-30.466679,20
-72.457085,-30.671837,20
17.043587,0.89144915,0
-13.268622,-12.461213,0
52.654472,-10.348865,14
52.288307,-10.822594,14
53.533737,-10.701474,14
53.311348,-10.729997,14
51.865585,-11.256708,14
51.21961,-11.459558,14
52.327244,-10.897495,14
51.470486,-11.287027,14
53.6447,-10.745395,14
51.9145,-11.335223,14
51.856834,-10.993761,14
53.84437,-10.822967,14
2.658549,32.636806,0
28.346384,-64.75299,34
14.754312,-61.68068,34
-27.902485,24.125973,0
21.67368,-67.52937,34
-29.645546,4.259621,0
-14.012983,-2.7553775,0
-32.03988,-53.131626,0
30.25885,-22.297054,0
5.4106016,75.29269,0
-27.725172,-12.252326,0
-38.25015,0.14721315,0
-11.3458605,19.886282,0
28.291882,-65.423004,34
-3.8224096,-7.1104727,0
-31.736149,-41.124985,0
30.633678,-68.46808,34
-2.0268831,4.926507,0
63.44973,-17.771048,14
62.544445,-16.703037,14
63.40872,-16.15919,14
63.336025,-16.140444,14
62.97777,-17.998451,14
61.90698,-19.213163,14
9.532884,10.878817,0
28.187122,-65.1953,34
-10.249901,21.932175,0
-27.542126,24.70373,0
-28.175943,-27.969921,0
-18.56527,-0.1252166,0
-33.82728,-38.10179,0
-8.598106,-18.105858,0
-38.64522,-63.50156,20
-39.6934,-64.96778,20
-39.742283,-63.376038,20
-39.150475,-63.192642,20
-16.333376,50.6535,0
-44.055645,3.363078,0
-36.51143,16.529572,0
-33.84561,-38.11051,0
0.48737934,14.867846,0
25.345827,82.6347,0
-11.005238,8.710206,0
24.771563,7.290058,0
-13.732286,23.055866,0
26.009094,-0.37071943,0
20.411505,-5.8421044,0
-12.120443,17.987871,0
-9.861272,6.405739,0
18.1826,15.315427,0
10.568108,12.644436,0
30.797155,8.896708,0
-4.142658,-10.900949,0
-7.5699115,78.22554,0
9.963439,15.020233,0
13.86832,17.842922,0
-13.906475,51.58078,0
-33.83486,-38.07202,0
-6.1831765,38.082718,0
24.818413,-8.397476,38
-2.3837974,-5.185029,0
13.9214115,-11.392244,0
27.640429,83.49328,0
-35.48726,36.8883,0
88.73562,-11.075003,35
10.740371,-37.285313,35
15.383934,-42.042484,35
17.18676,-44.671234,35
10.6429615,-37.234745,35
17.199644,-43.405487,35
16.070599,-41.843506,35
10.699934,-37.25677,35
13.686229,-40.189014,35
14.71741,-42.081764,35
-6.3844147,35.626015,0
-28.251163,-27.918406,0
21.987356,-66.484146,34
-29.176928,17.814983,0
7.4033275,17.39029,0
4.3463464,17.410158,0
25.380657,-5.609582,0
-51.545742,44.846447,0
-49.509926,-19.551544,0
-5.2834334,84.406876,0
-16.764246,13.150389,0
18.692032,-35.983437,35
17.991259,-35.992184,35
-27.2169,12.229423,0
11.479594,-5.0322766,0
-14.323492,20.929417,0
11.99017,8.1240425,0
-17.660572,48.530266,0
38.33191,52.572094,14
38.28636,53.292107,14
38.881683,52.5303,14
38.570225,53.73561,14
39.946014,52.827217,14
38.944164,53.11023,14
38.630394,52.331463,14
39.654755,52.45486,14
38.36565,51.544334,14
38.01493,53.73936,14
37.7594,52.53529,14
38.587925,53.47216,14
38.09208,53.109676,14
39.15966,53.38795,14
38.31983,53.45149,14
39.387142,52.758167,14
38.67378,52.510933,14
29.185642,-24.985249,0
26.136322,52.548313,0
-10.017669,74.16848,0
-20.221712,3.185145,0
-39.017666,35.03762,0
-5.0803595,38.253117,0
-37.746136,-10.930302,0
0.56784815,13.26168,0
8.7324295,72.66259,0
3.2145932,-12.036891,0
29.932707,-57.430595,34
31.182953,-61.185493,34
24.533548,-65.1654,34
12.823848,14.818249,0
24.110807,10.921132,0
-38.970364,13.175557,0
-35.95645,-33.92783,24
-35.877518,-33.984745,24
-36.0359,-33.902798,24
-35.80324,-34.078876,24
-35.830513,-33.997482,24
-35.801258,-33.98635,24
-35.771576,-34.0441,24
29.007225,-69.02903,34
-4.5823956,-47.9306,0
-8.34604,-2.7383142,0
-13.28639,-56.256317,35
-13.274288,-56.251194,35
0.89531356,-42.317444,35
24.850258,-33.8527,35
24.694466,-8.578982,0
-11.814226,-54.26321,0
-11.786859,-54.265755,0
17.441988,10.577082,0
-75.41965,-30.721684,20
-75.72999,-29.835264,20
-69.69691,-30.498095,20
-73.87565,-30.0323,20
-74.14791,-29.321857,20
12.250302,5.8332744,0
-4.6557918,80.79154,0
5.4112935,12.208596,0
7.3007298,-9.580765,0
6.387032,68.44283,0
-28.259804,26.03853,0
-18.619572,0.562042,0
6.05253,-44.89603,0
5.9976916,-44.906097,0
-12.471198,-45.272884,0
-12.474215,-45.31879,0
-47.194607,-28.79275,0
-47.19532,-28.826239,0
-50.333748,42.795696,0
9.076844,71.47319,0
-75.915764,-29.284586,20
-72.987915,-31.797354,20
-69.64146,-32.69348,20
-67.326065,-32.2099,20
-72.009964,-29.954563,20
-74.89885,-30.084375,20
-69.15771,-30.15762,20
-75.0158,-30.390194,20
-74.57626,-30.075462,20
-77.01997,-29.964968,20
-77.24669,-29.952393,20
18.831284,4.515412,0
-3.151493,7.8351755,0
4.304845,61.22011,0
-22.446114,-9.194186,0
-33.026882,0.8730567,0
31.845943,7.503341,0
-47.791153,48.92326,0
-27.839151,-12.605657,0
-23.646109,-9.4925,0
-11.948424,65.50497,0
-18.153437,-0.17178686,0
20.636114,12.1348715,0
-6.465004,32.6468,0
3.7077768,-80.91647,20
8.068285,-84.95294,20
-1.0249134,-82.57999,20
2.8833683,-86.2635,20
-21.196163,-17.673244,0
-21.196163,-17.673244,0
-15.932152,-47.776237,0
-25.498821,-2.939005,0
-18.202965,-0.52879363,0
-18.2417,-0.2867761,0
19.040287,-22.753902,0
-40.296,38.64451,0
14.700461,-15.681194,0
0.931269,-39.129642,35
1.6169198,-43.33341,35
2.4156153,-45.66281,35
2.8570676,-45.53313,35
-29.318972,23.615786,0
-23.232845,-29.883478,0
-26.28604,-6.1669693,0
-31.178476,18.682663,0
9.6662445,5.2992244,0
25.820673,-7.7477765,0
24.41855,-8.426137,0
-0.5883923,-26.00466,0
-0.6246857,-26.031868,0
-0.5694684,-26.015223,0
-0.43133065,-25.925219,0
-0.5310668,-25.971386,0
-6.342339,48.77938,0
-16.992666,15.748353,0
19.826515,7.491924,0
37.70961,-30.628159,0
-30.278065,-12.002275,0
-39.295586,34.568832,0
24.783712,7.182524,0
19.573631,11.462553,0
-44.591167,-30.561771,0
-44.679996,-30.50089,0
-44.64146,-30.555922,0
-44.656097,-30.508688,0
-44.636864,-30.511713,0
-44.594887,-30.523203,0
-44.686077,-30.484343,0
18.230103,2.911641,0
-81.63809,17.456217,11
-83.17442,18.690813,11
-73.48341,20.606136,11
-83.41635,11.728987,11
-79.82478,18.617897,11
-81.95546,18.516254,11
-72.14037,20.364887,11
-77.779396,27.334625,11
-79.20508,22.119581,11
-89.33601,22.509016,11
-80.999374,17.323511,11
-77.259224,22.465265,11
-44.907314,-7.2097845,0
-10.326462,74.584366,0
-11.468722,78.1609,0
-20.052816,43.123375,0
-14.031812,21.198421,0
19.686035,3.8808074,0
3.7445395,60.02139,0
-37.531307,3.6964657,0
-4.510618,20.018713,0
11.579362,-4.906928,0
2.7175925,-44.44709,35
-0.063746,-43.72298,35
29.067997,8.054096,0
21.768593,18.96512,0
-20.644268,-1.5153347,0
-11.894457,73.56668,0
9.136443,72.02054,0
-51.111366,44.88305,0
8.3525505,-2.9151394,0
23.497105,-2.1229372,0
-23.937922,-2.0973327,0
-17.014938,16.850521,0
-44.86489,-6.292022,0
-28.551954,8.083815,0
21.537783,-63.202553,34
23.8445,-8.8870325,0
-29.434177,22.559559,0
18.47156,24.032242,0
18.761547,-35.97875,35
20.04302,-36.851078,35
18.994114,-37.04597,35
18.698986,-35.989662,35
19.871548,15.427491,0
28.33333,7.6100254,0
-50.166824,44.02009,0
25.79046,-2.3174877,0
18.177883,-24.03321,0
23.346418,-64.235725,34
-41.261017,-64.39815,20
-38.526154,-63.41461,20
-38.095833,-63.46045,20
-45.210182,-66.91328,20
-42.533478,-67.30883,20
-2.383062,4.703061,0
-27.120514,-31.361374,0
13.583436,1.2707646,0
-36.206665,-33.806625,0
0.54622525,-0.93153256,0
18.043352,12.857597,0
10.656955,69.84804,0
1.5750254,-2.729142,0
-34.28693,75.16863,11
-34.460304,71.49696,11
-33.503723,63.888187,11
-39.099827,75.45195,11
-38.863396,74.75076,11
-32.286983,66.08793,11
-32.144176,64.07665,11
-34.370567,70.40521,11
-16.409864,-16.004086,0
27.08353,15.324605,0
26.290237,-15.736103,0
4.211923,76.396484,0
-37.01043,36.434265,0
15.113382,21.21968,0
-42.519722,41.77589,0
-37.809204,-3.8193731,0
-27.98804,-12.164422,0
19.330242,7.450017,0
-12.674027,68.29248,0
-18.07754,10.763466,0
19.644873,7.4462476,0
-31.740694,-41.0898,0
19.173742,24.23103,0
18.342773,41.9863,14
18.788996,41.902336,14
18.821352,41.95363,14
18.405912,41.798508,14
18.909376,41.959175,14
18.454193,42.050953,14
18.599674,41.950054,14
19.277811,42.191635,14
-52.853626,9.4113865,11
-52.18313,5.330002,11
-55.684906,10.510005,11
-54.206985,7.5664506,11
-51.667446,4.0993376,11
-48.30722,9.40588,11
-52.89211,5.9164166,11
-50.280003,8.019408,11
-55.156384,6.607463,11
-54.654522,9.980156,11
-52.11178,12.279503,11
-54.673412,12.124011,11
-53.969025,5.7358985,11
-49.929626,6.1398106,11
-54.941372,5.3595967,11
-52.79012,12.064834,11
-54.054398,5.757535,11
-55.727654,7.108621,11
-56.284054,9.933383,11
-51.518776,11.702978,11
-53.260857,4.3389506,11
-48.222633,41.667465,0
33.500908,-65.69413,34
-6.18704,82.217804,0
16.668959,-64.25823,34
26.879837,-63.944893,34
4.3186474,-24.508926,0
-6.493375,40.483395,0
-12.3818035,75.30346,0
-26.241089,-7.6849823,0
104.959366,-2.347021,14
104.48188,-2.5019548,14
105.50767,-2.7323177,14
105.13851,-3.752609,14
-19.752405,4.499697,0
16.588629,-64.84003,34
-37.978844,35.30859,0
43.09824,-9.286201,14
42.877934,-9.875047,14
43.266373,-9.229641,14
43.638554,-9.399616,14
43.11708,-9.087453,14
43.226013,-9.445983,14
42.677143,-9.783319,14
43.38029,-9.392613,14
43.29983,-9.154832,14
43.221447,-9.3594,14
43.446575,-9.212885,14
42.785526,-9.715097,14
42.950726,-9.474919,14
16.59686,17.639454,0
-39.167526,-15.6084175,0
-4.895597,38.97329,0
-28.180899,-12.357009,0
-24.478838,-0.35195962,0
20.303207,15.042697,0
37.452995,34.938618,17
33.6394,36.47687,17
37.94878,38.197044,17
38.159557,33.884693,17
33.46894,36.103065,17
40.27956,33.245922,17
29.890896,39.863293,17
35.716133,35.48952,17
30.489223,38.524796,17
32.0316,37.59403,17
34.259113,37.072433,17
36.015736,39.770267,17
40.194706,34.683025,17
35.37046,39.5977,17
39.336903,34.46506,17
37.497303,35.56532,17
36.942207,34.94611,17
33.339878,38.777935,17
32.6524,38.670994,17
33.979427,37.65172,17
35.539616,34.842876,17
34.642784,38.788292,17
31.629217,35.225742,17
37.68005,38.43717,17
-5.7621555,18.083143,0
-18.868448,46.64737,0
-11.359458,22.696363,0
9.04929,72.0367,0
-36.190388,35.840687,0
72.38022,23.180355,14
72.28574,23.186394,14
72.177795,23.128773,14
72.504265,23.303534,14
72.27294,23.275713,14
72.28916,23.224867,14
72.18595,23.398066,14
72.275055,23.10699,14
72.43841,23.42828,14
15.217647,4.6679387,0
26.094055,14.369322,0
1.8145192,-79.71574,20
-15.842496,50.9446,0
-18.145502,-59.414135,0
-18.13493,-59.38558,0
2.5358443,32.928085,0
-27.819658,-28.308882,0
4.085244,31.01957,0
-18.100054,48.007126,0
22.460827,-61.559574,34
-69.18168,-11.011085,0
20.426151,20.559607,0
15.620289,-62.194515,34
-32.06299,20.3799,0
-27.594627,-81.02565,20
-27.711533,-81.99657,20
-22.44735,-90.22466,20
-22.417343,-90.02062,20
-28.391363,-85.17353,20
-27.852074,-83.8935,20
-25.99327,-85.73283,20
-26.819302,-83.78976,20
29.815052,-57.203518,34
-16.084402,51.02276,0
17.07701,1.783877,0
4.552596,-25.437471,0
11.69071,13.605497,0
20.553762,0.6378066,0
-5.9648857,-80.79716,20
3.275016,-80.72213,20
3.5324976,-79.27719,20
4.5727205,-87.46206,20
0.6068157,-81.75605,20
-7.349337,79.18369,0
17.362787,37.640846,0
-12.769357,76.779755,0
-5.88078,3.8137314,0
-8.548284,3.921168,0
-33.140083,45.652237,0
12.896052,11.944177,0
25.068132,1.863974,0
-2.1650863,-37.131577,0
-11.782852,6.7158847,0
-45.738045,2.6595666,0
-29.61746,0.61791235,0
-49.907207,43.08866,0
2.0189586,34.027683,0
27.986008,-23.958706,0
-29.014994,-39.775642,0
-29.019686,-39.778595,0
-28.993595,-39.759895,0
24.564476,-70.24319,34
-19.591133,1.8072438,0
-0.6679548,-1.8406749,0
21.078468,-4.1160574,0
18.88488,-61.969948,34
-13.09786,-12.541973,0
-48.631588,-33.050426,33
-48.09166,-33.5905,33
-47.867508,-32.53477,33
-49.13765,-31.733736,33
-47.994164,-32.46672,33
-47.979008,-32.574936,33
-49.100357,-32.748226,33
-47.53445,-33.247772,33
-47.722275,-31.922152,33
-48.22504,-33.311657,33
-48.169334,-31.714352,33
-48.913338,-32.202324,33
-0.95858324,6.7752595,0
-27.867657,-28.261402,0
-18.366936,10.701923,0
-4.283863,6.4139066,0
12.964443,37.50788,0
0.5261486,14.9551,0
3.9525092,-6.863633,0
-31.58376,-41.25332,0
-4.708436,-10.783972,0
-66.10795,-11.784559,0
2.8592806,-11.978265,0
16.051178,-8.317961,0
54.479393,39.60463,14
53.91526,39.97961,14
53.57115,39.301414,14
53.534264,40.006927,14
53.747337,39.152187,14
54.177837,39.251072,14
54.463997,39.567974,14
54.339905,40.497097,14
53.542812,38.734344,14
54.511135,40.30403,14
66.774925,-46.473118,14
66.539696,-46.01317,14
66.314156,-46.40365,14
66.176575,-46.562943,14
66.30855,-45.769424,14
66.6949,-46.40722,14
66.59727,-46.11929,14
66.380066,-46.09425,14
66.17624,-46.635296,14
66.34313,-46.37121,14
66.456535,-46.196785,14
66.438614,-46.72255,14
-85.25992,16.56113,11
-85.07852,15.529463,11
-77.177734,18.706745,11
-75.946915,16.885954,11
-88.97498,19.662191,11
-69.87954,26.679499,11
-75.35281,22.70673,11
-79.05815,16.280678,11
-72.68505,15.903649,11
-85.60093,20.145718,11
-83.879776,17.775665,11
-83.50714,20.481602,11
-88.06159,22.968401,11
-84.01791,20.57279,11
-84.6884,12.370877,11
-83.15164,21.338167,11
-37.443455,3.7793992,0
-63.07648,-1.4500414,0
-12.221515,-31.76151,0
-45.0051,-6.591521,0
-44.94918,-6.548471,0
90.575424,19.868687,14
89.80692,19.819035,14
94.05074,17.37398,14
90.30185,19.751724,14
90.225136,19.018227,14
93.75909,17.639238,14
90.729774,19.157766,14
89.52409,19.762423,14
92.85638,19.40133,14
94.46607,17.023985,14
92.64342,18.131006,14
76.034424,-14.524065,14
77.24899,-15.627169,14
77.32387,-15.337826,14
77.513596,-15.160878,14
14.722087,8.307131,0
-6.6535006,18.770107,0
5.33698,62.286785,0
30.355282,8.395522,0
4.92895,7.1442137,0
-0.07962646,-3.7939045,0
-27.320938,-6.5315614,0
2.4287126,-16.882582,0
23.888021,-65.69017,34
-6.3511605,0.9394822,0
10.421954,-29.054232,0
25.647541,2.5087776,0
23.920553,-9.200833,0
-3.2983332,19.45172,0
-9.261498,7.355494,0
23.915241,81.27909,0
-47.79075,-8.472248,0
5.398257,-87.40736,20
-0.13521233,-78.553986,20
-19.207325,45.869606,0
17.100094,-63.909294,34
7.556828,74.30476,0
14.235416,8.760473,0
-20.354706,-37.170006,0
24.654438,10.618374,0
14.53813,-17.404554,0
7.115432,-6.256781,0
-15.854556,-46.233772,0
33.195557,-64.403534,34
15.443679,8.961008,0
0.8706551,13.585365,0
-18.29137,-22.17064,0
-18.325115,-22.134878,0
-18.285326,-22.185308,0
-35.833687,37.81538,0
-38.775948,-17.353401,0
-39.242443,-17.04952,0
-40.055145,-17.846725,0
5.2219257,62.04419,0
2.8914511,-1.8545827,0
-13.279865,-45.389103,0
-13.167717,-45.357674,0
-4.935233,0.96835434,0
7.3115172,-10.2348585,0
22.689526,16.765026,0
32.872772,-66.0729,34
18.167177,-36.728832,35
15.712071,-34.69665,35
17.31936,-35.88095,35
19.785746,-37.036514,35
-32.761753,2.4670353,0
0.4128819,50.158978,14
0.70260537,50.10508,14
0.7445269,50.05022,14
0.36206165,50.08447,14
0.6585382,50.123535,14
0.25656784,50.141376,14
63.78172,-16.84377,14
62.873436,-16.42325,14
63.622467,-16.366886,14
61.85296,-20.299168,14
62.64616,-18.161457,14
62.45314,-18.51894,14
61.76214,-19.953135,14
63.225197,-16.257992,14
63.296787,-15.80194,14
62.45614,-16.493233,14
17.354252,-63.76691,34
-14.802935,-53.073063,0
-14.828406,-53.084538,0
-14.83077,-53.0796,0
6.0561314,16.251661,0
6.610638,72.7018,0
33.46603,-62.328243,34
75.29037,-35.506664,14
76.15162,-35.708374,14
75.60116,-35.135273,14
76.496864,-36.15496,14
76.1618,-35.37063,14
23.673681,17.626505,0
9.602612,67.68307,0
-16.455704,-22.715742,0
-15.292565,-49.3158,0
25.923088,-14.858577,0
-1.7032683,7.678995,0
12.539174,-36.549747,0
12.556008,-36.52626,0
-89.17341,20.156788,0
-20.067005,2.4676723,0
26.346352,-15.153832,0
-16.2908,-50.93054,0
-0.00060707756,7.7140546,0
50.09096,-22.148958,14
50.023502,-22.058254,14
50.0183,-22.09096,14
69.98956,-7.1264567,14
50.04825,-22.171137,14
50.05482,-22.100315,14
50.005344,-21.954498,14
50.253925,-22.030424,14
49.98054,-22.02354,14
49.978615,-22.296066,14
49.984657,-21.993391,14
29.123856,-71.89512,34
-21.678791,14.351517,0
9.486279,17.25199,0
12.221776,71.10663,0
-4.839094,79.43374,0
18.33432,14.496121,0
18.39058,41.822075,14
18.626574,41.958187,14
13.324961,7.8397655,0
-19.59816,-42.281063,0
-47.69678,49.095016,0
9.793219,2.0129223,0
14.319285,-24.963127,0
76.0387,-16.619986,35
15.233714,-44.32595,35
36.93851,-38.207626,35
36.93846,-38.29809,35
15.183076,-44.27962,35
36.971832,-38.2206,35
14.485112,-43.633423,35
-26.6298,26.672447,0
-0.7902141,1.3007634,0
-19.260118,-38.299145,0
-11.687253,74.474556,0
6.0257106,-82.023674,20
-34.79732,-9.721413,0
3.05209,-86.16955,20
-4.6012306,-79.75072,20
3.2071352,-88.60498,20
-6.126095,-82.3808,20
24.935286,-71.15867,34
33.153175,-63.55113,34
-1.2495747,-1.6267259,0
-5.7575464,18.082151,0
7.8779573,-81.50906,0
7.8310976,-81.47907,0
-5.9514327,82.76205,0
49.351257,-59.36749,14
51.061787,-59.538445,14
52.9765,-62.21991,14
52.89556,-59.989056,14
50.72279,-60.07193,14
53.570377,-61.806446,14
52.783684,-60.388756,14
49.526028,-59.555714,14
49.782055,-57.669846,14
52.70022,-58.606674,14
53.63404,-62.14226,14
52.166492,-59.36866,14
50.915337,-58.72202,14
-52.83146,44.73598,0
-31.551325,-41.22194,0
-5.0298185,38.08493,0
-31.084585,-56.000122,11
22.423294,18.494318,0
-36.619762,38.72584,0
5.968174,74.8633,0
30.566616,-70.53879,34
-6.6810994,39.954803,0
8.251759,2.1519167,0
-27.623228,24.929094,0
-11.412033,23.579119,0
23.575321,56.343346,14
46.94639,10.1694975,14
25.433939,59.350773,14
66.28953,-46.886707,14
47.441853,11.030452,14
42.604687,66.10701,14
42.91077,67.485374,14
66.65815,-46.634155,14
42.42029,65.93101,14
43.09999,66.59107,14
25.683344,60.952354,14
24.34032,58.94816,14
42.402946,66.265114,14
26.049902,59.469097,14
25.833607,59.712814,14
43.687157,67.65836,14
23.909565,55.96033,14
41.983597,65.89742,14
45.853714,10.394896,14
43.485767,67.957,14
43.073196,68.392426,14
66.06095,-46.341675,14
23.69975,55.926563,14
66.94734,-46.31687,14
25.86779,60.057804,14
43.674324,67.416725,14
23.673716,59.174416,14
48.881763,10.566495,14
12.854397,-33.733917,0
16.81157,21.540297,0
8.694399,66.72866,0
50.846092,-14.2970085,14
50.789913,-14.296495,14
50.86473,-14.276017,14
50.84549,-14.2727785,14
21.464733,-67.61595,34
19.997688,-65.58631,34
-15.470111,-7.69131,0
-8.485476,79.52822,0
3.9607167,76.36693,0
44.188778,-26.638725,14
45.386597,-26.104038,14
44.312263,-28.45199,14
44.489964,-28.535118,14
45.116886,-25.958183,14
44.14972,-27.12998,14
-50.092117,-19.34451,0
-62.130318,-50.95354,20
-63.32365,-52.93627,20
-56.73916,-47.283226,20
-56.0161,-47.519363,20
33.124386,-64.013794,34
-30.192413,21.133411,0
19.630114,15.660415,0
-50.207,42.697197,0
-10.2729645,48.288,0
0.86127424,13.647218,0
26.379435,0.82987857,0
13.084417,-2.4701197,0
-71.10216,-13.408144,0
-9.906654,-30.996511,0
-9.899954,-31.422157,0
25.04078,57.925407,14
24.446558,58.88992,14
24.101185,57.68227,14
23.647581,57.538277,14
25.199066,58.788437,14
23.188768,56.503216,14
24.151567,59.013138,14
-10.418042,-14.02444,0
19.520527,12.904784,0
-17.871054,1.6132464,0
18.557375,15.643534,0
-75.51938,-30.85887,20
-68.865776,-30.628551,20
-74.6965,-30.245892,20
-71.00359,-33.064995,20
-71.888596,-31.430416,20
-72.04777,-31.915455,20
-72.21809,-31.894545,20
-27.682796,-24.674274,0
-27.68541,-24.675783,0
-80.16263,23.872427,11
-87.16293,19.916912,11
-74.13925,16.583277,11
-83.88469,15.602739,11
-84.40622,21.251326,11
-84.88893,23.33865,11
-85.28074,13.13081,11
-82.04601,24.543533,11
-81.40395,18.10291,11
-85.13225,18.24451,11
-73.26783,25.668459,11
-70.57519,21.945719,11
37.7325,-29.95358,0
24.290031,-35.07934,14
24.372587,-35.24545,14
25.28384,-35.202976,14
25.68399,-34.93321,14
24.214453,-35.4366,14
24.623892,-35.43115,14
24.10526,-35.146233,14
24.424229,-34.739094,14
-3.164374,-14.08956,0
25.197245,12.738578,0
63.57265,-29.184011,14
61.565903,-25.319027,14
61.73439,-29.262716,14
63.34878,-28.257076,14
61.302162,-24.80214,14
63.463226,-29.867094,14
61.896633,-26.158825,14
62.567665,-29.083288,14
61.170612,-25.969131,14
62.27141,-28.547966,14
63.22346,-29.796713,14
61.397995,-26.796669,14
63.23612,-29.769783,14
63.590954,-28.73162,14
-82.06356,9.769023,11
-73.0332,17.129848,11
-84.43245,20.106703,11
-80.2104,23.701387,11
-74.9612,19.995573,11
-73.98082,15.067332,11
-77.778595,20.704575,11
-83.504234,10.175815,11
-82.80897,8.224934,11
-87.115364,19.945324,11
-78.720695,23.504416,11
-85.72462,20.610914,11
-79.34083,26.800219,11
13.779114,5.082327,0
-67.5106,-13.3333025,0
-4.2087197,78.17423,0
-5.7782063,36.623894,0
-20.182247,-6.390913,0
-19.142147,0.08485107,0
-23.872425,-10.228218,0
-40.735622,-40.831074,0
-42.084038,39.25626,0
-11.581489,-54.06869,0
13.563129,23.628263,0
24.47586,82.713425,0
26.294542,80.99263,0
-12.687735,68.221306,0
-3.7679343,79.74559,0
-12.132504,69.761894,0
7.236686,67.939766,0
17.58373,23.866259,0
22.601612,-7.783016,0
3.5570436,7.9934273,0
-26.83457,-6.019993,0
16.134537,6.7804036,0
-50.6782,44.842484,0
-34.536404,-40.3312,0
-15.942875,-48.793858,0
1.3431768,-32.37732,0
6.2937274,19.198652,0
-7.714454,82.36234,0
-14.85602,13.795101,0
-12.191089,70.26318,0
-76.63315,18.010872,0
13.891773,0.6858388,0
24.370926,7.7420993,0
-4.435876,48.532276,0
25.542765,-5.0985203,0
-43.18398,-30.404919,0
-43.320267,-30.419182,0
-43.384117,-30.435644,0
-43.390083,-30.432579,0
-6.6859,-53.544666,0
10.69176,19.066887,0
-36.542446,41.940063,0
-30.54513,-41.9308,0
21.99604,5.970836,0
-12.082043,65.59858,0
-7.242244,37.023186,0
-66.22827,-11.8934965,0
-27.818583,-12.592128,0
-33.38729,46.13495,0
15.970564,25.717575,0
-32.140198,-6.757359,0
-8.4043255,-2.7420583,0
-5.721444,37.888012,0
22.32706,16.998594,0
29.102434,-70.25273,34
33.392975,-62.481106,34
11.454689,18.73556,0
-34.217484,45.970795,0
24.210903,1.414521,0
-19.707191,-58.352448,0
-7.479443,76.51135,0
23.554874,-11.791359,38
24.85379,-7.7716403,38
23.442478,-11.781115,38
-8.524047,37.44961,0
9.560799,1.7887568,0
9.649488,72.58976,0
-76.76443,23.265139,11
-77.04666,22.15409,11
-73.05662,18.12658,11
-75.069916,26.910452,11
-71.38007,24.983809,11
-76.87675,21.323368,11
-76.35871,24.474218,11
-74.10732,24.768864,11
-74.5459,24.925282,11
-80.92521,13.210391,11
-72.505035,16.778124,11
-76.497116,22.639282,11
-80.68213,25.353395,11
-70.47217,20.690323,11
-83.69201,17.667643,11
-84.33848,15.179957,11
-6.5590925,79.2414,0
-2.0590372,-21.018497,0
-1.8792683,-20.820292,0
-20.654865,10.928107,0
7.7558613,71.11478,0
17.103472,-9.433151,0
-23.249512,4.4513206,0
13.22607,18.12365,0
-11.215257,-53.914215,0
-49.90337,44.701954,0
-17.691204,-60.76547,33
-16.23003,-63.410145,33
-18.323795,-63.864403,33
-16.514633,-60.744015,33
-16.889185,-60.7351,33
-17.377518,-64.95118,33
-17.041407,-63.494328,33
-18.00402,-64.06055,33
-16.574429,-60.766567,33
-18.476421,-62.254322,33
-16.90385,-63.214016,33
-17.34268,-63.53982,33
-16.540976,-63.357136,33
-30.379566,24.192087,0
0.57291913,50.12072,14
0.6530309,50.155003,14
0.56887114,50.215385,14
0.68215513,50.33135,14
0.47275814,50.280106,14
0.50959116,50.270744,14
0.4954093,50.29889,14
2.8409274,-43.429375,35
-38.10197,38.382492,0
-9.280433,-2.158731,0
20.619726,10.732062,0
-35.86571,-33.962387,0
2.7736528,-26.10372,0
-36.00119,66.88089,11
-38.3393,64.651405,11
-38.80737,71.561676,11
-32.74244,73.40767,11
-34.872566,76.58137,11
-35.55169,65.65416,11
-31.801205,70.050735,11
-37.561356,69.09675,11
-38.106102,72.61719,11
-36.45379,75.03971,11
-33.3176,62.776485,11
-33.751522,67.51721,11
-36.481815,64.271774,11
-36.04964,71.83031,11
-33.56087,62.31921,11
7.4137616,69.97639,0
2.874032,16.414898,0
19.126787,-10.888657,0
15.285496,7.0798893,0
9.23133,-40.13881,0
8.916694,-2.3237484,0
-3.811525,-3.0766664,0
-0.54565454,-14.917352,0
-5.7246766,38.106735,0
-37.425804,36.124493,0
-12.129467,20.507608,0
-13.011925,51.96984,0
-4.3238444,80.76817,0
-7.789898,22.061535,0
5.133871,62.046265,0
-71.10383,-11.3513565,0
-27.286118,21.770927,0
13.133499,-0.8219517,0
78.897255,9.497736,14
78.932915,9.921451,14
78.5781,10.044912,14
79.32067,9.931061,14
79.54243,9.474415,14
78.58797,9.742669,14
22.125727,-61.88227,34
69.58087,54.75023,14
70.19387,54.628143,14
69.930016,54.68332,14
69.64957,54.744102,14
0.49158564,-11.031525,0
-3.3086011,6.912436,0
12.260165,3.406015,0
12.650377,14.776617,0
-22.425459,14.698859,0
-39.22351,35.286156,0
25.854748,-15.065916,0
-49.84029,-19.325106,0
51.878735,-40.435448,14
51.694363,-39.37983,14
50.61169,-40.106304,14
51.23857,-41.44591,14
50.754013,-39.151894,14
8.649548,13.40135,0
-10.388324,-15.148991,0
11.140112,20.848103,0
6.053272,-88.426476,20
5.844636,-89.41687,20
-6.1448894,78.787834,0
22.531061,-6.211472,0
13.760169,21.691837,0
-15.042444,-29.287148,0
-15.037434,-29.41091,0
-15.084647,-29.365936,0
11.804181,-6.431881,0
24.348135,-6.1438847,0
-11.821804,-30.801931,0
-11.87297,-30.759134,0
22.993107,-61.906918,34
0.99984604,-47.811028,0
-47.67721,49.17794,0
25.20048,-6.286112,0
-22.964252,-88.78588,20
-23.517193,-86.896866,20
-25.591387,-85.53114,20
-27.318203,-85.55632,20
17.295486,-38.55828,35
19.336819,-36.95384,35
18.493576,-37.260834,35
18.978981,-37.054497,35
-38.9562,35.165913,0
-72.270706,-14.333202,0
-39.059273,-17.993889,17
-38.84846,-17.308239,17
-39.529034,-15.9292345,17
-39.197433,-16.378218,17
-38.56815,-15.92812,17
-39.914516,-16.095894,17
-39.76665,-18.124483,17
-39.380928,-18.337803,17
-39.90669,-15.861396,17
-40.476543,-17.095322,17
-39.374947,-17.031267,17
24.379253,83.677414,0
-27.080456,27.675755,0
-1.1010563,-86.51873,20
-6.0186787,-81.30366,20
5.400988,-81.008354,20
10.391239,12.085179,0
5.2398787,62.23674,0
-35.075294,4.2066493,0
-30.008953,5.635876,0
2.847961,-43.45832,35
1.4162945,-38.96641,35
1.1323122,-38.881622,35
1.0853634,-38.88874,35
-0.5196981,-43.243492,35
-25.91519,3.2138336,0
8.506434,-3.2141986,0
30.087132,11.390162,0
-18.321377,-48.292065,0
-13.543525,66.44735,0
-0.6799611,1.204137,0
-5.7388005,79.162254,0
-28.114508,18.991688,0
12.489095,5.371341,0
-36.651157,42.244015,0
19.585466,0.90373254,0
-19.52286,-43.90241,0
4.211382,10.322879,0
-35.81765,4.2394786,0
-18.30448,-19.655603,0
-18.298214,-19.664873,0
25.268833,1.8054802,0
11.967928,71.92664,0
10.120248,9.311723,0
6.8810167,71.56646,0
2.40331,-12.170418,0
-11.491883,77.28163,0
-28.574137,26.51923,0
-28.431301,-6.544973,0
-65.3965,-8.836721,0
-66.37912,-11.331363,0
11.496738,68.90599,0
12.611205,36.80467,0
25.322239,14.435821,0
27.948393,-67.08286,34
38.02393,-39.28609,14
37.746155,-39.994007,14
38.62377,-39.29887,14
37.99794,-39.446503,14
38.071533,-39.68009,14
4.173828,-88.027756,20
-6.516698,-79.840935,20
-6.0532875,-81.60453,20
-20.919441,-7.357092,0
-11.537749,6.931237,0
-6.2222853,16.892328,0
-23.02766,-29.298635,0
3.3294866,-1.5471684,0
0.72771215,-37.703938,0
0.73186785,-37.748333,0
8.288923,6.573125,0
-46.3964,40.049397,0
-19.22984,-19.475538,0
-23.680113,-9.005916,0
16.579449,15.193147,0
29.983353,-70.998535,34
-18.45025,-42.701973,0
-9.876604,-16.519766,0
-50.0852,-19.667856,0
-50.02636,-19.691774,0
-50.01944,-19.691128,0
-32.959347,0.40212288,0
-12.392289,-53.37555,0
-46.06386,41.99632,0
-15.7307625,50.959816,0
24.459099,-5.2692814,0
30.431364,-58.240574,34
-12.9971695,20.60499,0
-51.34851,45.807564,0
-8.642133,16.570272,0
4.9855475,71.77194,0
-12.597828,79.70553,0
-20.165634,-19.90182,0
-10.358028,-29.355812,0
-10.196559,-29.467546,0
-10.175334,-29.361982,0
-10.333727,-29.453514,0
-10.39259,-29.420706,0
-9.679496,-28.151913,0
21.146715,19.723766,0
-12.211714,82.95548,0
-45.806644,-5.2157445,0
-45.714127,-5.3627152,0
-9.799152,23.44906,0
16.788893,12.81737,0
12.904077,18.951244,0
-33.834366,-38.1077,0
-32.046547,-53.11182,0
-32.04815,-53.114143,0
-33.809753,-38.10084,0
1.6364272,-1.249394,0
11.514396,53.068768,14
11.397459,53.24699,14
11.296023,53.14712,14
11.400738,53.30489,14
11.469274,53.196518,14
11.535848,53.208588,14
11.516154,53.217293,14
11.308898,53.25193,14
11.5605345,53.023514,14
11.328943,53.189373,14
11.245276,53.507736,14
-44.537086,-3.770812,0
-31.027895,18.62085,0
15.322372,15.740533,0
-7.6901536,82.2898,0
8.101129,66.72034,0
17.394773,-1.3928165,0
-35.013077,1.0626394,0
-17.405073,-0.74399424,0
-24.808573,-15.085122,0
-24.811348,-15.079804,0
-24.79667,-15.104017,0
12.431545,15.315822,0
13.119072,-2.0489876,0
9.075786,38.119236,0
-7.478918,37.739117,0
27.305864,-70.12883,34
-20.032269,43.21521,0
23.137121,81.57156,0
7.0246873,-6.3937097,0
15.306202,13.920591,0
-10.150747,-21.65832,0
6.094298,15.866352,0
-38.12566,13.556657,0
11.653248,71.74823,0
-22.975794,-8.489624,0
-11.96127,70.49131,0
0.5325275,-88.383575,20
3.1077757,-85.52882,20
-5.7260933,-77.80811,20
2.9685957,-86.892944,20
-53.224857,44.31132,0
-10.306738,21.07065,0
-6.174255,37.107166,0
29.219088,-24.658857,0
-28.299139,-9.603621,0
-16.3405,5.090899,0
-8.395587,-2.7546422,0
20.34102,11.8498,0
26.6941,82.30446,0
23.664848,83.51239,0
-10.054508,77.56604,0
70.38155,3.0060952,14
70.24786,3.4294384,14
69.27279,3.2017872,14
70.10877,3.6744857,14
69.5822,3.1259444,14
70.02233,4.3596377,14
70.62246,2.5277004,14
71.195496,2.324856,14
70.05894,2.693281,14
70.06831,3.0004535,14
7.949218,-1.710989,0
-63.075203,-1.4495994,0
-6.5701933,-54.34661,0
-65.74414,-12.958455,0
-65.56989,-17.411095,0
-7.1939917,37.419605,0
-30.951355,19.688261,0
-63.07775,-1.4530157,0
17.739977,13.710154,0
31.889523,-62.313988,34
-16.325792,13.017986,0
-13.314714,51.867,0
-13.15121,51.925327,0
-1.0831239,-12.4183035,0
55.446476,64.67264,14
55.515137,64.6251,14
55.36067,64.73367,14
55.407402,64.706276,14
55.437244,64.67826,14
55.55787,64.60544,14
55.53941,64.597664,14
-0.16277348,-85.760925,20
0.09029055,-79.76774,20
-13.780654,21.961655,0
3.3074543,-8.308199,0
3.300417,-8.322638,0
25.830143,14.156442,0
-22.236683,-30.544783,0
-22.75848,-30.260778,0
-48.095123,-8.600261,0
-9.256084,80.25953,0
29.299208,-58.03229,34
-16.035301,50.47776,0
-50.5568,-16.925959,0
-50.5608,-16.917274,0
39.28313,36.06317,17
35.28537,37.898144,17
30.593916,39.668804,17
36.879765,33.010876,17
32.22071,36.212463,17
29.81478,39.0194,17
32.205925,40.237743,17
32.344833,34.193085,17
34.894394,37.46887,17
34.419266,35.450996,17
32.308197,40.73519,17
35.552544,39.61033,17
34.451485,34.08652,17
38.228603,36.6824,17
-1.5674473,-4.2183304,0
-22.947865,-4.4143147,0
27.139357,7.3995543,0
-1.7394289,81.796364,0
4.3322887,75.892006,0
-6.045028,-14.052625,0
-14.1563,21.105442,0
-35.27505,4.1123,0
-14.114785,65.93759,0
19.695545,-8.242238,0
3.8986082,9.922296,0
-82.679306,9.216526,0
-84.10371,13.998196,0
-80.16267,14.805023,0
12.583385,36.853073,0
9.193768,12.638867,0
-19.219374,17.5447,0
54.461906,-54.283737,14
54.469948,-55.14256,14
54.42516,-54.44457,14
54.455772,-54.29781,14
54.41864,-54.42559,14
54.37282,-54.105183,14
88.24034,-19.7406,14
88.64913,-20.54892,14
88.77861,-20.619019,14
88.556854,-20.914309,14
88.6803,-20.325348,14
88.635796,-20.270098,14
88.75799,-20.658993,14
-19.849861,16.463877,0
9.987513,10.005256,0
-1.3533037,81.00606,0
-5.943924,-81.38201,20
-6.526615,-79.19053,20
-18.947483,-45.748566,0
-26.697834,-6.48809,0
51.01097,1.0433573,17
51.076096,1.0661466,17
51.38672,1.1792672,17
51.161835,1.0950841,17
51.0305,1.0510185,17
51.08388,1.0693265,17
50.97206,1.0306402,17
51.120564,1.0797962,17
51.556335,1.2429454,17
51.17712,1.0995158,17
51.02364,1.0465456,17
50.898582,1.0039574,17
52.06065,1.4317403,17
22.18762,-67.12005,34
94.08929,17.997437,14
90.092834,19.365541,14
90.12356,19.857151,14
89.88688,19.144865,14
90.22844,18.525835,14
91.82905,19.899467,14
90.55377,19.880823,14
91.73842,17.715273,14
92.27458,19.650497,14
92.21352,18.198172,14
91.71167,17.465065,14
93.32572,17.290565,14
93.854324,17.388638,14
-26.586172,26.260855,0
25.699814,-70.73587,34
-17.73338,47.80182,0
66.894104,29.93814,14
66.99827,30.648605,14
67.61942,28.396389,14
68.485306,30.111717,14
70.02055,29.41052,14
24.008608,-60.09768,34
19.117842,7.9564795,0
-51.738503,45.942055,0
-69.148705,-32.509518,20
-70.51423,-31.588507,20
-70.102455,-30.523455,20
-28.80294,19.885057,0
18.675804,-7.4981976,0
25.56715,-0.6180052,0
16.505732,-40.415955,0
-27.43283,26.22051,0
7.201958,11.096777,0
25.574184,58.668533,14
23.039948,56.088158,14
26.558355,60.083477,14
23.117908,56.6541,14
23.981491,58.19709,14
24.82428,58.59369,14
26.05478,60.18404,14
23.94024,56.168915,14
25.603199,57.698475,14
26.970415,58.923225,14
25.025206,60.819996,14
25.765518,58.973152,14
16.595474,-44.306118,35
15.911346,-44.12341,35
16.01854,-44.216377,35
16.08603,-44.80691,35
15.908511,-44.42582,35
16.767551,-44.662746,35
16.079311,-43.13408,35
15.784135,-44.896027,35
31.457228,-61.341606,34
-38.69009,34.489082,0
-8.525939,78.69495,0
-10.403148,-14.915225,0
29.430674,-25.320057,0
6.113128,-7.3908925,0
-11.581466,21.384626,0
-46.21784,40.83001,0
18.690351,8.074065,0
17.484941,-3.125568,0
31.670593,-66.18322,34
-6.4133964,13.758953,0
8.903847,18.209236,0
-6.9692297,37.00647,0
-3.8298497,16.81517,0
-31.9012,73.07846,0
-38.71397,65.7165,0
-27.523943,22.875652,0
-17.801594,10.503847,0
0.56913483,77.47705,0
-19.44772,-21.445786,0
-19.483418,-21.39007,0
29.542973,-25.066675,0
2.0828514,-89.80891,20
-3.5395794,-84.789246,20
3.5673254,-79.96576,20
5.435713,-86.79009,20
-33.20292,-8.024875,0
-20.06009,4.354967,0
-19.885191,43.738926,0
18.08981,-64.412025,34
-2.1812756,82.13559,0
-64.876724,-17.980988,0
4.761658,72.460464,0
0.49988365,-0.8758654,0
-4.2081165,-9.283487,0
-37.33081,37.8606,0
11.767755,72.260124,0
53.07011,46.58005,14
53.12419,46.30378,14
53.261654,46.47259,14
53.21495,46.410362,14
52.99232,46.58111,14
53.044594,46.42795,14
53.384342,46.797134,14
52.954273,46.62767,14
53.40168,46.56186,14
53.200165,46.369316,14
53.450165,46.611313,14
-23.05751,-29.329763,0
77.60886,-13.889778,14
77.35425,-15.00297,14
75.791565,-13.790942,14
77.01491,-15.297818,14
77.257324,-15.01596,14
-6.133428,36.903706,0
19.065243,9.392189,0
3.145741,-86.11886,20
2.6559885,-79.62535,20
-3.6457078,-83.21662,20
-1.8455378,-84.4936,20
-5.168989,-80.076614,20
-40.800217,-40.847336,0
-44.351063,39.967785,0
-4.3948784,-78.04179,20
1.946719,-82.70664,20
6.0338583,-86.37361,20
3.3577561,-88.8169,20
-36.33478,44.94222,0
24.726,12.064696,0
26.000309,-69.287735,34
-35.89126,43.452682,0
-15.542938,-49.03899,0
-56.708557,-46.895355,20
-55.68224,-47.125366,20
-63.78102,-53.478462,20
-56.099327,-47.749104,20
-60.454857,-50.698074,20
26.793802,10.047412,0
2.611058,58.252224,0
-10.960468,20.315886,0
21.260494,2.97513,0
-35.836895,37.747597,0
16.790848,13.639448,0
24.910843,58.344784,14
25.209137,57.663498,14
-15.744535,-7.1959968,0
-15.568878,-7.422792,0
81.374725,36.281364,14
81.383736,35.9984,14
81.357864,36.19131,14
81.034035,36.20043,14
81.30375,36.013573,14
3.3224595,18.226313,0
11.499989,71.668816,0
26.274538,-61.428455,34
1.4193262,-79.91276,20
2.8852296,-84.560905,20
2.4801219,-79.12319,20
22.549086,-66.59803,34
12.86905,10.506258,0
-20.236172,1.3458546,0
0.8214377,-39.372135,0
-37.870182,-4.8002787,0
-9.478898,19.037603,0
-50.234386,43.419777,0
-21.187248,-11.271697,0
7.769039,69.3092,0
5.453834,-6.531038,0
-4.623245,11.548628,0
27.389082,-0.3791672,0
-8.993104,80.829895,0
-6.3248253,-14.347018,0
28.621992,-65.74886,34
-21.766953,11.484025,0
18.466536,-6.35588,0
26.91614,-67.651184,34
25.33382,-60.158096,34
-1.8651187,78.89931,0
-17.432516,-49.993362,0
-10.157567,81.0503,0
-45.450375,-29.565516,0
-45.392418,-29.615084,0
9.190723,-38.59321,0
48.583797,-14.671026,14
0.6210647,50.16452,14
48.49341,-14.646078,14
48.468426,-14.652822,14
48.51012,-14.632137,14
48.537754,-14.636363,14
0.3900469,50.090527,14
0.34029725,50.182053,14
17.522589,37.489285,0
17.530798,37.460197,0
17.550861,37.44023,0
2.3373518,-11.880803,0
-0.5688261,-25.987444,0
-0.5847881,-26.01578,0
45.54768,-12.1715765,14
45.569824,-12.197159,14
45.54404,-12.184976,14
45.592102,-12.19928,14
45.620224,-12.208223,14
24.291796,-60.42395,34
28.310114,-68.522064,34
20.982355,4.9798656,0
67.828835,31.062267,14
67.7551,28.067177,14
65.83148,29.285618,14
70.46853,30.340502,14
69.57029,29.55013,14
7.6738286,73.03992,0
-17.05279,-61.441948,33
-16.518839,-60.938744,33
-16.684181,-64.022766,33
-17.013954,-61.238758,33
-17.81228,-62.774986,33
-17.317492,-62.148838,33
-17.197338,-65.14519,33
-17.182295,-61.822433,33
-17.726036,-61.47516,33
-17.32846,-64.81297,33
-17.372776,-62.04865,33
-16.455647,-61.124077,33
-46.04065,-19.717915,0
-27.832981,22.110025,0
-69.95704,21.059332,0
62.99773,-28.399096,14
63.144245,-34.03139,14
63.260548,-33.916492,14
63.258812,-33.862396,14
63.46674,-33.79487,14
61.307495,-26.600502,14
63.07051,-34.124702,14
61.99121,-26.822912,14
63.2239,-33.987305,14
19.737293,19.649456,0
-52.51689,45.386127,0
-35.179375,-10.805218,0
-13.279769,-56.29784,0
3.058509,-5.4487286,0
-37.807384,-3.8232505,0
-36.610157,42.24974,0
-27.275738,16.776217,0
-29.89397,1.6784469,0
-7.97878,18.84331,0
-15.925761,50.0994,0
-16.308346,50.630547,0
11.702925,6.486144,0
-11.287327,-0.8718119,0
-70.78083,22.087841,0
-13.095134,-49.089622,0
-13.066042,-49.06814,0
-2.04151,-76.7141,20
9.555211,-1.4191457,0
-46.45941,45.86798,0
-12.128605,82.331474,0
-6.8411255,18.941526,0
-26.680592,-29.743946,0
-5.6778693,81.13862,0
-50.886353,42.084476,0
-49.6674,43.846394,0
4.085768,16.323591,0
-37.818237,-3.8247097,0
29.475319,-24.728535,0
21.13808,8.689997,0
3.589977,1.6265683,0
25.379166,-15.176106,0
17.649426,-1.4650246,0
-35.348957,-7.9349875,0
-12.734551,-1.705482,0
18.237804,-2.0536532,0
21.970688,1.1161779,0
-3.952185,-7.3601327,0
4.906221,-1.9439409,0
-41.360535,36.93399,0
14.603774,12.155007,0
-16.367878,13.220187,0
4.007503,10.6974,0
27.71725,-61.953777,34
-11.955282,65.5406,0
-8.440583,-2.7604518,0
28.98296,-62.10556,34
75.571335,-35.74451,14
76.328865,-36.045185,14
75.1019,-35.73454,14
76.02032,-34.940376,14
75.46011,-35.234146,14
75.44341,-35.451744,14
75.20611,-35.38792,14
-75.74298,26.310936,11
-79.41937,15.7953,11
-79.32809,12.278479,11
-83.59188,10.780651,11
-84.21126,22.632118,11
-87.48772,23.601128,11
-80.57781,15.991235,11
-80.03233,18.387794,11
-79.93806,24.094501,11
-74.79005,14.676637,11
-74.521545,14.704417,11
-82.23883,16.693298,11
15.39763,-43.576527,35
18.044096,-43.06834,35
17.664274,-43.0189,35
49.036938,-57.267185,35
15.219497,-43.481262,35
-9.911338,14.842477,0
-40.184387,-63.629723,20
-41.20343,-65.42532,20
-45.186802,-66.297195,20
-42.917587,-67.16725,20
-45.788067,-68.644485,20
-68.122314,-30.052738,20
-73.17556,-31.21136,20
-71.12466,-32.01265,20
-69.98581,-30.67825,20
-72.703636,-29.40447,20
-75.59988,-28.905678,20
-72.68777,-31.772974,20
-41.547165,-47.83033,0
-67.86009,-11.003269,0
-9.566934,76.586365,0
-9.816211,-31.799852,0
-9.807697,-31.536427,0
-9.827235,-31.573523,0
-9.806287,-31.811197,0
-25.698786,-5.874165,0
3.679095,1.5536656,0
26.314957,81.17562,0
0.41746643,-9.101424,0
21.457705,15.366286,0
6.4548607,69.87431,0
-10.006199,-31.601564,0
-0.5268247,-1.5819474,0
-37.243023,4.150218,0
-26.536072,21.443157,0
-81.46981,14.530135,11
-80.64682,21.976328,11
-72.60107,26.052845,11
-72.260956,23.121574,11
-85.54256,13.619459,11
-76.65098,18.930326,11
-84.60132,21.081865,11
-81.90454,21.957388,11
-81.3987,19.269417,11
-78.01239,23.51751,11
-73.47242,18.92063,11
-83.18444,9.255864,11
-82.953445,13.348351,11
-69.022575,21.537775,11
-71.48615,25.533165,11
-79.026535,23.5239,11
21.757702,1.8583815,0
-38.023964,73.525215,0
-33.02947,72.47398,0
-8.80721,-22.576155,0
-8.915486,-22.438015,0
-38.671673,34.39523,0
-2.8513901,-46.3129,0
27.42013,80.74214,0
2.6503644,-5.8554506,0
-48.198883,44.782124,0
16.17139,-61.763092,34
3.3243446,-5.466275,0
4.5042567,11.585466,0
20.051949,33.61327,0
25.47033,16.07564,0
-15.993815,14.624321,0
-34.07486,46.098816,0
26.303547,0.4679774,0
20.547472,14.501917,0
-6.8347044,76.39106,0
-16.720945,12.678253,0
26.170856,-0.2945077,0
18.96781,-8.869635,0
-36.51883,-30.251337,0
-0.64915997,79.89082,0
10.512261,10.489669,0
26.045149,-71.57648,34
-24.128048,8.816598,0
-34.712254,-9.403665,0
3.368158,-5.7143025,0
4.3319693,60.976658,0
6.812988,18.486055,0
25.700424,-69.58341,34
-38.12524,13.555874,0
-32.35846,-40.367893,0
-32.3711,-40.34053,0
2.9210753,-26.170591,0
3.285337,-26.208153,0
-6.736453,18.280195,0
-26.406431,26.340487,0
18.66274,-59.7926,34
-47.812508,48.907707,0
2.0612838,-10.720313,0
-67.030075,-10.925941,0
-67.98153,-11.035903,0
22.442888,2.8021767,0
6.0318775,70.55158,0
50.094498,-59.508556,14
52.68477,-60.528305,14
50.744495,-60.176037,14
52.992226,-61.899857,14
-28.571487,-23.561668,0
-28.551184,-23.607803,0
45.729668,10.427042,14
46.99269,11.208777,14
45.325573,10.4800205,14
45.568146,10.673148,14
48.019924,11.1972065,14
48.012547,11.6796465,14
45.99162,10.234874,14
47.44106,10.89494,14
46.5488,10.347772,14
12.864197,-33.7562,0
-23.140314,-29.804049,0
-15.071595,-51.27769,0
-27.067533,-28.962164,0
56.85377,2.513995,14
55.48158,2.4662309,14
56.358147,2.5772607,14
55.267784,2.4356196,14
55.95171,2.5307255,14
55.596584,2.5385187,14
55.443905,2.485385,14
55.874134,2.5512846,14
19.334768,-64.3837,34
-8.33184,12.795948,0
13.151595,1.3510089,0
24.959229,82.98523,0
3.319705,7.9871435,0
5.5833974,18.091969,0
10.635823,68.42939,0
0.6598977,-8.716368,0
6.829323,72.82725,0
-65.39883,-8.836834,0
-35.84328,73.82157,11
-36.405117,69.56371,11
-40.657818,72.82847,11
-31.219177,69.92278,11
-37.503857,76.12709,11
-36.872463,69.71161,11
-35.59991,73.84733,11
-32.753548,73.72202,11
-35.764637,70.8004,11
-30.806421,68.38492,11
-31.036411,65.26604,11
-34.862915,73.52083,11
-33.80346,71.45902,11
-33.276176,66.500175,11
-10.949943,71.71903,0
-50.634537,44.407883,0
-32.113323,-12.244401,0
-26.376562,24.36608,0
0.30534366,-76.286,20
21.932278,1.7644826,0
-3.5296772,-10.590004,0
-47.877914,-8.60068,0
-59.552235,-12.459911,0
-4.7584567,-47.98701,0
25.277525,81.513824,0
4.0525618,75.26766,0
-36.973827,37.087185,0
-27.057344,27.087559,0
-22.941765,-30.071348,0
-52.67167,9.728904,11
-55.158585,11.159602,11
-50.76439,4.5787854,11
-50.131073,5.352639,11
-50.628155,11.266885,11
-47.831997,5.372157,11
-51.526585,13.253625,11
-56.098392,5.0280747,11
-53.850426,3.9053586,11
-55.765884,4.6458955,11
-54.436474,12.301214,11
-50.512394,8.881633,11
-50.807354,7.0353265,11
-55.58802,5.6163683,11
-52.84643,10.741801,11
-51.59143,9.8563595,11
-57.699974,8.6217985,11
-56.401333,8.5758295,11
-56.134563,5.2643876,11
-53.41905,9.933554,11
-55.30703,6.8030105,11
-11.74542,81.390915,0
16.137484,14.996341,0
-49.601936,-19.540947,0
2.6393473,32.76236,0
7.75778,11.591036,0
3.7723973,77.55524,0
16.228052,21.558193,0
-20.140682,-19.889376,0
-7.801401,19.861439,0
-50.12492,-19.412851,0
-49.802517,-19.341547,0
5.7287126,17.950584,0
-28.740356,21.102768,0
7.5344005,-8.419319,0
-8.622938,20.280031,0
-11.97364,-45.074116,0
-15.306527,-7.870362,0
-38.736942,68.811935,0
-35.549225,74.77091,0
54.16968,39.681126,14
54.339397,39.962902,14
54.04671,39.654194,14
54.14086,40.59467,14
54.537617,39.788277,14
54.423244,40.156933,14
54.09456,39.398174,14
54.207047,40.30058,14
54.085087,39.92983,14
54.513832,39.627804,14
54.489418,39.82024,14
54.36833,39.759495,14
53.624886,38.99358,14
-12.572957,66.58885,0
-47.7516,48.741467,0
-30.558598,-55.841675,11
-30.479551,-55.60243,11
-30.74983,-55.56555,11
-19.226574,16.581991,0
12.588881,-33.06263,0
-21.187284,-11.271729,0
-14.376478,21.972277,0
25.950039,15.601597,0
-32.994297,45.545383,0
30.794231,-70.590614,34
10.9875145,9.520623,0
4.267651,-25.883873,0
4.26732,-25.898626,0
-85.78587,19.847689,11
-76.42344,26.700958,11
-77.711006,11.282555,11
-75.15079,23.593319,11
-80.59212,17.99314,11
-87.646866,17.682482,11
-72.28776,21.56314,11
-80.71485,22.492538,11
-76.475174,20.50732,11
-77.30503,24.133738,11
-82.38921,11.956634,11
-79.243614,21.050053,11
-77.56881,19.363285,11
-75.36874,20.539804,11
-82.08648,16.715979,11
-70.79675,28.143227,11
-82.535385,16.930655,11
7.943925,-16.900475,0
-34.466473,-9.084416,0
2.2101583,-43.876503,35
1.8761863,-43.650093,35
3.1033468,-41.443302,35
-1.3684077,-86.50937,20
0.06985662,-87.03285,20
1.0230331,-80.52597,20
-0.45800322,-85.91818,20
-19.533936,-38.201984,0
-68.41643,-11.225057,0
-15.675897,-48.951202,0
13.600331,14.216602,0
-39.989273,36.36587,0
18.080877,17.647478,0
-9.738557,-7.68674,0
-13.130517,-49.05047,0
11.526568,71.2287,0
13.213922,-1.8611368,0
17.761034,22.083637,0
-5.544293,37.047558,0
26.712774,81.52054,0
27.413555,82.256226,0
-59.469112,-12.502024,0
69.733246,54.732674,14
69.8122,54.717716,14
69.87597,54.699802,14
70.03786,54.72343,14
70.25345,54.61281,14
75.70766,-34.985374,14
69.9286,54.692852,14
69.80458,54.720257,14
69.70236,54.71753,14
69.80803,54.71984,14
-19.800209,-45.240707,14
-19.69528,-45.413166,14
-19.707705,-45.30534,14
-19.694157,-45.38808,14
-19.65362,-45.39858,14
-19.712759,-45.257923,14
-19.756067,-45.257027,14
2.5428994,-11.927225,0
-30.870173,18.243298,0
13.063106,-2.0333822,0
12.525171,14.675928,0
6.4852157,69.83248,0
-8.388106,3.745295,0
-36.691494,38.22189,0
-37.883377,68.01028,0
-49.875393,-19.336273,0
2.269157,-80.82868,20
-0.28204268,-76.46016,20
3.7391372,-87.814316,20
5.8600926,-86.98704,20
2.827306,-11.704953,0
2.1037755,-78.11323,20
26.22802,-13.856366,0
15.857573,-0.85622406,0
1.4427269,-24.233318,0
-36.04854,37.371147,0
-8.248747,18.52236,0
19.08184,-10.560178,0
-36.80276,39.65987,0
-1.9102844,-20.860323,0
-63.077835,-1.4516313,0
-4.452726,-11.960842,0
15.180973,18.681683,0
-68.99275,-13.189522,0
4.427139,75.83456,0
-0.6553077,-42.50104,0
-0.67293644,-42.460846,0
4.2971373,75.33485,0
-19.396404,-37.85281,0
0.5834212,-0.7929657,0
49.372658,-59.09143,14
53.409054,-62.453186,14
51.005043,-58.212864,14
53.014683,-61.522057,14
49.564823,-57.543068,14
24.492697,-34.989594,14
53.95952,-62.215736,14
52.61289,-62.219173,14
53.652245,-61.678482,14
23.97655,-35.651455,14
49.82765,22.095333,14
18.761122,41.77977,14
63.24043,-30.006042,14
18.627636,41.738064,14
42.63281,19.38624,14
50.607277,-58.11271,14
49.536922,21.959787,14
40.341553,-9.725165,14
20.14675,42.45247,14
61.418903,-26.063925,14
76.683044,-14.504308,14
76.67126,-14.584564,14
40.32335,-9.741006,14
42.827267,20.338003,14
53.875385,-62.482834,14
75.6337,-13.421,14
40.292046,-9.749597,14
49.649372,22.010355,14
45.69753,20.39239,14
77.491806,-14.580877,14
50.884052,-60.64161,14
50.560028,-58.448734,14
18.228125,41.572876,14
-20.17345,10.062472,0
-32.792618,3.1736138,0
29.71697,9.30701,0
-9.602736,-25.483517,0
-9.507746,-25.969994,0
-9.491822,-25.470592,0
-9.171023,-25.531351,0
-9.478163,-25.846497,0
-9.480277,-25.50726,0
-9.746637,-25.356527,0
22.94586,10.571341,0
9.639544,70.37182,0
-54.93622,-46.97543,20
-60.905247,-51.370594,20
-62.942932,-52.41818,20
-60.66032,-48.770023,20
-64.12673,-53.78795,20
-56.766964,-49.807507,20
-58.074703,-47.485847,20
-59.73896,-49.526806,20
-59.652695,-49.006763,20
-30.44209,19.854946,0
31.801878,-64.404,34
-10.06055,-22.696405,0
-19.149939,-45.59884,0
-24.938341,5.094329,0
-21.012276,-45.219055,0
-21.023327,-45.22577,0
-54.568382,1.7194632,0
-21.15827,3.109193,0
16.028877,15.450401,0
15.792801,12.980875,0
10.03944,-22.583494,0
-14.146405,23.267347,0
23.11967,-65.76344,34
64.210434,1.6063805,14
64.1729,1.4662768,14
64.12905,1.4384526,14
64.169304,1.5150281,14
64.26436,1.696657,14
64.17987,1.5596721,14
64.054375,1.6378282,14
64.22259,1.6093999,14
64.11301,1.6895807,14
64.249466,1.6099136,14
64.34444,1.7751658,14
64.19476,1.5572351,14
-36.039246,11.213145,0
-36.042633,11.220814,0
-36.0449,11.214418,0
-36.040874,11.21539,0
-36.023594,11.190282,0
30.09613,-70.83618,34
-33.28537,-8.021473,0
-64.04133,-53.661583,20
-64.17404,-53.726418,20
-62.36795,-52.236347,20
-56.7305,-47.286964,20
-63.431095,-52.70685,20
-64.68579,-54.132492,20
-20.868013,10.962903,0
-38.54511,13.714693,0
20.673523,-64.982925,34
18.047394,3.4969027,0
19.097563,9.326798,0
29.441973,-25.72129,0
-9.647702,22.643948,0
-0.761587,1.2885057,0
-18.33043,0.24583274,0
-32.533627,1.4539005,0
-66.220566,-11.543709,0
-71.3584,-13.486843,0
-12.59484,-24.528246,0
-11.908548,-31.309444,0
24.769613,83.29535,0
-27.073181,-0.8309583,0
-9.08869,-49.645653,0
-33.060467,46.73804,0
47.20434,11.332399,14
47.97547,9.953062,14
45.759182,10.773159,14
48.623737,10.88148,14
48.43187,11.331208,14
46.773567,11.195728,14
46.384895,10.903586,14
47.811428,10.954031,14
48.413197,10.799269,14
47.569565,9.318192,14
47.912228,10.77391,14
46.479813,10.912947,14
4.0243897,-85.32332,20
-75.365585,-31.305498,20
-68.05765,-32.875195,20
-77.17212,-29.802938,20
-38.21618,-47.545967,0
-4.6639743,-84.64415,20
-0.099034645,-75.50398,20
-36.576954,38.897846,0
-27.823097,-28.300465,0
0.7395763,-7.176172,0
25.31337,-7.2483444,0
4.287769,60.71415,0
-19.248352,17.400597,0
13.71707,-40.2417,35
16.631697,-43.58693,35
16.359852,-43.761063,35
10.969732,-39.561718,35
15.087844,-40.402496,35
20.195536,17.831326,0
-49.153275,42.660614,0
-7.294645,-24.97389,0
21.613356,15.99196,0
-15.717214,-46.335613,0
16.957119,9.807497,0
26.511082,-72.26731,34
19.63406,-22.840815,0
19.62365,-22.848864,0
-48.146862,-8.44342,0
-28.616642,-8.555307,0
91.14215,19.678364,14
91.697945,19.393919,14
92.50032,18.039198,14
93.20205,17.676504,14
92.97262,17.775724,14
93.34816,17.118889,14
92.93718,16.898975,14
92.81811,17.0586,14
89.96768,20.116137,14
93.4746,18.015776,14
91.92542,18.358858,14
93.76954,17.971746,14
93.66173,17.387167,14
21.409302,-1.0341356,0
-37.96525,-47.45705,0
75.885414,-35.261448,14
76.53288,-35.49866,14
75.946686,-35.87333,14
75.777756,-35.496788,14
49.919243,-22.06389,14
75.65744,-34.565197,14
75.544205,-35.28343,14
76.87673,-35.937424,14
49.98586,-22.130587,14
76.026665,-35.857918,14
49.955753,-21.859283,14
76.50457,-35.84666,14
76.33179,-35.07114,14
42.95735,19.394903,14
40.8952,20.275496,14
43.357178,19.683308,14
41.184807,20.242275,14
44.565193,19.76465,14
41.24841,19.502317,14
44.152596,19.699484,14
41.822006,19.803005,14
40.8503,20.064793,14
41.361244,19.988983,14
41.939728,19.505444,14
41.452366,20.014942,14
1.284957,1.2127172,0
-11.470236,77.14047,0
-1.0189663,-1.7050096,0
-35.80187,-34.041553,17
-35.983845,-33.91769,17
-35.81066,-34.003784,17
-35.985092,-33.913166,17
4.512762,-1.8320694,0
29.83199,-70.99977,34
-68.52966,-32.432037,20
-70.90669,-29.641369,20
-68.59162,-30.571257,20
-73.206856,-31.68751,20
-74.062744,-30.131508,20
-70.48657,-33.393578,20
67.40244,30.499687,14
65.92071,29.319675,14
68.48451,30.1149,14
70.48016,30.207916,14
66.41209,29.832876,14
69.399704,29.760622,14
69.69273,29.29018,14
69.56889,28.660912,14
66.381516,28.280888,14
-49.36539,43.356888,0
-73.58617,21.00225,0
26.310122,-14.835962,0
-16.106787,13.364375,0
10.046357,-22.612484,0
10.042168,-22.596968,0
17.079279,-4.001748,0
7.3468323,3.959682,0
32.02964,-65.339,34
92.925385,-13.154434,14
92.92396,-13.164791,14
92.92863,-13.157968,14
92.93762,-13.18793,14
92.934135,-13.167965,14
92.9304,-13.168982,14
92.943954,-13.146614,14
-24.79212,-87.765976,20
-22.327305,-89.44537,20
-25.641281,-85.9044,20
-24.73126,-87.023926,20
-26.523214,-82.04488,20
-27.42485,-82.28344,20
-24.308306,-84.269485,20
-22.328922,-90.04756,20
-25.271877,-86.18556,20
21.24885,19.694345,0
29.253689,-58.89563,34
11.423936,-4.3366985,0
-50.541355,45.067265,0
-10.254233,0.5043726,0
7.085444,-41.684742,0
-23.11215,-4.3065786,0
-25.737154,3.7401757,0
7.370976,65.6525,0
9.57513,-28.458305,0
-20.80636,2.760697,0
-30.765074,19.448133,0
26.811378,82.94472,0
29.816628,7.1131806,0
-69.6664,-11.11344,0
-69.77745,-13.884703,0
13.498069,11.698854,0
-32.69652,-6.8037505,0
-17.293236,-61.415577,33
-18.319561,-63.46412,33
-16.85998,-60.527924,33
-18.191885,-62.260437,33
-18.249487,-62.55275,33
-17.186829,-62.103905,33
-17.771076,-65.30173,33
-18.46288,-62.413975,33
-16.715921,-63.44654,33
-17.946398,-62.10109,33
5.9481535,29.638472,0
-13.448907,-49.163387,0
-51.612503,44.6448,0
26.20811,-4.7623634,16
-3.664644,-83.29709,20
2.9201698,-84.8039,20
6.335773,74.21336,0
22.279024,2.316897,0
0.3070063,-5.4060826,0
-15.908988,50.63463,0
-13.314302,-48.941357,0
16.133492,21.965076,0
-31.99171,-12.27087,0
-8.872852,36.49091,0
11.381976,67.92898,0
5.7356277,64.49433,0
-69.02022,-12.305783,0
0.34009558,-85.81887,20
13.63701,21.767487,0
15.568353,6.676602,0
-10.179357,-9.884976,0
-7.1106734,37.57442,0
-15.513014,-29.899218,0
22.462921,15.336142,0
-40.17688,-64.8243,20
-46.746265,-68.99789,20
-40.818634,-64.534874,20
-45.445934,-68.54858,20
-40.233765,-64.26113,20
-45.934574,-68.196205,20
-44.706654,-66.25291,20
-46.329617,-69.28763,20
-38.1257,13.556626,0
25.15584,-0.3997411,0
16.20834,-42.861748,35
-7.9612927,73.06261,0
-29.735714,3.6865337,0
20.602318,18.206139,0
6.083596,-86.49277,20
3.010344,-78.2889,20
8.062454,-84.8045,20
-25.539764,-2.8963778,0
-1.790821,7.308214,0
16.834534,-63.715153,34
-9.609142,68.32509,0
29.527664,-58.58272,34
27.269896,-69.512375,34
28.74011,7.320543,0
25.280527,-3.7031727,0
11.917851,3.5771284,0
-6.7039604,-53.54569,0
14.748889,-8.105361,0
26.291216,2.917571,0
-10.870079,70.91914,0
-49.88102,43.425434,0
-11.88248,23.178732,0
-8.597237,-24.39184,0
-8.634693,-24.23576,0
-8.584533,-24.904854,0
-8.540659,-23.675362,0
-8.655491,-23.525528,0
-8.516542,-23.72554,0
-8.52202,-24.272787,0
-68.19915,-13.410443,0
9.226699,37.994465,0
-20.28979,-63.914555,0
42.955685,-9.511439,14
43.342617,-9.478288,14
43.073532,-9.585669,14
42.91841,-9.708763,14
42.710194,-9.918554,14
43.020866,-9.449489,14
43.262405,-9.216769,14
43.21404,-9.561399,14
-61.861748,-51.91404,20
-63.283924,-52.946396,20
-63.837715,-53.496284,20
-59.45714,-50.019646,20
1.9897015,17.27242,0
27.262495,-67.8783,34
16.239267,2.8373685,0
15.422325,-62.29348,34
-68.275856,28.87765,0
95.709076,4.7701664,14
95.71674,4.58215,14
95.743416,4.7390947,14
95.71968,4.68813,14
95.79106,4.6649,14
95.62349,4.6578555,14
95.64821,4.535608,14
95.88007,4.5332103,14
2.9286823,18.47397,0
1.3979924,-10.76053,0
11.763267,4.5255055,0
-59.819813,-12.202389,0
-27.661274,-8.80754,0
2.1159284,59.148872,0
-46.87188,2.332878,0
-46.84129,2.335935,0
-46.434345,40.703064,0
27.51454,17.124783,0
76.74561,-14.759751,14
78.29337,-15.040078,14
10.050351,73.81557,0
26.11277,0.08062012,0
-11.998676,-22.99991,0
-11.967968,-23.128347,0
23.744732,-11.372839,0
-27.207901,12.229979,0
19.19337,17.13401,0
-38.518333,35.600437,0
-1.8485119,-3.637699,0
9.769332,20.42878,0
25.570408,-14.57903,0
29.256903,7.0158677,0
25.552391,-60.912853,34
-21.989399,4.434738,0
-38.780678,13.248728,0
-16.092703,-29.841272,0
-16.09131,-29.829826,0
6.271404,-7.4341316,0
11.645743,1.540765,0
-41.250713,-16.913725,0
-10.388631,48.2825,0
-18.059061,48.35974,0
1.2372881,-53.448334,0
-8.695433,13.347945,0
15.479765,-61.871723,34
23.611223,-9.371422,0
18.25148,-8.783779,0
-3.792398,0.9488748,0
-27.797707,-12.577516,0
25.497625,83.95317,0
9.302078,-2.3316214,0
-24.86193,-8.32241,0
-45.421597,40.13933,0
-13.323311,-0.9978961,0
27.14274,7.494184,0
-6.921094,37.046593,0
27.462826,-61.20258,34
-2.030691,-77.11795,20
-1.1012697,-82.26103,20
-3.3484957,-80.28999,20
44.313313,68.74881,0
-11.749836,21.266796,0
-21.004005,-45.249607,0
3.7273417,4.799037,0
19.12605,3.0455375,0
4.4250197,-7.8293357,0
79.25449,7.87431,35
18.334387,-42.993176,35
79.79268,-4.270011,35
70.52004,20.57548,35
17.865368,-42.92797,35
2.6019816,58.316856,0
58.17922,3.5709956,14
58.052654,3.5297775,14
58.424404,3.6181705,14
57.95971,3.542101,14
57.985405,3.5467756,14
57.879078,3.4329653,14
58.006485,3.4104865,14
-19.883387,-44.521687,0
3.4744847,59.78921,0
-29.696295,4.571513,0
-10.359772,-16.662565,0
27.549896,83.13205,0
26.42741,81.24637,0
16.68954,-62.37332,34
-2.8292952,-9.345767,0
8.98145,-2.063427,0
-71.05528,-13.271435,0
-70.650406,-13.287524,0
26.005774,-63.890644,34
7.9888606,-17.04898,0
-27.346928,20.16604,0
8.973517,18.22461,0
5.729581,-81.10909,20
4.398723,-88.12742,20
-3.2002776,-79.2791,20
-0.6976962,-84.469025,20
3.660275,-82.494446,20
-10.885911,71.60397,0
-19.82368,-8.039406,0
74.35946,32.6383,14
74.33741,32.6303,14
74.385895,32.59849,14
74.37012,32.64701,14
74.37887,32.64954,14
74.36209,32.636612,14
74.360085,32.6244,14
2.3649836,12.08296,0
-7.8433604,78.27962,0
-0.03635451,7.6489053,0
27.627087,33.139767,0
27.625605,33.139072,0
27.630821,33.143127,0
69.302765,18.934557,14
69.1795,18.767849,14
69.184906,18.77373,14
69.27556,18.919735,14
69.240295,18.852358,14
16.471159,-36.121403,0
23.272696,-4.4021816,0
16.392216,-60.3293,34
12.957525,11.59635,0
2.3466165,17.704205,0
3.423401,1.462274,0
-24.05614,-13.712688,0
-24.054895,-13.70307,0
-71.181786,-13.179005,0
-6.531337,-54.401726,0
-2.7664292,13.12258,0
-1.6339655,7.123221,0
-24.218756,-87.4242,20
-16.516994,17.990648,0
-11.20324,81.76542,0
16.548988,-60.845623,34
-26.681673,16.564436,0
-27.658142,22.99321,0
2.2879214,33.49206,0
-30.073711,21.760523,0
-15.658534,-36.973736,0
-33.66206,4.367441,0
-11.771534,81.64637,0
-32.88752,-6.9235463,0
-16.22346,-63.54758,33
-17.284782,-61.949413,33
-18.171522,-64.51273,33
-16.764578,-60.782883,33
-17.179379,-63.681946,33
-13.300295,66.9047,0
-79.37338,12.595939,11
-75.59654,24.923908,11
-70.033264,28.443674,11
-73.01012,27.032848,11
-83.68523,13.726506,11
-71.214455,23.850327,11
-86.32849,18.668653,11
-86.94865,19.013441,11
-82.02965,15.1518135,11
-79.06147,26.473791,11
-85.24691,21.183233,11
-73.124146,20.128378,11
-87.12823,20.060305,11
-81.44974,24.92873,11
-81.54939,22.204073,11
-86.63355,20.067907,11
-72.62443,20.213007,11
-81.50425,24.966484,11
-7.8597994,19.086355,0
-82.97588,11.048523,11
-72.16006,20.920101,11
-82.50023,10.109013,11
-79.53909,17.996597,11
-85.14348,25.090408,11
-83.08477,11.337685,11
-82.14895,10.488609,11
-80.694214,10.64617,11
-77.32617,21.005266,11
-84.79771,11.663653,11
-77.59056,18.138256,11
-73.604095,16.636286,11
-81.378914,24.487255,11
-19.593348,-38.704865,0
16.230381,13.517168,0
-16.63038,49.627956,0
8.956943,-8.290038,0
-17.423836,-50.038246,0
-13.777495,-49.03108,0
8.703322,-2.275041,0
-12.792481,0.19372296,0
-39.609985,37.904602,0
25.996128,-15.28516,0
-48.050022,-8.317171,0
-12.549551,74.40292,0
17.453083,11.453271,0
5.0769906,-80.36817,20
-3.9100995,-82.32314,20
6.0214458,-88.52987,20
-9.319215,-26.684914,0
-9.399615,-27.86789,0
-8.252727,-26.409088,0
-9.899587,-28.960825,0
-73.4723,-29.9211,20
-68.25905,-32.26229,20
-77.00264,-30.077257,20
-67.88751,-32.900543,20
-68.88101,-31.988993,20
-73.125946,-28.992767,20
18.773272,6.207222,0
4.657605,-12.10436,0
-36.029392,43.26171,0
-51.8602,2.2621727,0
-15.130048,-8.517183,0
-35.927883,44.868744,0
-35.71886,44.703667,0
-4.2207623,14.733898,0
-12.903131,81.698204,0
-18.91622,46.800247,0
13.082098,37.52461,0
26.103397,19.777342,0
15.537413,-60.701275,34
21.696186,5.966243,0
9.376233,13.800973,0
29.708666,-3.472624,0
29.427029,-64.15525,34
-28.98932,21.932993,0
-10.385808,48.34175,0
24.066946,82.565155,0
-28.428633,5.998698,0
2.527441,-2.5223641,0
-18.356497,47.692795,0
-4.842673,81.44658,0
38.373684,-29.89973,0
29.497967,-71.10986,34
-27.341732,25.859583,0
25.873083,-66.53986,34
-19.062864,46.254665,0
-44.840508,-6.289752,0
5.4517016,74.19889,0
-11.586517,1.6755368,0
-20.220707,-19.881882,0
-65.76704,-12.094939,0
-11.215357,-53.985237,0
0.13203803,-47.027664,0
-19.196436,-38.031788,0
-5.66343,-48.120285,0
-2.374114,-46.20739,0
30.29049,-57.7244,34
-71.13403,-14.069053,0
16.549944,2.1073766,0
-9.812281,14.670248,0
-19.071682,-45.535645,14
-19.13372,-45.562954,14
-19.122814,-45.521366,14
-19.074564,-45.553146,14
-19.085464,-45.54399,14
-19.084438,-45.46278,14
-19.695091,-58.36038,0
-19.703491,-58.352814,0
-19.729805,-58.333008,0
-13.491053,5.189042,0
-34.60255,-39.0132,0
-13.967092,22.858614,0
10.413539,15.088376,0
-38.55543,37.120678,0
-42.093857,-5.21353,0
5.090224,61.62022,0
2.2599154,16.619015,0
-41.631042,36.872223,0
17.928612,8.285901,0
11.6387205,16.97064,0
8.646354,-2.4500217,0
12.857444,-33.71238,0
-27.638483,24.559254,0
-29.072647,21.20324,0
-41.088795,-47.86639,0
-43.129017,-6.179758,8
-42.998123,-6.1159787,8
-42.950356,-6.2162366,8
-42.97784,-6.2331777,8
-43.166344,-6.2009635,8
-43.377823,-6.1977973,8
-42.982174,-6.1697545,8
-43.05709,-6.160229,8
-42.991825,-6.2204027,8
-43.18126,-6.1897717,8
-43.090458,-6.195654,8
-43.141415,-6.204692,8
-43.336735,-6.1577725,8
-42.940865,-6.2380915,8
-43.227547,-6.178237,8
-42.951626,-6.2269034,8
-43.094242,-6.2020583,8
-5.675607,37.91904,0
6.230242,-6.3735337,0
5.9434276,44.58248,0
-24.380594,2.6597285,0
30.658634,-61.81672,34
-16.19517,-23.4453,0
1.2253933,-1.0599823,0
5.1582427,-85.6841,20
5.201007,-80.48986,20
3.0314398,-79.68187,20
0.10605472,-78.98292,20
-3.2000737,18.02154,0
-35.084293,43.639732,0
4.9416456,72.29995,0
-69.27922,-10.8738985,0
-5.196076,81.29787,0
20.673393,-62.19272,34
-41.413815,-48.03757,0
24.335468,1.8159078,0
21.270607,20.149982,0
29.272966,6.5032983,0
17.152,-3.7634165,0
6.853981,68.14092,0
-84.91294,-11.764455,0
-84.91048,-11.765033,0
-84.90837,-11.765388,0
-66.52021,-13.146509,0
15.076059,8.477132,0
7.2580266,67.785034,0
-11.911266,-2.292767,0
-11.907608,-2.304076,0
-6.903954,-13.049131,0
-6.2096972,41.065483,0
-70.37601,-33.08311,20
-73.80719,-31.176758,20
-67.59463,-32.256474,20
-69.03832,-32.608883,20
-70.68742,-29.127777,20
-73.174385,-31.18555,20
-75.10883,-29.156895,20
-11.240101,80.291824,0
11.9553995,70.81665,0
5.2769337,62.650314,0
-30.962349,-55.71271,11
-31.029585,-55.731018,11
-30.559734,-55.73016,11
-30.533909,-55.61219,11
-66.12957,-11.713633,0
-51.45067,44.989895,0
-47.938293,48.295555,0
-2.5433156,8.139471,0
23.95918,-8.744911,0
53.36442,-62.2843,14
53.780796,-62.49942,14
49.91018,-58.702164,14
-52.214085,11.987742,11
-47.72268,8.696019,11
-52.159492,9.876598,11
-52.16631,10.430746,11
-55.46646,9.272603,11
-49.85682,4.795514,11
-53.89869,8.973751,11
-48.97986,6.773446,11
-53.737118,12.543654,11
-47.376534,7.2469015,11
-52.46981,13.39753,11
-51.596764,6.746632,11
-35.972897,38.47394,0
-23.03916,-30.100666,0
3.0280874,-43.50686,35
2.4433744,-42.79369,35
30.08407,-69.966286,34
18.83802,4.487934,0
-29.471321,8.959129,0
-38.2501,0.14721312,0
3.3857787,59.661266,0
2.9864368,11.377667,0
13.985063,23.672523,0
23.516357,-11.63446,0
2.0238037,-85.02931,20
1.649011,-78.7315,20
6.1717505,-87.97445,20
-3.9169333,-77.852135,20
5.797077,-82.41667,20
-1.6854764,-78.42015,20
0.9081032,-79.55493,20
3.0831685,-41.47206,35
66.35749,-33.307156,14
66.15368,-33.31313,14
66.70914,-33.437397,14
66.670074,-33.37292,14
-6.4816155,36.874256,0
39.581802,33.345795,17
38.836132,36.250813,17
36.85235,36.30206,17
38.045288,33.359962,17
38.0885,35.428734,17
34.139225,38.59867,17
35.285133,37.132954,17
30.630213,39.409023,17
33.54101,37.978947,17
19.72849,20.948944,0
21.300186,-68.25488,34
-36.51143,16.529406,0
14.401297,17.135994,0
28.981194,-68.29265,34
10.41458,-29.050827,0
-60.571507,-49.1874,20
-61.230526,-50.683075,20
-58.466038,-50.72104,20
-57.67882,-48.027008,20
-57.466667,-47.501617,20
-64.1098,-53.67581,20
12.613493,73.03931,0
29.372852,-24.926945,0
15.841945,21.464924,0
25.567768,-66.97199,34
24.616188,-63.279636,34
24.547768,-9.027587,0
70.449455,2.8877654,14
69.47461,2.876182,14
70.38569,3.3125188,14
69.62843,2.8957708,14
69.36996,3.2416663,14
0.9002613,-47.147728,35
13.011037,-0.81870806,0
-19.648138,-38.00206,0
-48.724403,44.573624,0
-6.497185,82.506355,0
22.308924,16.677998,0
-38.36714,-47.630024,0
-14.254326,-3.4693427,0
20.710054,0.7690755,0
-18.084105,47.395,0
-85.04532,20.335268,11
-74.84864,27.055035,11
-78.223915,12.251931,11
-75.844246,16.952991,11
-83.1568,22.187809,11
-74.38986,15.595732,11
-75.84761,23.810007,11
-83.98886,14.002634,11
-73.76543,17.105183,11
-80.16393,24.162598,11
-70.883,27.695122,11
-78.79906,10.766561,11
-83.68893,19.684498,11
-73.74486,17.16509,11
-81.17169,22.807718,11
-78.69819,17.497448,11
-71.38658,23.291403,11
-83.17788,20.344835,11
-82.324554,17.922026,11
-70.49949,28.075626,11
-74.67705,22.995878,11
-85.51055,10.778183,11
-16.075806,50.61307,0
18.898,-10.099142,0
-10.901198,21.601349,0
-17.960546,13.54944,0
-25.197533,-82.013565,20
-27.959803,-80.73902,20
-24.347649,-83.66627,20
-26.516523,-86.231445,20
-25.214188,-87.43055,20
-23.760206,-85.89872,20
-22.7037,-90.12277,20
30.69237,-21.5418,0
-45.50648,40.291233,0
11.1398,20.84802,0
-37.879116,-47.419563,0
-73.64233,28.109901,0
-24.552855,-29.808609,0
21.06593,5.484812,0
25.457819,-13.71425,0
32.482494,39.314632,17
34.331585,35.74321,17
32.218224,37.268616,17
36.26165,35.21645,17
33.083405,39.0919,17
39.454872,35.784653,17
34.95764,40.378056,17
32.876335,39.020878,17
38.40337,33.40942,17
31.465261,37.394382,17
32.513145,35.973713,17
32.660824,39.340645,17
30.96766,38.04526,17
38.067837,38.254837,17
39.14231,35.820385,17
37.796173,37.08756,17
37.771244,35.01696,17
29.56462,38.85918,17
40.162167,35.041943,17
38.402756,34.79981,17
36.1475,34.064445,17
37.143864,39.231583,17
34.066372,37.948334,17
37.627583,39.096333,17
31.139011,38.21185,17
35.02603,33.90056,17
32.390835,35.990635,17
40.033512,33.73869,17
34.77663,40.54243,17
36.86335,37.836,17
36.86256,36.210964,17
29.672377,38.831924,17
31.849092,37.60645,17
-8.056638,19.679691,0
15.113847,12.969679,0
1.1660892,-7.3541965,0
25.419254,81.68498,0
25.968794,83.30729,0
-0.6940265,-43.18091,35
2.942647,-43.069702,35
-11.578982,22.010788,0
-35.85429,76.13211,11
-29.761467,70.96142,11
-37.690845,65.82583,11
-36.06461,70.98656,11
-33.461666,61.64999,11
-34.047634,67.63215,11
-30.613356,64.243034,11
-32.30193,62.86384,11
-32.799538,62.050625,11
-40.05889,72.502304,11
-35.909153,76.8138,11
-35.243835,68.99824,11
-36.88095,71.45286,11
-31.22084,67.5264,11
-33.244102,64.47733,11
-46.258114,41.04631,0
40.90036,-16.990408,14
40.89194,-16.96887,14
40.885925,-16.973595,14
40.881325,-16.960136,14
40.89831,-16.98798,14
40.89278,-16.9771,14
-5.722325,-38.6364,0
-5.815305,-38.552887,0
-25.154799,27.307001,0
16.769423,-0.7504296,0
-14.163574,65.981895,0
-14.421889,65.70367,0
17.624533,-0.5021999,0
-22.958448,-4.5008783,0
-36.511517,16.529284,0
-14.235314,22.929142,0
-2.488315,-4.4159303,0
-19.629572,-42.060055,0
16.506329,-63.704357,34
16.565332,19.175587,0
-9.697366,21.921278,0
29.628954,-58.539246,34
-47.84731,-8.299176,0
-23.081348,-88.73424,20
-27.242802,-81.70673,20
-24.726166,-86.974266,20
-24.39022,-86.20001,20
-28.326162,-80.79246,20
14.879137,-59.027775,34
-37.821075,-3.8145614,0
-45.02124,40.50477,0
-41.38696,-47.73169,0
20.881342,16.846241,0
-27.382683,12.393224,0
24.767887,0.87690717,0
-6.568337,-54.386192,0
16.38376,21.889273,0
-33.64013,21.944822,0
-33.625423,21.935827,0
-33.635944,21.941175,0
-5.5154552,-78.94081,20
-3.4970117,7.697767,0
26.18722,-16.01325,0
-52.017857,45.336754,0
2.6501217,-26.077059,0
-17.551353,-58.568077,0
-30.852438,20.043003,0
-40.036926,35.59994,0
12.473115,15.635528,0
2.2831788,-5.317764,0
20.336985,15.89106,0
-9.112203,74.339874,0
-6.758329,18.058765,0
-6.3173437,37.378136,0
-28.112148,-9.893912,0
-30.611708,18.268543,0
10.179909,70.621605,0
-70.07202,-32.6368,20
-72.292336,-32.46445,20
-76.1581,-30.291557,20
-75.14952,-30.650423,20
-71.83406,-29.92496,20
-28.35992,-6.83177,0
-3.8475332,0.985341,0
-71.12257,-29.855158,20
-70.04686,-32.23796,20
-74.32361,-31.208498,20
-75.1805,-29.630518,20
-76.088806,-30.037132,20
-68.661064,-32.758156,20
-71.97678,-33.395306,20
-70.28472,-32.20243,20
-75.336876,-31.254591,20
-76.12144,-30.01913,20
29.743923,9.079549,0
16.097023,17.833176,0
-27.382683,12.393224,0
-6.6358323,12.655018,0
-15.658293,50.758965,0
-13.350336,5.151221,0
26.004904,59.948376,0
25.110157,58.195988,0
-28.552193,8.083837,0
-40.296204,37.25232,0
-15.558172,50.48855,0
21.453796,6.118543,0
-0.23888987,-46.64504,0
52.94984,22.772854,14
69.005325,18.507994,14
69.302666,18.963034,14
53.42957,22.66054,14
69.24146,18.85394,14
52.7815,22.342533,14
69.28333,18.91744,14
53.26928,24.243376,14
69.1432,18.711517,14
69.217064,18.826132,14
69.3925,19.07687,14
69.243744,18.860245,14
69.46943,19.168203,14
-24.402016,-83.53057,20
-24.27077,-87.33702,20
-25.547728,-85.86201,20
-21.67005,-90.04803,20
-27.69853,-83.43197,20
25.837252,58.95887,14
27.100939,61.035187,14
24.963135,60.50546,14
23.547693,58.032856,14
23.701382,59.75848,14
24.24126,57.202137,14
26.856466,60.769226,14
24.011436,59.267315,14
22.79203,56.057285,14
23.343695,55.96833,14
23.75897,57.075233,14
25.943972,60.1663,14
23.658417,57.296146,14
25.270845,57.744606,14
25.973831,59.5916,14
-38.807888,40.33948,0
-15.21904,-7.627102,0
-51.428764,45.82149,0
-51.55818,45.701485,0
-77.66812,16.132618,0
11.571157,1.8398107,0
10.012217,20.586851,0
51.874886,-11.188726,14
51.963493,-11.006245,14
52.320812,-10.750556,14
53.149258,-10.655493,14
52.558212,-11.181483,14
52.433887,-10.964844,14
52.737194,-10.798359,14
52.088306,-11.034655,14
18.16361,8.990444,0
-34.5195,66.994194,0
-38.836662,70.65164,0
-18.502077,47.779114,0
5.9859743,-89.56692,20
5.785454,-86.09566,20
-1.8690039,-76.678986,20
2.626104,-87.314156,20
25.73106,82.17669,0
-40.64681,-47.923397,0
23.856892,-1.1798303,0
32.088787,-65.724045,34
-37.476757,40.79315,0
12.824559,10.91264,0
18.036156,-38.133057,35
15.990485,-40.826904,35
15.031334,-40.732777,35
11.174955,-39.51355,35
15.2814245,-40.851555,35
-36.443512,4.228174,0
20.54729,6.4769554,0
-68.72293,-31.935547,20
-68.39729,-29.695614,20
-76.987366,-30.176386,20
-70.05742,-31.665445,20
-49.627937,-19.422411,0
-47.83303,45.638424,0
-84.91305,-11.764273,0
-47.405567,49.806946,0
64.5142,2.0802636,14
64.55011,2.1849601,14
64.53497,2.1798353,14
64.386765,2.277983,14
64.48806,2.0669184,14
64.43641,2.1020207,14
64.46363,2.0772269,14
29.054218,10.17595,0
-18.409918,-0.37165362,0
21.03221,-1.0891023,0
-13.134089,79.99932,0
14.18646,-8.60019,0
-65.50674,-17.83491,37
-65.51983,-17.814987,37
-65.60663,-17.738342,37
-2.2440646,17.051193,0
-48.113785,-8.521426,0
-1.9604293,79.72719,0
-8.661431,80.02831,0
20.325191,-63.119183,34
-10.320103,-15.75221,0
-8.650903,19.22454,0
18.76198,15.622033,0
-26.746649,-29.173138,0
-27.139826,-28.879454,0
-3.5413978,81.58336,0
-72.348724,21.193268,11
-78.65234,23.864376,11
-86.89148,16.720531,11
-85.14871,25.003891,11
-70.93436,23.23807,11
-82.69029,12.810377,11
-73.850266,25.334776,11
-79.2876,13.927213,11
-88.12022,21.81886,11
-86.577515,16.528404,11
-71.05246,24.683615,11
-85.1031,16.96943,11
-77.31291,21.282007,11
-76.85683,22.990294,11
-73.32927,19.400227,11
-71.470604,19.26874,11
-76.880585,25.925034,11
-83.62355,17.600252,11
-84.40019,22.463135,11
-59.692013,-12.333319,0
-12.4186945,82.45133,0
2.2845004,-43.28146,35
-70.586716,-13.902998,0
-27.496727,24.137613,0
16.382448,-60.773006,34
33.365467,36.943176,17
32.440414,39.212532,17
32.41803,33.828106,17
34.6153,40.144226,17
34.757442,36.6765,17
35.661137,37.77193,17
33.472054,37.56,17
37.540718,38.320545,17
21.434134,3.9857993,0
-10.7478895,74.12364,0
-9.402728,22.129309,0
6.289455,7.55681,0
12.953697,37.550426,0
-38.237606,-47.55808,0
-33.735565,1.294371,0
29.378248,-61.73096,34
-63.37278,-52.90847,20
-58.894157,-49.050175,20
-62.74471,-52.126293,20
1.7002703,-84.11092,20
-1.5060962,-76.49827,20
-30.95691,18.896648,0
18.402298,-59.82013,34
-5.2658997,-47.95057,0
53.14968,66.178444,14
51.99351,66.63207,14
52.429993,66.3956,14
52.926617,66.80251,14
52.229935,66.43286,14
52.238533,66.28631,14
52.81543,66.59061,14
51.976673,66.09969,14
53.093124,66.45452,14
53.03174,66.811966,14
-20.01725,-44.613163,0
-20.047428,-44.6085,0
24.537628,81.832085,0
7.9361367,-16.741621,0
-11.786341,-53.736576,0
-18.45024,-48.08092,0
-21.415272,-90.05382,20
-27.373766,-81.58746,20
-28.38604,-84.52023,20
-25.281082,-82.68373,20
-23.104254,-87.94356,20
-27.657455,-86.138565,20
-26.205526,-85.44791,20
4.881634,15.780584,0
-70.28736,-13.682582,0
10.408063,-29.053854,0
20.405699,19.216928,0
6.137505,-7.086998,0
26.38539,-15.000652,0
3.7424436,76.14402,0
18.797497,-63.469097,34
31.281427,-68.74457,34
-68.865616,-11.017981,0
-68.67215,-11.124639,0
-5.378971,81.54344,0
-19.233109,-38.26244,0
-30.55253,20.409754,0
1.8807384,34.264194,0
14.694359,-16.5613,0
24.575249,15.474988,0
-88.267654,22.556122,0
-3.6992621,-78.60291,20
3.5754795,-85.78837,20
6.7421193,-81.42463,20
-1.8589072,-75.77868,20
-1.398492,-86.72209,20
10.964359,19.331701,0
0.8645279,-35.21901,0
0.86887455,-35.20533,0
0.8588033,-35.238136,0
8.577618,72.28304,0
7.0253596,65.449455,0
-45.740635,-65.65942,20
-45.378925,-69.12053,20
-42.032566,-66.027405,20
-41.087635,-65.6665,20
-40.753082,-63.492558,20
-39.273922,-63.923656,20
-42.01648,-66.02919,20
-25.023537,23.704245,0
-17.556023,13.055983,0
29.838423,11.932957,0
27.29576,-70.990486,34
26.747887,-26.634874,0
29.996042,7.248187,0
-36.42777,-2.58871,0
2.655491,32.62437,0
-3.6683388,-3.157459,0
-0.31033683,82.08202,0
12.021211,1.1028146,0
4.633899,72.25474,0
-47.385666,42.496716,0
-52.91003,44.693638,0
-43.591667,-6.240073,0
17.702713,21.525791,0
-44.6829,-19.578337,0
-44.731644,-19.584583,0
7.21588,65.9217,0
-6.5956945,-12.836305,0
-2.1885514,-78.36612,20
-4.0041013,-79.658325,20
0.22585188,-87.56984,20
5.9015,-83.91242,20
-0.9029945,-86.103134,20
2.3618677,-83.548325,20
-3.0282233,80.94509,0
-4.6389556,78.01121,0
13.978927,18.159409,0
-11.352131,70.46409,0
25.456022,59.65933,0
27.14038,83.83209,0
-37.839382,-3.8385148,0
-11.303992,22.205053,0
27.47742,-8.195777,0
18.427256,-59.23417,34
-35.59221,16.495028,0
33.632523,-65.1331,34
25.459042,83.044136,0
4.1847243,60.68037,0
13.710879,0.77486074,0
-37.01938,38.18381,0
26.322073,-14.853226,0
-44.84024,-6.3579392,0
-41.937424,38.6443,0
-3.251769,82.95204,0
-3.2400327,-14.019274,0
9.618641,-1.4274373,0
24.801579,-4.457461,0
10.86726,69.70519,0
-12.501636,1.1451417,0
4.0260677,1.486199,0
18.667593,13.389438,0
-38.28588,-47.56346,0
51.425823,-40.572197,14
51.438274,-40.511494,14
51.385265,-40.09722,14
50.72214,-39.580166,14
51.573776,-41.26126,14
50.631325,-41.07489,14
50.97567,-39.34814,14
50.613804,-42.13027,14
50.472363,-40.810966,14
28.852127,-64.53841,34
24.803324,7.5424175,0
0.9679548,7.6504917,0
-28.072092,18.467691,0
-11.135309,77.045334,0
23.689253,17.560392,0
22.477446,18.672361,0
-47.965534,-8.294432,0
-10.103519,-10.226194,0
-8.816232,7.71434,0
-3.0075705,-51.818707,0
-77.99561,14.171995,11
-73.12508,19.009018,11
-84.90001,24.607063,11
-79.92481,14.035166,11
-85.7541,17.616177,11
-73.85222,15.19339,11
-85.03303,23.801737,11
-76.15912,14.486478,11
-82.17772,12.463635,11
-85.06015,11.064469,11
-75.735794,22.157576,11
-77.209564,21.127565,11
-81.1176,17.808485,11
-76.67162,18.951214,11
-82.266014,10.597504,11
-83.26285,14.762422,11
-81.26842,20.601694,11
-82.813934,20.076246,11
-75.80042,20.44009,11
-83.43656,16.348825,11
-83.82262,18.861256,11
-84.75351,14.917727,11
2.890642,-84.52925,0
16.17476,25.743107,0
16.22262,-62.913345,34
-18.581705,47.60275,0
8.241328,-2.2191198,0
-12.18888,6.4137287,0
29.503765,12.356984,0
24.492584,-9.26173,0
27.084003,10.652665,0
-28.774351,4.195318,0
-4.353382,48.52206,0
-0.5090774,80.94454,0
-11.407873,76.19577,0
-26.13968,24.429533,0
40.746456,-31.79025,14
40.718403,-31.479897,14
40.760242,-31.86784,14
27.08415,59.6807,14
40.800896,-32.036274,14
40.762863,-32.450573,14
40.784386,-32.15867,14
40.7288,-31.62648,14
40.73555,-31.721432,14
40.713154,-31.716951,14
40.756653,-31.800613,14
-28.90663,8.528604,0
-0.5157489,-14.993039,0
-14.271362,-36.127464,0
5.0764694,61.983765,0
-5.9236016,48.75493,0
-53.323647,43.14141,0
23.193132,-64.56425,34
13.745213,5.0070057,0
-38.94597,72.68675,11
-36.229942,70.50573,11
-32.629677,62.429462,11
-36.040104,70.05061,11
-35.674892,71.67021,11
-32.335346,63.143223,11
-32.000763,63.938904,11
-32.705772,68.09188,11
-31.421024,68.96848,11
-37.460003,75.742424,11
-33.685135,72.599464,11
-34.39893,64.65962,11
-31.427938,70.557884,11
-34.465584,65.85289,11
-34.946625,71.86564,11
-35.09184,69.4262,11
-36.511032,67.14009,11
-31.418032,71.74329,11
20.809195,21.932545,0
-15.273375,-53.726437,0
-11.178775,7.8623686,0
30.798622,5.652125,0
-71.41153,-13.128651,0
-35.770386,-34.054474,0
1.6551051,-43.752033,35
1.4155782,-41.8897,35
-69.897606,-11.104301,0
-67.98474,-11.280545,0
-43.680077,37.843384,0
11.154645,18.39427,0
-17.944473,48.259216,0
25.02657,83.647835,0
-68.79209,-32.046207,20
-69.1907,-31.127161,20
-76.02198,-30.107586,20
-9.081362,18.804527,0
-51.40108,44.80392,0
-13.934546,-32.127216,0
-35.951183,11.135238,0
-11.792972,23.343563,0
-19.43432,-43.73061,0
18.017563,-0.9796293,0
-52.748543,43.744324,0
-33.23994,45.886654,0
81.78684,-7.340353,14
81.87969,-7.3755884,14
81.6998,-7.3370047,14
81.933334,-7.3813105,14
38.85147,-13.677108,14
82.0087,-7.348495,14
81.72104,-7.335935,14
81.98137,-7.3440423,14
81.75323,-7.3852015,14
-20.111326,-19.925993,0
6.915397,8.251636,0
-18.402824,0.31649393,0
-6.9820533,74.49711,0
19.594988,-9.6211195,0
-80.04182,20.855003,11
-68.952675,22.043823,11
-78.884,23.273375,11
-83.361786,17.879028,11
-71.08271,23.617569,11
-70.59892,27.47156,11
-70.51609,28.096186,11
-89.36139,20.186445,11
-86.900055,16.974995,11
-79.248856,10.95937,11
-69.44742,22.618849,11
-85.17796,15.579793,11
-73.66807,25.026276,11
-80.23793,11.43917,11
-88.283905,21.988054,11
-76.25694,14.279234,11
-71.78268,16.792002,11
-77.74093,15.908328,11
-84.29801,9.796122,11
-48.78709,2.3417282,0
-48.78863,2.3417125,0
8.037963,74.0643,0
-25.139206,-13.317803,0
-11.826317,-54.370644,0
8.6209545,38.59562,0
-31.591818,21.6256,0
22.60318,15.680187,0
28.99723,-25.399864,0
27.963387,-23.316017,0
-10.617791,7.0059285,0
-44.929028,-68.868355,20
-46.13519,-67.960434,20
-45.627434,-65.76049,20
-38.320915,-62.86149,20
-15.497261,13.585769,0
14.596375,-17.034128,0
-0.7501297,-3.4626994,0
-71.62007,-12.425132,0
-11.068079,-29.04819,0
16.249483,6.8308544,0
-6.51512,33.883045,0
-36.821583,45.19168,0
16.46829,6.6488795,0
-58.11308,-48.06147,20
-62.26428,-51.129864,20
-62.45809,-52.434788,20
-60.494602,-49.93106,20
-57.714417,-47.82613,20
105.66652,-2.493925,14
105.69361,-3.0961633,14
105.640495,-2.6119075,14
105.11962,-2.7453024,14
-27.766317,-12.541556,0
14.333096,-24.955017,0
-3.721296,-11.527215,0
24.11155,14.487538,0
-12.144604,80.91469,0
-36.210564,44.90146,0
11.30544,19.108839,0
-4.129726,79.65344,0
-41.788597,36.925713,0
24.054424,-8.421243,0
-21.499315,-45.0535,0
-24.908003,5.1281896,0
-8.710169,76.87403,0
-73.26162,26.472445,11
-78.1536,25.708956,11
-85.80741,13.260487,11
-84.002655,20.444132,11
-78.554306,23.18181,11
-72.01566,24.511637,11
-70.92841,23.507858,11
-79.52891,22.778826,11
-75.66496,19.705444,11
-72.10043,19.421104,11
-80.891624,14.914406,11
-71.531685,27.303776,11
-73.3996,23.270653,11
-78.93598,14.606928,11
29.789267,-57.04058,34
24.31051,8.840299,0
-21.203402,-9.634086,0
-12.364759,75.66025,0
-47.85165,-8.293216,0
-20.163805,-19.926682,0
-34.997543,43.739285,0
17.80796,20.226116,0
19.813787,-22.037903,0
4.9174566,-24.688814,0
4.721621,-24.646755,0
27.069836,-63.758995,34
17.07172,-59.980274,34
-12.031718,-23.11098,0
-47.793034,-8.421408,0
79.63381,9.555249,14
79.15394,9.777991,14
78.73515,9.7980385,14
78.89925,9.613809,14
79.415886,9.799259,14
79.26657,9.242148,14
79.32525,9.7536125,14
79.06624,9.446868,14
79.30865,10.0819645,14
2.0116112,-11.818987,0
30.191929,5.3995333,0
13.832524,1.5942522,0
-42.531647,-47.822346,0
32.72492,-63.230152,34
21.458378,4.495395,0
7.289137,66.49905,0
2.7225885,32.541977,0
-6.540726,76.883064,0
-47.675144,49.167618,0
26.539463,60.04449,0
-83.72631,9.649739,0
-8.692007,35.579548,0
18.477797,-22.492857,0
-47.489796,40.675434,0
11.336998,70.88811,0
-69.14207,-10.654225,0
-71.77526,-13.270845,0
29.101868,-25.436909,0
2.2421544,57.496822,0
1.1081941,13.057023,0
-78.978065,22.404282,0
24.935844,-7.1519265,0
-70.64228,-13.021967,0
-69.61025,-13.380365,0
27.831173,81.22301,0
-5.8806977,-38.494297,0
-5.97843,-38.39087,0
27.421822,11.7178955,0
20.071072,13.154714,0
-28.32859,-27.85138,0
-52.564785,43.263924,0
26.153765,52.461964,0
25.7015,81.39698,0
-3.650787,-10.579749,0
-26.50361,0.9712593,0
19.36422,17.74426,0
0.71081865,-6.0646224,0
-33.14521,71.79388,0
-32.469917,68.711494,0
-3.4026618,-85.06548,20
4.590672,-81.08638,20
2.280659,-86.888664,20
5.8722167,-89.25342,20
10.104213,15.710061,0
-25.757505,5.6685176,0
-44.59042,-6.349304,0
-37.786808,-3.8112006,0
51.564404,-39.34674,14
51.496426,-39.195633,14
50.586525,-41.877,14
50.61745,-41.240112,14
50.287952,-40.560284,14
51.21895,-39.06664,14
52.073814,-41.51119,14
52.032787,-38.946865,14
67.83888,29.210913,14
23.171158,16.860397,0
4.5689664,61.225754,0
16.798046,0.14893697,0
24.92822,-64.85227,34
7.1501565,65.66244,0
20.883692,5.578494,0
29.767448,-62.091988,34
-56.335636,-48.758266,20
-57.18332,-47.474167,20
-55.926254,-46.99707,20
-56.7087,-46.937572,20
-30.161247,23.104048,0
105.393394,-2.5406182,14
104.76302,-2.5992577,14
105.20599,-2.1153555,14
105.671844,-2.3634717,14
105.09753,-2.5317776,14
105.40051,-2.0011754,14
104.91478,-2.783942,14
105.35163,-1.8716767,14
105.16231,-3.0424972,14
104.38038,-2.651485,14
106.048195,-1.9539433,14
7.48811,71.044655,0
-11.255436,7.247822,0
18.723269,-2.209974,0
21.07359,7.1415234,0
18.465809,1.9595112,0
-1.5730788,79.20906,0
-5.8875914,83.280045,0
-35.60889,17.933062,0
13.942075,-7.372403,0
3.4792998,6.6868205,0
6.8492846,65.20096,0
8.069143,-17.201366,0
-11.146726,79.024536,0
-17.968214,12.324628,0
52.522495,-60.80183,14
61.9548,-29.339933,14
52.86138,-58.81749,14
65.84863,-45.78554,14
61.345276,-27.26213,14
66.52973,-45.604454,14
63.601482,-33.003895,14
54.254536,-55.43765,14
14.535554,-17.39812,0
14.538405,-17.388706,0
14.531266,-17.477404,0
14.544412,-17.391819,0
14.540228,-17.411234,0
14.538277,-17.396046,0
-6.8779736,81.33115,0
-50.452168,42.87933,0
-8.625221,4.018843,0
-42.804333,-67.93488,20
-43.009464,-68.00486,20
-39.289944,-62.599575,20
-42.424484,-65.71348,20
7.6914983,69.24162,0
-28.06161,-12.188965,0
30.14845,-64.41399,34
-46.40242,42.61401,0
0.29015908,-37.628002,0
-14.763957,-57.966568,0
-0.22077249,-3.344474,0
2.6522434,32.66932,0
-1.2732103,-20.23767,37
-1.274566,-20.241327,37
-1.2715911,-20.235804,37
-1.2710494,-20.230715,37
-7.3057027,38.410095,0
-80.70455,22.42224,0
-47.641777,41.23951,0
-6.267059,37.109516,0
-2.4752169,-5.039679,0
0.32978868,0.28700092,0
24.31862,81.018585,0
-28.068192,-9.734156,0
22.449636,-67.209114,34
-19.320219,17.543344,0
-59.76377,-12.217335,0
22.597994,-65.6501,34
29.52807,-59.424614,34
2.1537306,-1.6695727,0
-32.750034,65.295074,0
-27.22792,24.34232,0
28.810362,-58.865036,34
23.37842,-6.508077,0
-37.502613,12.966517,0
-50.53534,45.664635,0
15.652927,-60.219612,34
19.63918,34.289562,0
21.060629,16.672544,0
27.137037,-62.999672,34
5.0023336,61.945488,0
27.011683,-68.97052,34
-7.72917,-30.754948,0
-38.125664,13.556657,0
28.74509,10.437976,0
-12.395068,19.821407,0
2.0660772,12.312088,0
12.268141,53.2319,14
75.64827,-13.84971,14
12.518227,52.816647,14
12.512529,53.045166,14
67.88072,29.763094,14
12.782921,52.918747,14
76.83234,-13.760628,14
75.702835,-13.107758,14
67.85041,29.694992,14
77.661194,-14.826856,14
12.4234705,53.150005,14
75.72759,-13.909083,14
12.57822,53.0845,14
67.3646,30.004118,14
68.51434,30.748215,14
12.05209,53.22409,14
12.26594,52.832176,14
-71.33463,17.726732,0
16.820574,18.403833,0
43.519695,19.782898,14
41.110237,19.166409,14
41.10701,20.011917,14
42.87292,19.57984,14
45.05492,20.091715,14
41.986904,20.057993,14
43.67836,19.607603,14
44.725925,19.993416,14
14.455197,-8.437639,0
-6.0133643,41.27867,0
11.587653,-2.632364,0
7.5188427,-8.885809,0
14.622605,17.88613,0
25.376972,1.8171575,0
1.7955319,-4.321886,0
2.4676883,16.405638,0
-21.194214,-8.632997,0
-21.177237,-8.649162,0
23.959408,7.5172987,0
-37.120865,36.289703,0
-24.632467,-8.267003,0
-37.375748,35.509453,0
-12.581728,75.02422,0
-64.23431,-53.85153,20
-61.611942,-50.215958,20
-57.09985,-47.29602,20
-58.27661,-48.220978,20
-3.8702655,-49.05578,0
-22.393196,-89.64849,20
-25.905275,-82.03847,20
-24.794956,-83.65333,20
-26.438467,-85.03448,20
15.404813,21.859777,0
-44.439533,-65.98576,20
-44.319885,-68.37535,20
-40.144073,-65.50187,20
-44.775894,-66.196625,20
-40.553143,-65.26944,20
25.137884,-66.18156,34
1.9629401,-43.417454,35
12.423245,7.872577,0
-87.48452,21.78859,11
-78.394646,14.862974,11
-84.85307,10.505996,11
-86.56169,18.57486,11
-79.82312,24.873549,11
-80.73986,12.331594,11
-87.96528,21.740028,11
-77.16356,18.550783,11
-75.00315,26.796247,11
-74.28537,24.395296,11
-71.778824,16.785778,11
-80.88568,21.347425,11
-85.39667,10.945177,11
-84.08246,16.608578,11
-81.1071,13.786559,11
-82.902,8.436251,11
-73.45148,21.119474,11
-78.60701,18.64095,11
-72.02822,26.892424,11
28.507769,7.173183,0
25.476751,16.416187,0
12.122735,-1.184992,0
-11.890781,79.02433,0
6.3170834,6.763378,0
-25.773823,-13.172555,0
-27.485264,21.007965,0
-11.734424,22.7276,0
-1.3826782,-86.18789,20
10.046134,70.3734,0
68.863815,28.907808,14
68.29759,31.223774,14
69.01264,30.720346,14
69.29259,29.317738,14
69.82187,30.462818,14
67.16903,29.942352,14
68.17518,28.281225,14
66.80035,29.861486,14
69.80315,29.381262,14
68.61457,28.961803,14
66.09069,29.21856,14
24.355968,-35.18698,14
24.026186,-35.21309,14
24.187538,-35.44817,14
25.038284,-35.165703,14
23.351599,-35.645573,14
24.929054,-35.04704,14
24.963106,-34.8745,14
24.887712,-35.079315,14
24.067844,-35.507866,14
25.262737,-34.942005,14
-29.32574,17.790543,0
21.73928,-61.271618,34
-28.139896,24.794107,0
19.618414,21.205671,0
7.348998,67.92652,0
-13.828042,-32.117287,0
-21.871454,-3.554472,0
-40.636395,36.18692,0
3.9523096,10.85173,0
-28.16634,-12.29245,0
-0.28990066,-11.972935,0
17.532146,-62.903442,34
4.744754,-86.94955,20
3.3723836,-77.98533,20
-3.146013,-83.8846,20
29.134548,-71.49148,34
-2.0699534,-4.675529,0
-68.986496,-30.322084,20
-72.84966,-31.210299,20
-69.440056,-32.186176,20
-67.84477,-30.19953,20
-9.35285,22.029882,0
-14.260489,21.390202,0
17.09075,0.9673617,0
-33.815853,-38.118362,0
7.2975397,65.96717,0
-38.31705,-47.57699,0
-56.820522,13.980535,24
-56.817886,13.978919,24
-56.8117,13.98024,24
-77.358795,20.516047,11
-77.00963,20.33332,11
-73.4312,18.299038,11
-77.4154,20.483109,11
-81.454094,24.979115,11
-72.64047,17.275936,11
-77.85173,12.648546,11
-81.42623,20.67564,11
-81.18329,17.82252,11
-75.80798,27.003082,11
-85.48487,21.265434,11
30.002,8.528023,0
-31.560911,-56.612236,0
-31.53547,-56.6073,0
-31.622383,-56.64408,0
-8.743506,-18.692251,0
32.76782,-63.78166,34
9.412601,10.158267,0
2.6497269,32.672886,0
-6.0066934,18.201761,0
11.610089,72.42599,0
-28.05612,-12.600039,0
-22.991133,-4.6739225,0
-5.4254384,48.741325,0
38.717594,52.21321,14
39.099014,52.567295,14
39.519802,52.556644,14
39.22123,52.5325,14
-43.109203,-65.52956,20
-44.279827,-66.17517,20
-38.957726,-63.81516,20
-44.414436,-68.75954,20
-46.089214,-68.61895,20
-41.439884,-64.75752,20
-21.204426,-30.912441,0
1.0289073,-22.961414,0
0.9719989,-22.796665,0
0.98571247,-22.841827,0
0.9964578,-22.846695,0
-14.964054,-53.25183,0
23.99714,-8.605952,0
-30.911951,-55.668087,11
-31.032032,-56.086052,11
-30.55595,-56.130463,11
-7.7990017,-20.821918,0
-7.824174,-20.877386,0
10.669294,20.16484,0
-4.3795247,-11.682216,0
6.030989,67.93731,0
-30.725582,20.953941,0
2.8534205,11.902517,0
5.8744545,75.031654,0
-70.09972,-31.056892,20
-71.02404,-33.399464,20
-70.030396,-29.099478,20
-71.361916,-33.36822,20
-69.39015,-30.758825,20
-69.14786,-31.620903,20
-71.97763,-29.925951,20
-77.133095,-29.992064,20
-75.20564,-29.117376,20
-28.14102,21.96687,0
0.16462255,78.55097,0
12.418972,-39.700245,35
13.982646,-41.131428,35
49.228645,9.843098,35
3.767608,-42.42738,35
79.77934,-4.247589,35
20.378561,-21.100756,0
-13.913059,-20.322344,0
8.4581,13.598544,0
19.19273,-62.92803,34
8.549108,72.71262,0
37.111916,-39.70079,14
37.35179,-39.230705,14
38.219707,-39.86766,14
38.426414,-39.08101,14
38.085922,-39.450195,14
66.11395,-4.695982,14
37.88106,-39.09432,14
66.14088,-4.739691,14
38.175663,-39.12734,14
37.22687,-39.561665,14
37.52106,-39.43066,14
38.05549,-39.229683,14
37.82909,-39.521313,14
37.545933,-39.847248,14
66.14559,-4.757448,14
37.664276,-39.65638,14
37.868584,-39.61306,14
23.914642,-8.637688,0
-16.184626,15.287506,0
28.076956,7.6295075,0
38.860783,-29.169672,0
11.803323,8.6822405,0
25.173765,-70.35984,34
2.5518763,-5.809589,0
-17.695812,49.710762,0
-9.133659,20.19145,0
27.529385,10.349169,0
-1.2540305,-82.271935,20
2.6120183,-89.473526,20
-0.6751377,-87.76018,20
16.852802,-64.37651,34
15.708956,0.5952566,0
-26.753506,24.36773,0
5.7405295,-6.793788,0
-17.14733,-12.139702,0
-3.9264867,82.05301,0
50.941753,-41.4019,14
51.16916,-39.006668,14
70.00437,3.4261215,14
70.39072,3.346559,14
51.410595,-40.692314,14
51.83072,-40.256977,14
69.7472,3.658303,14
70.23095,3.4363678,14
50.75273,-41.98599,14
71.24627,2.249658,14
-18.733486,0.49005258,0
13.285741,-0.6380424,0
-59.649536,-49.366287,20
-63.997562,-53.621174,20
-63.776142,-53.252453,20
-55.45096,-46.767372,20
-62.524517,-52.43649,20
-59.115902,-12.587595,0
-2.652995,-83.56782,20
-5.21501,-77.04042,20
0.17571057,-84.28395,20
-1.8885652,-77.89799,20
1.6571723,-86.9359,20
-30.22627,-22.937813,0
-30.135117,-23.084635,0
-30.156273,-23.041136,0
-30.15141,-23.077002,0
-30.157637,-23.055584,0
-30.150568,-23.0634,0
-30.24911,-22.943672,0
-30.208223,-22.959326,0
-30.134367,-23.099949,0
-30.169174,-23.02919,0
-30.226698,-22.927433,0
-30.158197,-23.048857,0
29.119701,-25.536446,0
24.425718,11.120922,0
-39.175293,35.28466,0
24.671398,0.74680114,0
-68.955086,28.769714,0
30.368778,-57.719463,34
-1.2535595,-1.6771374,0
75.09684,-13.603507,14
75.8482,-13.57607,14
76.58321,-15.539533,14
78.37239,-14.57108,14
74.8691,-14.026415,14
75.71292,-14.485124,14
77.67497,-15.519402,14
77.43963,-15.744864,14
77.54521,-15.1568,14
9.9686365,15.764013,0
-46.427822,40.59196,0
-63.07828,-1.4544293,0
-46.266552,40.38424,0
-42.80199,37.78215,0
-59.029896,-12.601078,0
11.31324,19.775661,0
-30.70403,19.789375,0
16.310434,20.224592,0
-30.841602,0.81020343,0
-52.949657,43.36541,0
4.0740404,76.361336,0
30.130249,7.7275863,0
4.857002,61.476448,0
14.77589,23.400776,0
13.729561,16.974186,0
-41.56222,-48.027443,0
30.432926,-57.71782,34
29.615816,-59.68522,34
-10.376473,48.364227,0
-35.32424,-7.939119,0
-3.2139678,6.7045684,0
12.952916,37.60242,0
-50.561356,44.231586,0
26.139954,52.52455,0
-37.441353,37.348602,0
22.197819,11.273763,0
-66.05461,-11.8368,0
64.259056,54.81672,14
61.115623,56.12607,14
63.095985,55.669712,14
59.954628,55.898533,14
60.848167,55.379753,14
63.23406,55.907482,14
63.321514,54.744827,14
-17.410257,-49.9747,0
-17.327692,-49.84079,0
-13.5286255,51.756107,0
-44.88074,-6.329993,0
23.461308,-34.311203,0
21.044567,-36.68029,0
-9.938825,14.793188,0
9.800107,5.4137907,0
18.876019,20.06638,0
-52.98782,44.03193,0
-29.445148,23.055414,0
-16.433332,-50.952805,0
1.2421257,12.215225,0
26.958876,15.560666,0
6.954427,11.291779,0
18.095432,-24.163666,0
-2.5068357,5.7312307,0
25.938345,-3.5408638,0
1.291321,12.820923,0
79.11934,9.886202,14
79.699295,9.860857,14
79.16756,9.144217,14
78.90338,9.926722,14
78.43864,9.791479,14
79.174706,9.455621,14
78.95678,9.338409,14
25.277206,-7.99815,0
-27.14013,-31.283712,0
-50.185303,42.400433,0
42.453754,19.896067,14
44.626392,19.808195,14
43.784866,20.619719,14
43.453102,19.771296,14
42.11564,19.97786,14
45.024815,19.95502,14
43.8963,19.009672,14
44.065895,19.631134,14
40.88083,20.050543,14
40.75139,20.569902,14
2.186832,-82.73716,0
12.64269,-33.19722,0
29.199635,-25.292452,0
-17.138397,-12.15743,0
-15.448672,-6.927407,0
-83.002335,22.130726,11
-73.15576,26.043053,11
-71.40695,24.823206,11
-79.254486,16.355251,11
-84.120575,18.230904,11
-72.53083,26.771564,11
-81.91441,22.96812,11
-89.46245,22.448109,11
-82.46563,14.635221,11
-75.38839,19.512989,11
-83.53886,17.860058,11
-78.15748,20.135712,11
-72.13483,26.20836,11
-73.63125,27.842377,11
-14.094183,-35.989086,0
10.740764,-10.967254,0
10.743494,-10.983737,0
-11.666046,74.54416,0
-36.511467,16.5295,0
25.88217,-4.983323,0
91.14026,18.255482,14
89.68055,19.923918,14
90.400536,19.29455,14
89.83948,18.644691,14
91.04666,18.33842,14
93.89678,16.948263,14
91.53809,18.110971,14
90.43401,19.453602,14
90.21877,19.2721,14
73.07841,-9.651151,14
94.03271,17.53946,14
93.33414,17.811646,14
-40.987473,-63.95015,20
-38.73153,-62.317364,20
-45.193527,-67.30262,20
-43.10608,-65.90461,20
25.138952,14.120276,0
-6.2349133,40.8744,0
-50.741215,46.136593,0
-9.559599,76.73061,0
-9.0486965,77.685776,0
-45.539444,-29.5175,0
4.560795,-43.48352,35
3.1274738,-45.31067,35
-19.927881,-39.38445,0
-4.136647,18.495716,0
28.153732,-69.07316,34
27.79947,-8.234107,0
-21.21908,-8.578897,0
-3.948163,-10.647572,0
-38.5452,13.713401,0
-12.098364,70.424736,0
1.3800364,1.5655154,0
25.520512,1.6358563,0
-64.66383,-54.146942,20
-54.930767,-46.88949,20
-60.366184,-49.279503,20
-59.994705,-48.924053,20
-12.147397,69.57704,0
-71.940445,16.532654,0
-83.38989,10.146313,0
5.2343917,61.2902,0
21.47941,-64.28708,34
-2.7160547,6.3128724,0
-12.713506,20.565388,0
-46.4008,-69.14626,20
-41.299892,-65.62079,20
-43.464005,-67.325554,20
-44.620113,-68.98971,20
23.301003,56.97667,0
-17.78952,17.387451,0
-9.946444,79.754745,0
5.502665,71.071884,0
-27.49358,24.47095,0
-28.318586,-27.863388,0
18.230215,41.701084,14
18.654604,42.073425,14
19.030165,42.051155,14
18.622522,41.839527,14
18.236788,41.937283,14
18.517502,41.922497,14
18.787373,41.921368,14
18.679705,42.09372,14
18.92993,41.98451,14
18.867168,42.04981,14
-6.4950113,37.68668,0
17.15918,42.12889,0
-23.014662,-4.337216,0
-6.2273855,48.776962,0
-6.3371425,48.779858,0
-45.249805,3.3299623,0
14.540393,-17.390581,0
7.778972,67.85682,0
-44.61059,-66.950966,20
-44.861267,-68.600044,20
-40.80069,-64.74319,20
-44.64316,-66.122154,20
-38.584976,-63.074608,20
-44.659397,-66.33708,20
-40.98187,-65.89771,20
3.9481385,-82.18469,20
-1.0085447,-83.9972,20
3.299816,-88.48504,20
-4.1491966,-83.19321,20
3.9904976,60.55444,0
-6.1200156,80.62047,0
-29.69919,20.342207,0
-34.37397,45.97655,0
1.3472894,-32.37354,0
11.410378,2.7442937,0
-18.150238,-24.599697,0
-18.162209,-24.607824,0
9.151305,9.620677,0
10.425756,-29.059647,0
-8.346032,74.15461,0
-13.800529,66.18379,0
18.203583,-6.382414,0
26.670597,-62.961338,34
13.74044,-3.0779066,0
-13.005573,74.08282,0
20.541437,-21.03635,0
-71.48612,-13.828748,0
-11.698049,77.15993,0
19.2935,-3.3023443,0
-6.6875334,-53.63074,0
-6.7016287,-53.57043,0
25.94884,-70.276955,34
17.865946,-10.022641,0
-11.770984,70.42686,0
17.964369,23.265076,0
10.84861,20.15251,0
-8.96987,49.00301,0
29.10529,-58.140858,34
20.196207,9.95698,0
28.057299,82.21997,0
-49.071735,42.827732,0
16.45813,-8.734577,0
-69.052,-27.640228,0
-69.051575,-27.64069,0
17.8013,13.617749,0
28.35813,8.533931,0
-71.56326,-13.714806,0
0.4707827,13.267996,0
4.2714896,75.59748,0
-47.735596,49.010227,0
-38.671608,13.675535,0
-31.81692,-41.049004,0
-25.06153,-82.95069,20
-27.254124,-81.13656,20
-23.2555,-88.90221,20
-22.143808,-89.72017,20
-13.028342,-1.5987923,0
19.812359,7.1613655,0
-13.555171,66.37846,0
21.058655,-60.86589,34
1.6779178,-10.738369,0
-10.104053,-10.23764,0
-10.105341,-10.204744,0
-10.099856,-10.238012,0
-10.101578,-10.22754,0
2.2236505,-1.4454308,0
24.874489,-1.0151533,0
18.081537,18.720797,0
6.830364,15.31537,0
21.915356,-63.47992,34
17.098108,10.398837,0
-30.676355,16.6254,0
-50.748795,42.488285,0
-38.1257,13.556625,0
24.189459,-62.78656,34
38.311756,53.12432,14
38.65244,52.64192,14
38.61215,53.042973,14
39.545696,52.889175,14
38.57221,53.163906,14
-11.047705,-1.0402634,0
60.89353,56.229256,14
62.624977,55.214645,14
62.141544,55.632812,14
62.85374,54.607533,14
62.314545,54.896633,14
56.344036,2.6097176,14
61.30037,54.96814,14
62.413784,55.937893,14
54.65597,2.301929,14
62.439163,56.527943,14
54.63474,2.2844176,14
55.191326,2.417754,14
60.493984,56.065372,14
61.695747,54.683945,14
-8.78048,-18.47726,0
8.973194,9.585313,0
10.490971,69.41537,0
20.717438,20.353739,0
-48.29944,41.68366,0
-84.912964,-11.763953,0
16.631119,-60.858913,34
-66.444244,-13.617558,0
-7.971251,35.574554,0
13.877806,-29.466799,0
13.870968,-29.452158,0
8.83348,15.682324,0
12.770312,10.985174,0
-27.04218,25.20775,0
22.742733,-4.5183043,0
-8.28387,73.06135,0
-2.643776,-79.53941,20
5.1445045,-88.9475,20
-1.36872,-86.496025,20
3.7093,-86.14843,20
-0.5783227,-84.13838,20
2.7262788,-83.87801,20
13.957254,17.954811,0
-2.8292952,-9.345767,0
-13.182258,20.715597,0
-30.61077,19.639513,0
25.368221,-62.46006,34
8.312273,68.70385,0
-27.02075,-0.39980865,0
-22.453918,-8.838176,0
29.271084,-24.79065,0
9.985772,1.8482277,0
-0.479679,81.75899,0
14.59415,12.558757,0
4.5437284,61.25494,0
-0.41676387,-77.45762,20
7.9570847,-84.93793,20
-0.8334041,-87.01968,20
-1.6975124,-86.3802,20
1.2777998,-53.418762,35
-29.849222,20.46931,0
-4.711279,77.534515,0
-49.974052,-19.273638,0
33.513878,-66.24758,34
27.763285,4.5353575,0
-28.585033,0.25641447,0
-28.578388,0.25626388,0
-11.681502,82.45437,0
-40.200424,37.15523,0
-47.77354,48.94727,0
-16.769487,5.217955,0
-13.325699,75.7805,0
-28.870295,-8.30945,0
-12.03838,-45.412617,0
-14.407077,-3.2371094,0
-19.197958,4.570701,0
18.015812,-59.267292,34
2.9509468,58.946316,0
-10.934771,23.7594,0
18.680338,19.940538,0
-65.626816,-16.492857,0
29.673996,-70.955826,34
-19.476374,-43.94501,0
24.39734,-0.50207543,0
3.931411,-19.976501,0
29.26769,-57.77279,34
-15.759187,13.916872,0
61.77551,-19.944277,14
63.480583,-15.944719,14
63.536068,-17.433308,14
63.63528,-16.36991,14
62.379612,-14.9197,14
63.08448,-15.645135,14
62.005627,-16.757719,14
62.00878,-19.062462,14
63.60466,-16.458569,14
62.03366,-19.180973,14
63.140266,-15.640523,14
64.07265,-17.54421,14
61.950466,-19.57235,14
63.356644,-18.96024,14
63.707695,-16.354237,14
62.583107,-15.324964,14
63.28913,-16.089859,14
-40.82428,36.286224,0
27.423058,82.172874,0
25.73463,84.561165,0
-34.084927,2.2091303,0
-9.340703,73.47697,0
15.290878,1.1745169,0
-18.879835,15.410347,0
67.156624,15.774008,14
67.086555,15.753414,14
67.08702,15.632846,14
67.314125,16.127388,14
67.24549,15.877815,14
67.41664,15.898587,14
67.289986,16.10089,14
67.217926,15.957604,14
-11.222652,17.010996,0
-7.241477,76.14545,0
76.645676,-13.5905695,14
79.0519,-7.5962925,14
76.49774,-14.343871,14
77.74553,-15.851097,14
78.22218,-14.934443,14
75.49624,-13.897649,14
77.20767,-14.152301,14
75.90004,-14.25592,14
76.88159,-15.847775,14
75.55766,-13.554811,14
23.452137,-0.83471537,0
-6.0180464,-38.593483,0
20.712036,-67.55947,34
73.086075,-9.636461,14
73.07141,-9.638381,14
59.33189,2.8770142,14
73.01369,-9.606036,14
73.03972,-9.643959,14
73.339424,-9.511357,14
73.02065,-9.666448,14
59.195095,2.6295178,14
73.00224,-9.564723,14
-9.16351,20.546661,0
-28.601006,-39.414436,0
-47.98557,48.482212,0
-0.13129736,-3.8650556,0
16.12896,18.351452,0
-22.565317,-89.12957,20
-24.87602,-88.35672,20
-25.94802,-82.600395,20
-25.779694,-86.16131,20
-28.400581,-43.5435,0
-51.102287,46.187386,0
88.75645,-21.404787,14
88.815094,-21.124022,14
88.85993,-20.88877,14
88.67465,-21.01456,14
89.068695,-20.376604,14
88.43661,-19.853638,14
91.252075,-18.258661,14
88.77894,-21.14999,14
88.33603,-19.320566,14
-21.800316,13.471912,0
-19.498652,-21.593763,0
-19.502907,-21.61499,0
2.4843225,12.005322,0
-39.062622,35.335056,0
17.596529,20.00147,0
18.020243,-37.98816,0
20.505642,-37.179184,0
-40.865044,-47.80873,0
-8.8281145,76.740776,0
-23.05808,4.5970445,0
22.078602,-8.386989,0
24.370108,-0.06874015,0
-18.117088,15.14467,0
-69.34411,-11.414711,0
10.150435,2.545871,0
18.07684,11.545014,0
29.390701,-68.007675,34
-14.8929825,-8.815492,0
49.861614,-10.741885,14
49.851433,-10.749032,14
49.591312,-10.663534,14
-10.839108,23.814949,0
-30.79257,-56.1885,11
-30.879307,-55.529648,11
-30.830507,-55.617058,11
-30.70471,-55.662632,11
3.0596206,-86.41547,20
-5.42652,-79.01656,20
-5.623901,-78.88777,20
-3.8224616,-83.194145,20
2.7033725,-80.97587,20
8.442722,-84.99194,20
4.816454,-79.14203,20
5.603256,-36.585735,0
-2.6552966,13.266355,0
-35.349136,4.163801,0
-47.98468,-33.66828,33
-47.458267,-33.22159,33
-47.902905,-33.013695,33
-49.544792,-30.913036,33
-50.503704,-30.954351,33
-47.636406,-32.310387,33
-49.309017,-31.1749,33
-49.579197,-31.359161,33
-49.300835,-32.19207,33
-50.768707,-30.736021,33
-30.33686,70.006805,11
-34.27988,63.377228,11
-36.575947,73.47202,11
-34.67599,62.356686,11
-32.557,64.53673,11
-38.72431,67.42696,11
-36.227642,74.80881,11
-35.18973,70.72636,11
-36.22844,76.57969,11
-35.95424,75.430954,11
-37.258114,76.06489,11
-32.47928,68.18243,11
-37.68482,69.79002,11
-32.466896,64.29696,11
-32.327286,64.65272,11
-36.883686,70.702385,11
-33.694958,66.11601,11
-35.95965,70.832466,11
-37.44893,71.14996,11
-33.73634,67.588165,11
-35.994694,65.69767,11
-36.228165,64.64294,11
-16.741274,12.138456,0
0.80872685,-80.99733,20
-1.7411015,-76.04305,20
-1.9903246,-84.65084,20
-25.052572,-41.94735,0
-17.184668,-29.48742,0
-17.172165,-29.498987,0
-17.143715,-29.511763,0
-38.116676,35.4625,0
-22.934546,-30.10009,0
-11.918477,17.786064,0
28.556309,-66.36649,34
26.688414,57.647743,14
25.718904,57.87609,14
24.275866,58.105003,14
26.845896,60.35894,14
25.568384,60.448914,14
23.765491,58.03373,14
24.196999,56.862152,14
26.259706,60.367832,14
-68.92167,-12.2415285,0
-66.602,-13.597219,0
-67.57073,-11.246461,0
20.577482,20.360998,0
-15.655442,-7.3543096,0
-15.24192,-7.328496,0
-15.211162,-7.8134556,0
-15.420946,-7.695946,0
20.068611,-62.74656,34
-60.732937,-50.81007,20
-60.821453,-50.92532,20
-60.99403,-48.825203,20
17.069645,1.628375,0
14.74277,-38.807636,35
11.108612,-39.450954,35
-18.26539,-48.02976,0
6.898044,27.21158,0
2.4293375,-82.07835,20
2.4798932,-89.75729,20
-5.892293,-79.02154,20
-1.1788089,-87.763664,20
-80.192604,15.148965,11
-79.93285,15.588943,11
-89.6834,22.409092,11
-78.95932,19.896534,11
-82.7213,16.896265,11
-84.46885,24.440453,11
-77.907555,12.580172,11
-71.59936,17.377174,11
-87.58163,19.380966,11
-76.83471,26.601294,11
-88.24493,21.763998,11
-87.90087,23.055115,11
-71.394516,18.596888,11
-80.7801,21.93713,11
-81.26596,15.141112,11
-84.788284,23.4466,11
-83.29624,16.202293,11
-82.10952,9.64341,11
-52.00047,5.884023,0
0.42530435,-38.572235,0
16.236929,-60.515984,34
-19.960993,43.48135,0
0.5011288,-8.771884,0
27.794739,-67.98803,34
17.702831,2.9642112,0
0.7310278,13.546708,0
12.595215,22.801968,0
6.1329145,-87.155106,20
-0.5671414,-76.520226,20
-0.31730807,-77.895744,20
0.90673727,-88.03466,20
-1.92617,-78.69284,20
-5.0635676,40.200726,0
-33.941074,-40.483574,0
-34.223618,-40.43127,0
-1.8050568,-3.6311288,0
29.680798,-63.43727,34
-71.38399,-13.71677,0
-13.42334,-23.824497,0
-13.460009,-23.790232,0
-13.318072,-23.83633,0
-68.10205,-10.941829,0
-3.4570694,38.16702,0
-40.55276,72.70969,0
-6.272769,13.304057,0
17.176386,-64.66338,34
-73.04145,21.88647,0
23.979046,9.05468,0
-35.27676,1.62436,0
32.054775,-65.57938,34
18.769516,1.224138,0
-68.77572,28.870947,0
-10.453354,-14.834165,0
26.342724,81.703285,0
-45.815617,40.979355,0
-10.940656,75.15712,0
19.149073,-64.412865,34
17.506783,-0.60605824,0
-4.3218184,78.415726,0
12.992184,1.0789746,0
13.630724,-39.457104,35
13.062062,-39.500557,35
20.30628,-36.735382,35
17.950945,-36.263157,35
5.8332653,70.95144,0
-25.199976,23.2639,0
5.394891,-35.81462,0
-30.613222,24.220171,0
2.0966206,17.01594,0
6.821322,69.7335,0
1.6106306,76.66699,0
27.133821,10.871215,0
-1.0507109,6.957273,0
30.128948,-22.844885,0
24.527748,-35.223835,14
25.421465,-34.953712,14
25.05506,-35.077385,14
24.852633,-35.519974,14
24.260822,-35.485573,14
23.229324,-35.659527,14
24.310074,-35.071255,14
-15.659886,50.13832,0
16.829489,14.129101,0
17.787304,4.568853,0
29.547993,5.7375584,0
6.152293,-24.850561,0
6.1768937,-24.85377,0
6.17653,-24.839949,0
6.021055,-24.868307,0
-14.3267765,20.24312,0
-3.8163917,-4.58929,0
-33.771183,-38.804146,0
-68.17918,28.915981,0
5.876808,71.10358,0
-5.747272,17.953495,0


==> data/unseen_sequences_src_IP_all_similarity_histogram.csv <==
bin_center,intra_density,inter_density
-0.98,0.0,0.0
-0.94,0.0,0.0
-0.9,0.0,0.0
-0.86,0.0,0.0
-0.82000005,0.0,0.0
-0.78,0.0,0.0
-0.74,0.0,2.400188e-09
-0.70000005,0.0,2.056161e-07
-0.65999997,0.0,3.2834573e-06
-0.62,0.0,1.647009e-05
-0.58000004,0.0,3.254015e-05
-0.53999996,0.0,4.736291e-05
-0.5,0.0,9.6933996e-05
-0.46,0.0,0.0002617341
-0.42000002,0.0,0.00062854204
-0.38,0.0,0.0014720625
-0.34000003,2.8831322e-05,0.003642007
-0.3,4.3246982e-05,0.008116371
-0.26000002,4.3246982e-05,0.016473949
-0.22000001,0.00021623491,0.029229188
-0.18000002,0.00054779515,0.04732827
-0.14000002,0.0007784457,0.069186844
-0.100000024,0.00036039154,0.09278341
-0.06000002,0.00053337944,0.11086169
-0.02,0.00034597586,0.11645025
0.020000022,0.00034597586,0.110792845
0.06000002,0.0005622108,0.10027802
0.100000024,0.0011676686,0.076602325
0.14000002,0.0017298793,0.055535603
0.18000002,0.00093701796,0.037573155
0.22000001,0.000980265,0.024158737
0.26000002,0.0007496144,0.016505161
0.3,0.0009226023,0.011994978
0.34000003,0.0011964999,0.00959904
0.38,0.0014992288,0.0082510365
0.42000002,0.0016145541,0.0068459217
0.46,0.0020326083,0.005610389
0.5,0.0024362467,0.0048749163
0.53999996,0.003185861,0.004347339
0.58000004,0.0036615778,0.0038962013
0.62,0.00425262,0.00346274
0.65999997,0.0051608067,0.0030614135
0.70000005,0.006270813,0.0026806924
0.74,0.008880047,0.002322414
0.78,0.013075004,0.0019966708
0.82000005,0.021868559,0.0016967466
0.86,0.045841802,0.0014678838
0.9,0.10356211,0.0014379822
0.94,0.21467802,0.0021410005
0.98,0.55049086,0.006235539


==> data/unseen_sources_of_scanners_scanner_IDS_similarity_histogram.csv <==
bin_center,intra_density,inter_density
-0.98,0.0,0.0
-0.94,0.0,0.0
-0.9,0.0,0.0
-0.86,0.0,0.0
-0.82000005,0.0,0.0
-0.78,0.0,0.0
-0.74,0.0,0.0
-0.70000005,0.0,0.0
-0.65999997,0.0,0.0
-0.62,0.0,0.0
-0.58000004,0.0,5.803672e-07
-0.53999996,0.0,0.00014349991
-0.5,0.0,0.002436136
-0.46,7.563538e-07,0.00516097
-0.42000002,4.935933e-05,0.012191866
-0.38,0.00024647478,0.011012512
-0.34000003,0.00055645435,0.0112935435
-0.3,0.00084011594,0.023568619
-0.26000002,0.0029351162,0.036572378
-0.22000001,0.0049893893,0.060875688
-0.18000002,0.007504623,0.054261263
-0.14000002,0.008353217,0.07670599
-0.100000024,0.008787103,0.09315876
-0.06000002,0.010116979,0.096196264
-0.02,0.008773209,0.102378614
0.020000022,0.035201028,0.12699945
0.06000002,0.08347758,0.1171353
0.100000024,0.021978835,0.0642872
0.14000002,0.010881611,0.029411219
0.18000002,0.014086565,0.023569444
0.22000001,0.014620902,0.019935012
0.26000002,0.015392067,0.009538241
0.3,0.019577716,0.0051941737
0.34000003,0.026630346,0.0045492663
0.38,0.030172052,0.0036079083
0.42000002,0.033989307,0.002495567
0.46,0.037431914,0.0015455541
0.5,0.038551632,0.0011657735
0.53999996,0.03976152,0.0009860692
0.58000004,0.04549984,0.00084028946
0.62,0.048395883,0.0006915432
0.65999997,0.048277732,0.0005048284
0.70000005,0.046960864,0.0003673527
0.74,0.043243635,0.0002772707
0.78,0.040383007,0.00023084134
0.82000005,0.040656853,0.00020360797
0.86,0.04255341,0.00019662929
0.9,0.033187103,0.00017990507
0.94,0.020096386,9.970687e-05
0.98,0.115839414,3.105349e-05


==> data/unseen_sources_of_scanners_scanner_ids_correlation_clustering_edge_metrics.csv <==
offset,tp,tn,fp,fn,precision_cut,recall_cut,f1_cut,precision_join,recall_join,f1_join,accuracy,f1_macro,f1_weighted
0.0,2002455,2400332,172142,7922571,0.9208395854496217,0.2017581616410877,0.33099461032794136,0.23252490118332003,0.9330830943286467,0.37227791013787315,0.3522934186837365,0.3516362602329073,0.33949232710291644
0.01,5898006,2221441,351033,4027020,0.9438260826984741,0.594255974745053,0.7293164705347723,0.35551810277762735,0.8635426441627754,0.5036747238246281,0.6496856971394274,0.6164955971797001,0.682870579218394
0.02,4491708,2100714,471760,5433318,0.904953552636985,0.45256385222567636,0.6033797642662847,0.2788299810778607,0.8166123350517798,0.41571518386275097,0.52749925985197,0.5095474740645178,0.5647510582203551
0.03,4422798,2190049,382425,5502228,0.9204147237287407,0.4456207973661727,0.6005055311692283,0.28470750598294847,0.8513396053759889,0.4267125427591956,0.5291335867173431,0.513609036964212,0.5647321409658184
0.04,4456790,2223534,348940,5468236,0.9273908438468226,0.44904567504407505,0.6050999690715123,0.2890796266659036,0.8643562578280641,0.43325821171047724,0.5345328265653126,0.5191790903909947,0.5697282184873493
0.05,5096599,2212852,359622,4828427,0.9340895465927774,0.5135098890421038,0.6627029655007811,0.31426847309984407,0.8602038349075605,0.4603513320968404,0.5848730546109218,0.5615271487988107,0.6210510898625196
0.06,6344318,2319129,253345,3580708,0.9616007971307401,0.6392243204199157,0.7679522382827634,0.3930835716308766,0.9015169832620237,0.547460781361779,0.6932144028805756,0.6577065098222712,0.7225664779185819
0.07,8872271,2255636,316838,1052755,0.965520269701882,0.8939292451223797,0.9283465874861714,0.6817924483532912,0.8768352955170747,0.7671102805454626,0.890410642128425,0.847728434015817,0.8951578531424226
0.08,8672034,2130965,441509,1252992,0.951554625901254,0.8737542853792012,0.9109964094465288,0.6297257914329272,0.8283718319407667,0.7155173962394583,0.8644128025605115,0.8132569028429936,0.8707591876805073
0.09,8691697,2131131,441343,1233329,0.9516762217180688,0.875735438879454,0.9121279147632289,0.6334243831105122,0.8284363612615684,0.717923089594729,0.8659994398879769,0.815025502178979,0.8721529707007748
0.1,7197543,2029364,543110,2727483,0.929836668818508,0.7251913496246754,0.8148617440631629,0.42661956543903884,0.7888763890325003,0.5537658945487576,0.7383002200440083,0.6843138193059602,0.7611180125661654
0.11,6761134,2180739,391735,3163892,0.9452338635028812,0.6812207847112938,0.7917994577200522,0.4080242396528396,0.8477205211792196,0.5508930347646007,0.715492938587717,0.6713462462423265,0.7422114993695094
0.12,6767694,2180771,391703,3157332,0.9452882693891664,0.681881740158665,0.7922648602179887,0.4085292097211305,0.847732960566362,0.5513557354918603,0.7160204040808156,0.6718102978549245,0.7426763457374342
0.13,6780998,2168698,403776,3144028,0.9438011550537275,0.6832221900476627,0.7926449169481812,0.408208140227822,0.8430398130360081,0.5500679754476734,0.7161189037807556,0.6713564461979273,0.7427131005841416
0.14,6788183,2163236,409238,3136843,0.9431410223189655,0.6839461176222605,0.7928987019203501,0.40815165207914744,0.8409165651431236,0.5495640359613958,0.7162567713542703,0.6712313689408729,0.7428109162449668
0.15,6791111,2159155,413319,3133915,0.9426298818921123,0.684241129443892,0.792916132304493,0.4079211119444851,0.8393301545516074,0.5490160629703418,0.71616451290258,0.6709660976374174,0.7427119645141103
0.16,6796814,2158319,414155,3128212,0.9425659713694499,0.6848157375104099,0.7932791763769768,0.408267538769752,0.8390051755625098,0.5492601162615363,0.7165539507901575,0.6712696463192565,0.7430505156327147
0.17,6798208,2156679,415795,3126818,0.9423627908111475,0.6849561905429763,0.7933014174840355,0.40819158220398266,0.838367656971457,0.5490547253802228,0.7165342668533702,0.6711780714321292,0.7430259011789289
0.18,9203312,2214013,358461,721714,0.9625110322112845,0.9272834146731698,0.9445688848127386,0.7541617459661585,0.8606551514223241,0.8038969529252821,0.9135687137427478,0.8742329188690103,0.9156131026714894
0.19,9215388,2217969,354505,709638,0.9629562211406116,0.9285001369265926,0.9454143410393236,0.7576047604750202,0.8621929706578149,0.8065223039442495,0.9148515303060605,0.8759683224917866,0.9168249308185497
0.2,9205386,2080631,491843,719640,0.9492800469082447,0.9274923813801588,0.9382597463951003,0.7430105871895945,0.8088054534273202,0.7745132143811017,0.9030619723944783,0.856386480388101,0.9045543096120487
0.21,9218964,2075096,497378,706062,0.9488101592142384,0.9288604382497326,0.9387293186503094,0.7461266134466265,0.806653828182517,0.7752105486518297,0.903705541108221,0.8569699336510695,0.9050707641927717
0.22,9392304,2183238,389236,532722,0.9602070839561042,0.946325379903286,0.9532156947080476,0.8038549905005936,0.8486919595688787,0.825665215827595,0.9262286057211435,0.8894404552678212,0.9269608204846012
0.23,9399410,2184351,388123,525616,0.9603451656306028,0.9470413478010024,0.9536468603594281,0.8060433946243597,0.8491246170029286,0.8270233401565662,0.9268862572514496,0.8903351002579971,0.9275827904646214
0.24,9402291,2185005,387469,522735,0.9604209909129531,0.9473316241186664,0.9538314034958325,0.8069478605774528,0.8493788469776533,0.8276198654069686,0.9271691138227639,0.8907256344514005,0.9278521356235685
0.25,9405975,2186243,386231,519051,0.9605573044521317,0.9477028070253913,0.9540867602511341,0.8081350862420099,0.8498600957677286,0.8284725664333846,0.9275629525905175,0.8912796633422594,0.9282304491787493
0.26,9405020,2063119,509355,520006,0.9486245981214138,0.9476065856149889,0.9481153186026126,0.7986911202516301,0.8019979988135904,0.8003411436769989,0.9176346469293852,0.8742282311398057,0.9176976172329305
0.27,9408362,2055798,516676,516664,0.9479421640501519,0.9479433101736954,0.9479427371115775,0.7991558281521718,0.7991521002738967,0.7991539642086882,0.9173162632526498,0.8735483506601329,0.9173161918197514
0.28,9413664,2051445,521029,511362,0.9475545947922086,0.9484775153233846,0.9480158304354653,0.8004680024676037,0.7974599548916693,0.7989611474036167,0.9173921984396872,0.873488488919541,0.9173345504452528
0.29,9541183,2030920,541554,383843,0.946288988793419,0.9613257436302929,0.9537481026739466,0.8410431996846033,0.7894812542323041,0.8144469573032105,0.9259534306861366,0.8840975299885785,0.9250744819788917
0.3,9544228,2027973,544501,380798,0.9460287812270496,0.9616325438341412,0.9537668468510776,0.8419119127555055,0.78833566442265,0.8142434270950318,0.9259612722544502,0.8840051369730547,0.9250474733993055
0.31,9553242,2024568,547906,371784,0.9457580465111481,0.9625407530418552,0.9540756012606297,0.8448541783510902,0.7870120358845191,0.8149079883256108,0.9264100820164026,0.8844917947931203,0.925429466760337
0.32,9564058,2024196,548278,360968,0.9457812715083825,0.9636305234867889,0.9546224697642329,0.8486611402821742,0.7868674280089876,0.8165969358795442,0.9272457691538301,0.8856097028218886,0.9262114197738757
0.33,9572633,2022045,550429,352393,0.9456262344338098,0.9644945010723388,0.9549671769198135,0.8515888812426315,0.7860312679545031,0.817497865334979,0.927759791958391,0.8862325211273963,0.926670619220282
0.34,9597767,2025480,546994,327259,0.9460811348833148,0.967026887385483,0.9564393483598002,0.860902973087959,0.7873665584180801,0.822494377400529,0.9300457691538301,0.8894668628801645,0.928868237719793
0.35,9519985,2024824,547650,405041,0.9456029146865169,0.9591899305855713,0.9523479640854207,0.8333072001942461,0.787111550981659,0.8095508920926774,0.9237694738947783,0.8809494280890491,0.9229547450434148
0.36,9543293,2020627,551847,381733,0.9453353792022687,0.9615383375318101,0.9533680190264151,0.8411008341797198,0.7854800476117513,0.8123394670053296,0.9252986597319457,0.8828537430158723,0.9243388305221624
0.37,9561502,2011163,561311,363524,0.9445498993214625,0.9633729926752828,0.9538685940165416,0.8469170884415469,0.7818010988643588,0.8130574282906887,0.9259983996799352,0.8834630111536151,0.9248841521090035
0.38,9576440,2009362,563112,348586,0.9444638185197918,0.964878076893702,0.9545618153544017,0.852165526975146,0.7811009946067452,0.8150872278275555,0.9270495699139821,0.8848245215909786,0.925852493484144
0.39,9581907,2009932,562542,343119,0.9445468157018673,0.965428906684979,0.9548737074587148,0.8541812310910353,0.7813225711902209,0.8161290420818068,0.9275326265253043,0.8855013747702608,0.9263146320979783
0.4,9796853,1999585,572889,128173,0.9447537846168199,0.9870858776591609,0.9654560229513335,0.9397614766340866,0.7773003731038651,0.8508452348735108,0.9439038207641521,0.9081506289124222,0.9418646428793417
0.41,9812315,1994939,577535,112711,0.9444135382127741,0.9886437577090469,0.9660226328725802,0.9465229046568409,0.7754943295831143,0.8525154461719372,0.9447692738547703,0.9092690395222587,0.9426584171013812
0.42,9832523,1993344,579130,92503,0.9443767478612658,0.9906798229042414,0.9669743029331381,0.955652068440298,0.7748743038802306,0.8558207989530973,0.9462586117223437,0.9113975509431177,0.9440945670661598
0.43,9843918,1990464,582010,81108,0.9441766718511764,0.9918279307278379,0.9674158764252521,0.9608471247921822,0.7737547590374062,0.8572111473486678,0.9469399479895972,0.9123135118869599,0.9447314355189456
0.44,9851403,1987041,585433,73623,0.9439070423258534,0.9925820849235045,0.9676328225778168,0.9642721957582557,0.7724241333440075,0.8577517008990432,0.9472649729945982,0.91269226173843,0.9450149927230866
0.45,9854345,1982551,589923,70681,0.9435170564370803,0.992878507320786,0.9675686354176041,0.9655757362051587,0.7706787318355763,0.8571885026847774,0.9471411082216437,0.9123785690511907,0.9448480895826967
0.46,9856420,1971122,601352,68606,0.9424971208016384,0.9930875747831784,0.9671312054409796,0.9663651231928916,0.766235926971465,0.8547422684435745,0.9463926385277048,0.9109367369422771,0.9439971691686475
0.47,9857570,1961237,611237,67456,0.9416134999909723,0.9932034434972755,0.9667206748236091,0.9667490349698009,0.762393322536979,0.852495464737531,0.9456936987397473,0.9096080697805701,0.9432086617737205
0.48,9856292,1932199,640275,68734,0.9390014849617014,0.9930746780915225,0.9652814058139337,0.9656490247299586,0.7511053561668622,0.8449713747322273,0.9432679335867167,0.9051263902730805,0.9405168987607718
0.49,9868277,1913898,658576,56749,0.9374384728275384,0.994282231603221,0.9650239960836845,0.9712028587565354,0.7439911929139003,0.8425476671213449,0.9427625525105015,0.9037858316025147,0.939813580250832
0.5,9823965,1882509,689965,101061,0.9343761086482402,0.989817558160552,0.9612981210977698,0.9490509535836852,0.7317893203196584,0.8263787619259145,0.9367052610522097,0.8938384415118421,0.9335264432769041
0.51,9833136,1795325,777149,91890,0.9267551248623379,0.9907415859666252,0.9576807480539248,0.9513092043036911,0.6978982100499337,0.8051346181314418,0.9304629725945182,0.8814076830926834,0.9262807918205807
0.52,9851708,1766944,805530,73318,0.9244147498629561,0.9926128153215912,0.9573007128856179,0.9601589338909299,0.6868656398470863,0.8008383007730333,0.9296780956191232,0.8790695068293256,0.925094632698627
0.53,9858199,1738856,833618,66827,0.9220321485113326,0.9932668186461164,0.9563247874565466,0.9629907353616279,0.6759469677827622,0.7943324097331347,0.9279499899979989,0.8753285985948407,0.9229804241925605
0.54,9867029,1703087,869387,57997,0.919024467755347,0.9941564888595749,0.9551152334866071,0.9670674425524224,0.6620424540733915,0.7859994028001914,0.9257944388877769,0.8705573181433992,0.920304585162605
0.55,9871964,1655174,917300,53062,0.914980298934199,0.9946537167761567,0.9531549476231138,0.9689375472709802,0.6434171929434442,0.7733175104129903,0.9223555111022198,0.8632362290180521,0.916137373592333
0.56,9881977,1632169,940305,43049,0.9131139809515213,0.9956625806320296,0.9526032967746944,0.9743024489946922,0.6344744397805357,0.7684968684170115,0.9213159431886371,0.860550082595853,0.9147069975001986
0.57,9892227,1613960,958514,32799,0.9116637287720711,0.9966953235185471,0.9522851310375202,0.9800826957678629,0.6273960397656084,0.7650490029822937,0.9206790958191632,0.858667067009907,0.9137446172321393
0.58,9893877,1589190,983284,31149,0.9096010438753266,0.9968615699344254,0.9512343101232572,0.9807762449709537,0.6177671766556218,0.7580543181868575,0.9188291258251643,0.8546443141550574,0.9114703167984638
0.59,9896574,1453691,1118783,28452,0.8984342495663092,0.997133307257834,0.9452142303223389,0.9808034717297792,0.5650945354549723,0.7170546564570693,0.908202840568113,0.8311344433897041,0.8982500717610671
0.6,9900962,1408108,1164366,24064,0.8947734762132665,0.997575421968667,0.9433820887441913,0.9831975488977512,0.547375017201338,0.7032371900038089,0.9049065813162626,0.823309639374,0.8939508818434292
0.61,9901802,1362601,1209873,23224,0.8911169558144917,0.9976600565076595,0.9413835372761152,0.9832417513033681,0.529685042492167,0.6884780558517669,0.9013325065012996,0.8149307965639411,0.8893257036756649
0.62,9902376,1341429,1231045,22650,0.8894279664803829,0.9977178901093046,0.9404659327442327,0.9833953898564454,0.5214548329740145,0.6815246739977827,0.8996843368673728,0.8109953033710078,0.8871657002455311
0.63,9902576,1327715,1244759,22450,0.8883357322624638,0.9977380411900171,0.93986392886872,0.9833724026322636,0.5161237781217595,0.6769498799150249,0.8986030006001193,0.8084069043918725,0.8857459408576686
0.64,9905159,1313403,1259071,19867,0.8872227641315157,0.9979982923974194,0.939355945036657,0.9850990422044973,0.510560262222279,0.6725494553662487,0.8976644928985791,0.8059527002014528,0.8844367405790933
0.65,9906292,1291087,1281387,18734,0.8854644470939854,0.998112448269656,0.93841997034487,0.9856972823003984,0.5018853446137823,0.6651153505851548,0.8959695139027799,0.8017676604650124,0.8821631967172036
0.66,9906632,1268051,1304423,18394,0.883648505872105,0.9981467051068673,0.9374142727783826,0.9857016817664106,0.49293054079457954,0.6572052950580185,0.8941534706941382,0.7973097839182006,0.8797363124061301
0.67,9907763,1238876,1333598,17263,0.8813668558460129,0.9982606594682967,0.9361789520337122,0.9862570941591576,0.4815893182982589,0.6471670027761995,0.8919095019003794,0.7916729774049558,0.8766889960301691
0.68,9908522,1215656,1356818,16504,0.8795581846619802,0.9983371328196008,0.9351912090617024,0.9866056356317281,0.47256298800298674,0.6390396553255829,0.8901122624524899,0.7871154321936427,0.8742316433849047
0.69,9908990,1195852,1376622,16036,0.878019729900336,0.9983842863484681,0.9343415318294522,0.9867677541158838,0.46486456228517586,0.6319966218876507,0.8885650730146023,0.7831690768585515,0.8721071313607478
0.7,9909495,1179868,1392606,15531,0.8767834405302157,0.9984351678272673,0.9336633261769239,0.9870076853000463,0.45865108840750013,0.6262780088394683,0.8873265053010595,0.7799706675081961,0.8703914128476692
0.71,9910468,1164831,1407643,14558,0.8756291575511136,0.9985332028349337,0.9330512720414122,0.987656320348918,0.4528057426430726,0.6209347196312855,0.8862011602320458,0.7769929958363488,0.8688054856005483
0.72,9910847,1144424,1428050,14179,0.8740574149319807,0.9985713891328839,0.932174839045457,0.9877619857707861,0.4448729122237953,0.6134550426056589,0.8845985997199434,0.7728149408255579,0.8665698468768888
0.73,9912068,1127800,1444674,12958,0.8727915101003432,0.998694411480634,0.9315079461443236,0.988640886147623,0.4384106506032697,0.6074492517569584,0.8833661132226439,0.769478598950641,0.8648040000922771
0.74,9914192,1119023,1453451,10834,0.8721413928991253,0.9989084159578011,0.9312305563947849,0.9904111759275643,0.4349987599485926,0.6044964645246452,0.88283376675335,0.7678635104597151,0.8639759089653347
0.75,9914529,1107967,1464507,10497,0.8712977971068895,0.9989423705288017,0.9307641894771048,0.9906148074502086,0.4307009516908609,0.6003715044793475,0.8819760752150424,0.7655678469782261,0.8627564605755702
0.76,9916408,1076417,1496057,8618,0.8689102660993915,0.999131689932096,0.9294821026520873,0.992057399070067,0.41843649343005834,0.5886066172359369,0.8796019203840761,0.7590443599440121,0.859316603674657
0.77,9917464,983049,1589425,7562,0.8618718751871155,0.9992380876382582,0.9254855667354033,0.9923663274484031,0.38214147159504674,0.5517965470933179,0.8722154830966187,0.7386410569143607,0.8485657598048363
0.78,9918192,957288,1615186,6834,0.8599555134670859,0.9993114375720518,0.9244109673766973,0.9929116854505862,0.37212737621449093,0.5413612411482664,0.870212442488497,0.7328861042624819,0.845564361141069
0.79,9918554,937047,1635427,6472,0.8584533763730434,0.9993479110281415,0.9235579652262318,0.9931405726858601,0.36425907511601535,0.5330198325195741,0.8686218043608716,0.7282888988729029,0.8431699522319182
0.8,9918860,929396,1643078,6166,0.8578890493963894,0.9993787421816316,0.9232444378833599,0.9934093090570054,0.3612848953964147,0.5298668542740139,0.8680340868173628,0.7265556460786868,0.8422719549053341
0.81,9919108,916223,1656251,5918,0.8569157984646517,0.9994037295217152,0.9226911983204017,0.9935823263470446,0.3561641439330374,0.5243627695754739,0.8669998799759946,0.7235269839479378,0.8406996378957418
0.82,9919614,908108,1664366,5412,0.8563217477930721,0.9994547117559179,0.9223684255794986,0.9940756633680599,0.3530095930998706,0.5210037653535821,0.8663910382076409,0.7216860954665403,0.8397518900363891
0.83,9920754,874797,1697677,4272,0.8538807004147111,0.9995695729159794,0.9209992620961431,0.9951403132177224,0.3400605798153827,0.5069019855757251,0.863816843368673,0.7139506238359341,0.8357618564294422
0.84,9921104,846954,1725520,3922,0.8518437617630648,0.9996048373072263,0.9198280150104414,0.995390632712628,0.32923714680886834,0.4948100544787986,0.8616169633926779,0.70731903474462,0.8323427057085262
0.85,9921518,827609,1744865,3508,0.8504365063276246,0.9996465500443013,0.9190245990893874,0.9957791742919349,0.3217171485503826,0.4863151888696366,0.8601021804360865,0.702669893979512,0.8299560887996773
0.86,9922445,812727,1759747,2581,0.8493649993083483,0.9997399503034038,0.918437996043729,0.9968343251875242,0.31593205606742647,0.4797988772595153,0.8589855571114217,0.6991184366516221,0.828148919952086
0.87,9922812,797917,1774557,2214,0.8482943472160271,0.9997769275365113,0.9178272804654614,0.9972329531039168,0.31017495220554103,0.47317548304648643,0.8578298859771948,0.6955013817559739,0.8263005600882989
0.88,9922799,777321,1795153,2227,0.8468031785759143,0.999775617716265,0.9169532030203972,0.997143216325345,0.3021686516559534,0.4637923020791616,0.8561808361672328,0.6903727525497794,0.8236749765360675
0.89,9923192,765200,1807274,1834,0.8459333158631543,0.9998152145898651,0.9164596214207458,0.9976089717013717,0.2974568450448856,0.45827109861692067,0.8552424084816957,0.6873653600188332,0.8221465138383288
0.9,9923482,753754,1818720,1544,0.8451125265942446,0.9998444336568983,0.9159899918900558,0.9979557737475672,0.29300743175635485,0.4530081988790084,0.8543497499499894,0.6844990953845321,0.8206902419405212
0.91,9923573,732376,1840098,1453,0.8435779103308816,0.9998536023986225,0.9150916719432242,0.9980199746807362,0.2846971436834725,0.44301807789546077,0.8526464492898573,0.6790548749193425,0.8179204739616731
0.92,9924562,723308,1849166,464,0.8429413351489004,0.999953249492746,0.9147586999695922,0.9993589141331662,0.2811721323519683,0.43886773013907204,0.8519999999999993,0.6768132150543321,0.8168017368390618
0.93,9924567,709918,1862556,459,0.8419838326960695,0.9999537532697638,0.9141948132356678,0.9993538642157475,0.27596702629453096,0.4325008963245654,0.8509289857971588,0.6733478547801166,0.8150433767714166
0.94,9924624,697866,1874608,402,0.8411245748875852,0.9999594963277668,0.9136904929042912,0.9994242898142117,0.2712820421119892,0.426732527359234,0.8499691938387671,0.6702115101317626,0.8134555094709994
0.95,9924676,681980,1890494,350,0.839994346251471,0.9999647356087521,0.9130254391450744,0.9994870517198277,0.2651066638574374,0.41906056401552777,0.8487022204440882,0.666043001580301,0.8113481598344913
0.96,9924698,656595,1915879,328,0.8381937805902526,0.9999669522276305,0.9119616856008993,0.9995007025176315,0.2552387312758059,0.4066362853498644,0.8466727745549103,0.6592989854753819,0.8079459661621805
0.97,9924682,607012,1965462,344,0.8346982172797901,0.9999653401411736,0.9098881191391124,0.9994336106006856,0.23596428962935978,0.3817889635609439,0.8427040608121618,0.6458385413500282,0.801184670677676
0.98,9924794,500444,2072030,232,0.8272851214621464,0.9999766247463725,0.9054704780846502,0.9995366264809777,0.19453802059806943,0.3256879748791946,0.8341858771754345,0.6155792264819224,0.7861285764922551
0.99,9925013,244451,2328023,13,0.8100043940130424,0.9999986901797527,0.8950297821333528,0.9999468224359823,0.09502564457405559,0.1735579554821577,0.8137198639727939,0.5342938688077552,0.7465226794493989


==> data/unseen_sources_of_scanners_scanner_ids_tsne_visualization.csv <==
embedding_1,embedding_2,label
8.161901,48.524746,0
8.16878,48.534386,0
8.154408,48.49017,0
8.125609,48.54336,0
8.157737,48.541065,0
8.113947,48.532375,0
8.174485,48.517002,0
9.352799,-26.955503,0
8.18487,36.03078,0
-3.210206,50.18632,0
8.163908,36.058975,0
-24.614868,-74.07334,0
-56.007957,33.236355,0
-54.807877,34.05186,0
-57.496304,34.668606,0
-60.57432,31.896751,0
-28.197102,-29.591997,0
54.600224,27.471645,34
37.113598,34.457073,34
63.220974,30.877855,34
53.215385,26.668222,34
57.127586,35.164143,34
56.52748,32.022068,34
54.97427,30.807966,34
61.83947,47.92354,34
-37.41108,-64.11288,0
-32.579937,-5.9331684,11
-42.280396,-5.67706,11
-44.889545,-3.0163631,11
-41.16098,-6.329092,11
-41.00561,-9.276514,11
-39.246918,-4.6804748,11
-46.765274,-10.104937,11
-47.832813,-6.8617177,11
-46.435184,-7.9180202,11
-33.593113,-9.868515,11
-44.06281,-7.765149,11
-34.14179,-3.7244885,11
-35.69997,-9.342687,11
-45.87173,-12.125946,11
-37.70529,-5.6155553,11
-37.140694,-13.350435,11
-38.966465,-10.759369,11
-43.674973,-4.449794,11
-46.45951,-4.6968517,11
-38.056236,-12.163957,11
-41.167336,-5.435226,11
-36.841587,-6.6512213,11
-40.380085,-1.878974,11
-40.023743,-2.0398304,11
-40.420227,-3.4991992,11
-45.188377,-6.8329854,11
-36.99731,-3.5311813,11
-43.684444,-9.652674,11
-35.520287,-11.968716,11
-44.477276,-4.6810007,11
-37.155273,-12.103015,11
-45.126038,-2.978963,11
-38.964745,-2.6668196,11
-38.392746,-6.994378,11
-43.120937,-8.0913,11
-35.78171,-2.699745,11
-38.966835,-12.395638,11
-35.511604,-4.8685284,11
-37.019745,-8.423321,11
-43.212685,-4.135834,11
-41.308025,-2.3696852,11
-47.9574,-7.3935394,11
-45.147247,-8.036982,11
-36.5201,-10.320184,11
-44.51994,-7.283309,11
-46.389675,-5.823602,11
-41.275307,-12.86229,11
-40.67934,-1.2190168,11
-44.55735,-10.272837,11
-37.557835,-12.249311,11
-40.339973,-10.8341055,11
-43.212933,-5.83409,11
-44.018356,-5.552223,11
-41.327507,-8.777239,11
-38.706055,-10.55221,11
-37.457443,-12.717359,11
-42.205673,-7.7162013,11
-35.946964,-11.514836,11
-37.615097,-11.428912,11
-38.08351,-6.407562,11
-43.23289,-8.091725,11
-32.634914,-7.9454875,11
-45.455517,-7.2911363,11
-40.90389,-1.237027,11
-40.34184,-3.3406222,11
-32.81743,-5.512824,11
-37.45892,-8.866768,11
-41.563847,-10.960389,11
-36.321007,-8.243709,11
-43.788376,-3.235679,11
-34.418213,-3.7922688,11
-40.296597,-3.3037639,11
-35.8177,-8.147078,11
-43.469433,-6.7624226,11
-32.86069,-8.498062,11
-40.01985,-2.8730972,11
-47.122353,-6.117864,11
-36.63312,-4.207407,11
-39.34575,-3.8478537,11
-36.816227,-5.5169415,11
-40.664673,-1.1373909,11
-35.616005,-12.024683,11
-37.721897,-6.320841,11
-41.246338,-2.1142268,11
-43.509846,-5.776805,11
-46.869656,-4.6625204,11
-37.266487,-1.8741182,11
-40.37729,-9.424651,11
-41.884777,-5.523474,11
-42.18174,-0.88006127,11
-44.383663,-4.993374,11
-37.469654,-5.512712,11
-41.29191,-7.008466,11
-45.009727,-6.511534,11
-43.21561,-10.681194,11
-39.966915,-8.805651,11
-40.84108,-5.7712946,11
-41.25761,-12.121517,11
-40.873436,-1.2222602,11
-43.81133,-3.333211,11
-40.940746,-9.527206,11
-46.421146,-7.6853056,11
-32.664936,-5.9193993,11
-42.39507,-7.3798966,11
-45.478386,-7.799847,11
-36.356747,-11.635361,11
-39.404903,-9.23592,11
-37.515152,-11.782342,11
-35.17348,-9.122769,11
-37.552425,-12.349884,11
-45.17496,-10.841541,11
-44.751465,-7.63878,11
-39.233036,-5.0274315,11
-36.61587,-5.306684,11
-36.143475,-8.905723,11
-40.034443,-6.4302416,11
-38.418293,-1.3613212,11
-17.244818,-71.96652,0
-2.8722367,-8.651526,0
11.715495,-30.826849,0
-15.345241,-60.660805,0
-17.200142,-65.05769,0
-23.691065,-68.51091,0
-41.16609,-62.945164,0
-8.80105,-11.397962,0
16.5088,-9.588439,0
-23.225786,-25.49015,0
-11.87746,-17.835884,0
-16.785418,-7.5519843,0
19.379187,-36.228012,0
9.841171,-7.2800198,0
-6.769703,-44.539886,0
-23.203087,4.804932,0
-41.86503,-43.687134,0
1.5528917,44.10116,0
1.5460409,44.126804,0
1.4205769,44.041573,0
62.59308,35.087723,34
60.312943,40.363583,34
47.81948,47.692757,34
56.849224,38.91096,34
54.810966,45.058147,34
55.320805,37.112633,34
47.92324,47.922756,34
49.308197,41.80071,34
47.92901,33.383877,34
-17.943949,-43.85466,0
-42.035275,-41.680412,0
16.831003,-6.041836,0
1.1567237,-23.310022,0
-7.114965,-12.591536,0
28.826294,-9.46976,0
29.518682,-9.72212,0
-3.5018327,-6.5394464,0
-5.7342486,-7.445944,0
37.53979,-10.439718,0
12.1977005,-28.694584,0
-31.482344,-36.000603,0
-21.621126,-74.75901,0
4.927294,-43.67684,0
-28.056536,2.4230006,0
-7.6593776,8.118254,0
-17.515942,18.732347,0
7.3603816,-8.788111,0
-38.84937,19.8032,0
59.395653,43.812668,34
42.003662,34.34648,34
37.53253,32.063927,34
58.54427,37.204697,34
54.971203,27.513117,34
55.74708,30.888865,34
8.986817,1.4914157,0
11.827303,-8.979024,0
-3.1394842,19.29962,0
2.4124491,-57.214825,0
14.245174,-9.734895,0
13.096398,-13.68982,0
6.851081,12.179417,0
-30.390749,-25.661856,0
-53.169273,-24.713375,0
-54.713024,-27.845724,0
27.579086,-82.80423,14
28.089344,-83.05104,14
26.234705,-82.87034,14
25.493324,-83.35717,14
27.975847,-81.11808,14
24.699192,-81.300896,14
24.469269,-82.2312,14
23.836178,-84.59353,14
25.900251,-80.96303,14
27.33207,-82.37707,14
24.413376,-84.26879,14
25.476624,-83.153824,14
27.16654,-80.81994,14
24.903515,-83.04616,14
25.475077,-82.36139,14
27.278677,-80.47493,14
26.924578,-83.092575,14
27.073347,-81.103134,14
28.12252,-82.77903,14
25.491287,-82.30595,14
28.179167,-83.05185,14
24.669376,-82.23544,14
26.098587,-83.19098,14
26.724165,-81.38185,14
27.397478,-82.72611,14
24.053827,-83.89831,14
23.943357,-84.39767,14
24.473318,-81.70727,14
4.2468777,-5.84516,0
5.369684,-65.78567,0
0.9416175,-60.922188,0
-32.999836,0.78346395,0
-56.983246,34.621727,0
-59.62577,32.519146,0
-57.52679,35.08707,0
-1.067803,-18.963163,0
3.0946565,-56.947575,0
-25.588442,-10.732228,0
40.337315,-4.7089424,0
39.87372,-5.633003,0
13.903138,-2.0817814,0
-12.665043,-28.492165,0
-51.48938,-23.832096,0
5.6390862,-66.57693,0
-4.208583,9.630032,0
-20.099457,-44.239605,0
-14.5571165,-1.6840917,0
22.654879,-13.629359,0
-11.877556,23.222168,0
-12.485033,-67.104324,0
-12.389695,23.996677,0
3.1184294,-62.745716,0
5.836219,-29.70698,0
37.439663,34.64199,34
44.80416,45.852016,34
54.382843,48.2562,34
42.1616,30.409739,34
59.757442,37.353073,34
52.126007,42.30543,34
55.75412,34.732723,34
-34.420795,-31.78084,0
-35.226276,-28.01108,0
-34.389988,-62.17785,0
20.045866,-15.081691,0
-10.743368,10.713656,0
13.2667465,-2.2387164,0
4.39564,-44.43516,0
4.49654,-44.30899,0
4.196606,-44.722412,0
4.095395,-44.86124,0
4.4868317,-44.306244,0
1.1163042,-24.863161,0
-20.841692,-70.73,0
-66.705894,-32.719166,0
57.336113,31.749418,34
39.560867,41.85777,34
42.340923,42.949005,34
41.770134,32.86517,34
50.696037,33.49491,34
47.94128,35.187057,34
22.79655,-12.45512,0
20.994886,-15.895749,0
22.57096,-15.113712,0
60.976776,45.391388,34
53.136494,32.91622,34
54.814323,40.504025,34
51.39946,44.723827,34
60.78412,29.590132,34
62.933834,40.246613,34
43.870007,37.65246,34
50.051407,48.366318,34
48.12579,47.118343,34
37.909283,31.344803,34
56.316692,47.449303,34
-90.2066,-8.387539,0
-1.9276072,10.337097,0
-19.354418,-65.483444,0
-17.209158,-67.47446,0
-1.1447742,-54.05894,0
-16.879457,-5.909044,0
-3.3952892,-0.20208687,0
25.433994,-2.5693128,0
38.725224,-9.507095,0
-11.726431,40.265823,0
-3.2404304,19.414612,0
-12.969437,-70.112236,0
-15.900927,-72.66438,0
-68.39476,-25.730978,0
-32.848694,-34.76884,0
-34.54563,-29.07149,0
0.48739648,41.019207,0
0.64205277,41.02815,0
10.815133,-32.946476,0
-33.689114,4.079826,0
-20.506275,-43.917046,0
-24.729736,13.0275135,0
-14.506158,-1.2745537,0
25.740341,-12.997316,0
45.14239,48.16753,34
51.289547,36.022606,34
50.61345,35.199112,34
49.886383,29.372305,34
51.813183,43.501343,34
13.595271,-1.0248927,0
-12.699788,-38.361332,0
-12.672378,-37.928703,0
-12.253226,-36.951843,0
-63.55116,-24.642551,0
-30.529455,-25.750988,0
-13.450607,43.94154,0
-37.30154,-63.674942,0
34.681988,24.388702,0
34.686386,24.36486,0
-3.4612744,-6.143611,0
-17.621212,-9.02301,0
-26.28747,-72.15415,0
-11.779507,17.439615,0
-12.115524,23.56213,0
-1.0987196,-7.4222198,0
-11.045449,5.74712,0
-8.813912,13.794865,0
-53.268288,-27.290043,0
-6.1045475,14.26617,0
63.012287,32.861572,34
38.446957,31.150858,34
65.70195,36.07288,34
53.38477,29.926888,34
51.35385,44.406513,34
45.543808,46.72552,34
53.31741,48.489204,34
0.23509918,-59.03227,0
9.696739,-11.553596,0
-74.15076,-11.380065,0
-73.756226,-11.495651,0
-39.771584,-64.48654,0
-90.74916,-10.557418,0
-90.85807,-9.200921,0
-7.5459104,-28.95223,0
-36.348206,-60.508633,0
8.638476,-10.074734,0
3.9636068,-6.145334,0
-61.499645,-27.24431,0
59.610962,32.292564,34
53.73676,46.36547,34
58.36661,48.629158,34
62.073452,45.551308,34
63.48864,41.786823,34
48.229797,36.559536,34
59.8947,39.45033,34
51.82898,41.314995,34
-57.02382,-25.762339,0
-66.73922,-25.371826,0
13.342105,-7.628278,0
-12.7417,-38.154297,0
1.7351038,-9.25842,0
-3.7895272,-22.980148,0
2.1325583,44.62508,0
53.463196,-70.34371,35
53.474598,-70.34101,35
34.41649,27.341343,35
15.176167,36.64427,35
31.862658,10.717153,35
37.295033,12.548091,35
31.53732,10.74308,35
-1.6574697,-33.925446,35
27.823174,12.975702,35
30.004534,12.34625,35
34.41944,27.348137,35
29.677359,12.5092,35
-1.0571051,-34.464817,35
31.543217,15.79144,35
17.799126,30.671282,35
62.295883,-31.754915,35
29.860533,12.09955,35
27.779114,13.027007,35
27.608639,12.972083,35
32.110176,11.736288,35
63.42274,-55.17671,35
46.851383,-70.33282,35
-1.8934262,-32.31785,35
34.41728,27.343044,35
-0.9420933,-34.337883,35
29.87331,12.481813,35
-69.86537,9.013029,0
-75.51964,17.338781,0
-72.433716,15.710502,0
-74.66339,18.98785,0
-9.681809,7.183093,0
57.209587,48.01731,34
61.151127,42.832085,34
54.03733,45.97305,34
50.74784,29.906927,34
43.895813,42.252018,34
61.43223,42.38731,34
-91.9153,-6.3346767,0
-40.01704,-64.24793,0
-34.914577,-27.689322,0
-16.650515,8.861982,0
51.680897,49.193127,34
41.964333,41.731594,34
50.320442,39.915504,34
41.57696,30.765858,34
50.675125,48.96876,34
51.47569,30.080336,34
43.146328,40.395313,34
37.54373,33.276463,34
57.273773,40.50526,34
56.163033,38.580235,34
41.970165,41.251537,34
51.064278,46.173103,34
62.734848,44.53419,34
44.707146,43.89486,34
48.452736,32.17681,34
67.07501,-21.62152,14
67.81659,-22.418941,14
66.82622,-21.621664,14
66.2738,-21.512255,14
68.5753,-21.030046,14
66.88823,-20.866238,14
67.302666,-21.755384,14
67.3871,-21.074137,14
67.12852,-20.793941,14
65.64194,-20.37089,14
65.73956,-20.49012,14
66.037285,-21.552343,14
68.00043,-21.529428,14
66.216545,-21.976452,14
66.874275,-21.503431,14
68.914474,-21.750862,14
66.64649,-21.286568,14
68.67396,-22.1927,14
68.3537,-21.589125,14
68.50582,-21.255716,14
67.65794,-22.050594,14
66.21584,-20.341766,14
68.3582,-21.962673,14
67.328575,-21.594269,14
68.78248,-21.367004,14
68.79926,-21.368103,14
69.042145,-21.751514,14
65.48929,-20.319798,14
68.470795,-21.912144,14
-5.3772097,-38.079754,0
-38.330894,-63.81248,0
-22.90823,14.084653,0
-18.935368,-2.7825077,0
-6.443589,-44.538868,0
-14.703432,-62.255962,0
-34.87847,-29.475052,0
-13.250389,32.208275,0
2.4920418,0.54326355,0
-32.040844,8.848314,0
-32.01211,8.893003,0
-53.999947,33.60495,0
-17.567968,-7.971567,0
0.7100845,-25.22288,0
4.337118,-63.3047,0
2.5054479,-0.5379604,0
-8.081545,-28.826454,0
-67.85915,-26.91262,0
24.947893,-12.7150345,0
-39.198063,-55.631554,0
-11.216106,-19.015642,0
-59.369373,53.2657,20
-37.386864,56.48841,20
-37.839905,56.993134,20
-58.428772,53.441612,20
-58.033154,54.53294,20
-38.41234,58.954464,20
-57.675713,52.270233,20
-51.68203,54.63104,20
-56.91343,52.840805,20
-53.235172,53.20148,20
-59.60175,52.865257,20
-53.036873,51.83134,20
-58.791626,50.784473,20
-59.427963,53.16218,20
-37.564194,57.414276,20
-55.188015,53.55508,20
-37.970898,58.254776,20
-36.97084,56.55573,20
-38.996292,59.54176,20
-41.41876,57.951313,20
-38.275604,57.797417,20
-52.090317,55.338676,20
-57.704353,50.771503,20
-38.57571,59.842068,20
-55.86905,53.14017,20
41.254574,36.61603,34
62.458298,48.135532,34
56.98482,42.720654,34
53.395344,47.908916,34
39.33854,40.858917,34
46.44006,47.70671,34
49.74742,29.41175,34
57.93045,34.831097,34
-53.290024,-27.16515,0
-25.79284,3.082023,0
7.8908253,-36.894005,0
-12.084178,-67.2032,0
-17.818108,-73.31275,0
9.181347,1.767772,0
-14.19211,-19.52179,0
-25.13392,61.043346,0
11.279854,-32.24576,0
-56.274265,-26.04503,0
-1.0550964,0.96964085,0
-1.011359,0.9884093,0
-1.0130475,0.97863007,0
57.950706,34.77145,34
42.229828,40.93034,34
61.13573,33.398235,34
46.957375,44.751995,34
56.168713,45.88014,34
50.61097,48.813377,34
51.26171,49.10862,34
8.390587,-7.168936,0
-13.232777,32.21593,0
-15.36136,-20.14919,0
-16.717688,-67.425865,0
20.304352,-16.292383,0
-35.39644,-60.79959,0
-38.89447,-54.726128,0
-40.535767,-53.70706,0
-17.231672,-66.30263,0
-27.02509,-71.632866,0
-32.666084,-26.221247,0
-28.698097,-40.621845,0
-28.663004,-40.793404,0
-28.715021,-41.02156,0
-10.402944,-28.954239,0
-28.998137,6.768685,0
-25.87543,4.8004417,0
-18.738312,-74.05708,0
-34.7197,-27.996527,0
-34.265053,-27.016924,0
10.172555,-3.8689604,0
-16.01971,-9.637139,0
2.1659436,-0.6416951,0
-42.494755,-41.81494,0
-53.337894,-27.157764,0
-9.551749,-10.7414875,0
16.382301,-18.62246,0
14.955827,36.432487,0
14.832986,36.534275,0
14.906923,36.5123,0
-24.880234,-72.7714,0
-2.825584,-4.598173,0
-3.1995585,-4.524753,0
8.627556,-11.897494,0
-38.160145,-64.00238,0
-15.226609,-9.094339,0
3.5361195,-17.6294,0
-11.826859,17.47811,0
-17.645693,8.256321,0
-77.48725,14.305312,0
-72.934044,19.511013,0
-64.58849,16.746426,0
-62.931324,14.353652,0
-70.467384,13.339441,0
-12.9727545,-38.303307,0
-12.730156,-38.16097,0
-34.759296,-27.6161,0
-16.388416,-68.38203,0
-41.461994,-49.613476,0
19.213148,-36.258595,0
-8.816611,46.4873,0
-2.9548426,21.931427,0
-2.951439,21.900253,0
-9.23958,16.017431,0
6.5107765,18.316149,0
-20.019093,0.3473138,0
-9.245068,16.210428,0
-66.70936,-30.403597,0
2.202063,-0.5481422,0
10.94316,-0.9380779,0
20.104963,-37.473522,0
-41.752613,-49.554234,0
-22.983648,-20.133121,0
-41.064007,-51.9435,0
-8.973196,-46.433296,0
-23.2021,-25.457943,0
-68.42775,-24.97662,0
-54.831097,-27.301258,0
-74.26229,19.10726,0
-69.19505,7.909926,0
-82.8218,14.389128,0
-76.142334,12.715366,0
-73.71038,17.310997,0
-69.624954,15.21614,0
-65.566154,6.1299114,0
-75.697685,14.893436,0
65.74678,38.15503,34
52.555416,36.588352,34
44.860535,41.408253,34
47.222218,45.487835,34
60.465515,29.554543,34
62.530743,46.106495,34
-15.983762,-44.690083,0
-0.32416925,-8.026524,0
9.014993,-25.883665,0
-28.269682,-27.118612,0
-66.35652,-30.854649,0
-21.333479,-42.488678,0
-31.599745,-35.848797,0
-31.906395,-35.58276,0
-67.68907,-27.107225,0
-61.01939,-50.75765,0
-57.91779,-47.732708,0
-60.128635,-48.038437,0
-58.088066,-49.415092,0
-58.478367,-47.284042,0
-3.771731,-22.984789,0
7.8903103,-36.88798,0
37.14115,-10.449225,0
-34.701664,-28.399849,0
6.0930924,-13.910114,0
-59.34486,8.55027,0
-80.73355,15.351869,0
-69.81242,6.261037,0
-65.31801,13.453741,0
-75.62262,14.898212,0
-5.8043084,-0.17097212,0
-10.632519,-20.285036,0
-7.699329,-12.59881,0
66.88499,-56.549698,14
66.059364,-56.927616,14
52.415924,-8.835005,14
66.18713,-57.109867,14
65.82479,-57.034695,14
55.80434,-57.14157,14
65.698235,-58.09016,14
55.29334,-56.941013,14
65.28533,-56.3376,14
65.396385,-56.333904,14
53.459103,-8.036873,14
67.3995,-57.70293,14
55.380203,-57.69184,14
54.50464,-56.46828,14
64.92736,-57.625256,14
54.678802,-56.809742,14
65.63699,-57.406227,14
55.03662,-56.434578,14
54.829132,-4.9999495,14
64.672745,-57.90515,14
66.351814,-55.94335,14
53.405647,-5.4314156,14
65.541115,-57.416134,14
55.490086,-56.57848,14
55.23037,-56.78327,14
67.05205,-57.783905,14
50.084282,-7.6039696,14
55.14809,-57.245277,14
53.256252,-8.1399,14
54.542175,-6.082277,14
55.492546,-57.011,14
65.6869,-57.109184,14
51.85498,-7.4150357,14
53.626194,-5.4703617,14
54.94387,-57.029835,14
54.66353,-56.86514,14
55.232376,-56.98134,14
51.82222,-8.7075205,14
54.390873,-56.94307,14
49.740402,-9.216286,14
65.633064,-56.82086,14
66.559135,-57.56769,14
66.85584,-57.161003,14
65.39561,-57.052296,14
64.440384,-56.936905,14
53.983017,-8.1308775,14
65.85917,-57.31922,14
52.98955,-5.705798,14
54.679535,-56.779804,14
66.426506,-56.208237,14
56.023342,-4.699397,14
65.62284,-56.492294,14
55.095436,-56.75799,14
54.538284,-5.598323,14
64.750755,-56.671585,14
51.17603,-7.7955604,14
49.681595,-9.03539,14
54.906666,-57.379753,14
54.446087,-56.697662,14
66.70624,-58.2773,14
55.09793,-6.6555986,14
50.414623,-7.4450097,14
49.419083,-8.121889,14
55.502953,-4.6316113,14
55.43356,-57.528652,14
16.229078,-10.47714,0
-41.23823,-49.75464,0
-29.923586,-37.580353,0
19.419239,-36.52868,0
-24.118998,-72.84845,0
-17.527975,-72.0065,0
-13.491272,-73.10273,0
-26.004353,-72.33103,0
-39.512768,-64.22098,0
-22.027208,-70.656586,0
-20.445312,-43.101177,0
-25.491781,2.809144,0
23.561872,20.588827,0
-16.60663,-5.366649,0
23.521006,-21.07481,0
23.521217,-21.077019,0
6.367197,1.0628476,0
-9.621659,47.703094,0
-13.829425,44.451984,0
-9.600285,47.745502,0
-66.487236,-30.9404,0
17.460665,5.8152933,0
-68.66733,-26.000011,0
-26.56489,3.3302271,0
-26.554605,3.359804,0
-20.92778,-70.2673,0
-18.579935,-73.04622,0
-16.770308,-70.198494,0
12.7952175,-5.4793596,0
-52.311924,-26.345419,0
-18.69988,3.6211696,0
1.8843677,0.64998484,0
-14.54506,46.639343,0
22.738066,4.978461,0
22.752724,4.974348,0
-25.769077,-3.5311072,0
-25.967787,-3.5804312,0
-26.248814,-3.6944656,0
-26.204727,-3.6799855,0
-26.169077,-3.6590202,0
-25.97108,-3.5986583,0
-19.392271,-61.144146,0
-1.601866,-62.09195,0
0.8465918,-12.4467745,0
-22.65442,-28.160114,0
-0.4799089,-9.327193,0
-18.960184,-30.090147,0
-18.940935,-29.744715,0
-18.931534,-29.626974,0
-16.166874,-7.9297175,0
-68.80231,-26.17995,0
-41.950836,-46.00732,0
-61.095894,-23.766539,0
10.493836,-11.700909,0
7.1639085,-65.59028,0
1.5825403,-64.96994,0
-25.583992,-10.715317,0
6.631346,-62.43014,0
-20.166025,-44.17356,0
-61.5849,-33.335552,0
41.318962,33.448627,34
37.495026,32.26367,34
63.704845,41.30854,34
64.903534,31.952368,34
51.564365,33.545033,34
42.846542,43.128662,34
-9.298279,-46.177723,0
-17.686573,-67.11876,0
-34.235542,-61.629753,0
-9.108906,15.876682,0
-2.5080566,-4.731194,0
-5.644417,-38.083717,0
4.931786,-4.5254173,0
-40.807228,-51.115173,0
-67.08905,-26.593422,0
20.28787,4.350791,0
-11.471646,-6.162214,0
-13.516294,-73.38341,0
-38.415863,-63.80371,0
-40.252857,-62.281185,0
-19.315754,-31.316532,0
-67.18858,4.363372,0
9.606897,-9.340525,0
-40.92466,-60.943462,0
10.450204,-3.9982727,0
-28.853756,-39.026573,0
-21.24624,25.552856,0
5.8494277,-66.8428,0
1.3518348,-65.319534,0
-68.81033,-28.922476,0
-41.14751,-51.59678,0
-41.21698,-58.934795,0
-24.45914,14.866114,0
-91.66268,-9.942552,0
-16.837116,-74.90931,0
-15.80147,-66.27102,0
-18.903286,-69.5751,0
-14.869861,-19.864416,0
12.925208,0.14473453,0
-61.15016,-33.243187,0
67.009895,-21.733688,14
68.034744,-21.389055,14
13.222875,-81.10422,14
12.934426,-81.5434,14
12.6485815,-81.576004,14
13.47641,-80.79505,14
12.835374,-81.35246,14
12.908173,-81.55962,14
67.727776,-21.374287,14
32.192154,6.5389323,14
32.255203,6.4160085,14
66.243385,-21.070494,14
32.192497,6.522669,14
13.260583,-81.057396,14
67.68602,-22.214447,14
67.38135,-21.310823,14
66.62792,-21.259691,14
66.73537,-21.42613,14
13.015129,-81.27682,14
67.4826,-22.825232,14
12.634121,-81.591286,14
32.23928,6.451157,14
66.87694,-21.411736,14
68.19096,-21.254389,14
12.997932,-81.592094,14
12.520676,-81.68981,14
67.49952,-21.902836,14
68.4375,-21.579914,14
66.84471,-20.400028,14
13.265706,-81.07622,14
65.89867,-20.355024,14
13.3698845,-80.945435,14
32.2191,6.5176144,14
13.039871,-81.136795,14
68.62708,-21.549683,14
66.96424,-21.332443,14
69.125,-21.419662,14
12.720548,-81.69277,14
32.06275,6.892798,14
32.30548,6.2497735,14
68.65725,-20.921309,14
32.282314,6.344568,14
32.161045,6.6468487,14
13.254105,-81.052986,14
68.36656,-21.283834,14
68.61027,-21.445118,14
-17.55265,-68.06266,0
36.900913,-10.831854,0
-59.375443,31.58985,0
-1.0358938,14.289738,0
15.616518,-19.349932,0
-14.897056,-8.012211,0
-0.37546265,41.07096,0
60.084164,38.493565,34
59.846596,37.519703,34
56.442005,25.507011,34
62.456795,31.685734,34
60.148853,48.946255,34
46.14718,41.46736,34
61.9181,43.067123,34
-17.645693,8.256321,0
-5.816336,52.22305,0
-5.816987,52.237534,0
-5.81966,52.23071,0
-5.820366,52.219116,0
-5.8160763,52.241096,0
-5.808934,52.241486,0
-22.404837,-72.671364,0
-13.706099,-65.04607,0
22.205694,-12.409663,0
0.005375794,-12.764993,0
47.81456,36.352623,34
62.4187,31.514565,34
38.280384,34.632236,34
46.607246,43.941982,34
57.490295,31.193584,34
57.55658,29.31901,34
-13.460538,-11.224916,0
-34.14484,-33.649487,0
1.3394516,-33.595882,0
-17.317503,-63.056576,0
17.591305,-11.120548,0
5.2574253,-60.85558,0
24.498287,-2.409319,0
13.75525,-21.358019,0
-22.335611,-41.146545,0
57.474693,29.402466,34
60.574997,41.771652,34
59.693874,28.888365,34
64.25708,34.06805,34
53.640495,36.883827,34
59.7746,36.666466,34
12.816488,-7.4967537,0
9.741347,-16.254644,0
-4.928649,3.1702182,0
27.342232,9.3999405,0
-0.1253668,-6.426616,0
-32.169697,-26.03922,0
-10.0617,49.854103,0
1.4970378,44.08218,0
-10.025683,49.83335,0
-0.9575877,-13.261353,0
17.656902,-14.43401,0
-0.8675389,-13.16013,0
-9.392273,-10.426569,0
-24.066755,-20.636387,0
-0.8551407,-60.48601,0
-55.950806,-25.748974,0
-10.556189,-43.737804,0
0.8833616,-25.937815,0
19.384148,-36.09965,0
28.150637,-9.735679,0
-25.792511,-74.444466,0
-40.781357,-57.689907,0
-68.69241,-28.098923,0
-23.817852,4.390974,0
-14.05445,-8.834952,0
7.4785404,-63.629044,0
4.0374136,-44.93382,0
-16.095858,-66.67887,0
58.023907,49.960903,34
42.821404,33.993317,34
52.633568,45.998177,34
57.87413,47.9962,34
46.99217,37.756435,34
40.389828,29.492138,34
52.543213,44.997665,34
-13.337656,-68.57494,0
14.280372,-1.3625394,0
-25.868017,-70.76435,0
-39.535122,-64.43025,0
-16.350355,-6.034582,0
17.526655,-21.928972,0
-41.12165,-60.538635,0
-21.831955,-70.02943,0
-23.520102,-1.5463865,0
-23.520096,-1.5463977,0
-39.49152,-60.266273,0
44.73268,47.676632,34
62.95249,37.68459,34
55.908623,27.731485,34
46.25946,33.058933,34
51.598415,49.112186,34
-11.602753,22.841835,0
-55.247444,34.01951,0
-57.014126,35.15588,0
-56.10777,35.142334,0
-57.09276,34.827255,0
-20.154747,-67.465256,0
-10.283731,-11.19559,0
-21.001501,27.934149,11
-21.26607,28.152082,11
-21.432974,28.099796,11
-21.255316,27.546148,11
-21.04582,28.061266,11
-21.126352,28.339693,11
-21.210894,28.26687,11
27.221478,9.400333,0
-19.362667,-3.1014209,0
0.09300629,-53.50104,0
0.48976007,-3.7321193,0
-10.21004,-28.89225,0
-13.1022415,-18.87133,0
-20.119879,-60.365047,0
67.830574,-10.983827,14
67.40497,-11.027297,14
66.613106,-11.189642,14
67.226234,-10.749007,14
66.77367,-10.95784,14
67.972336,-9.918524,14
67.8771,-11.085812,14
67.726204,-11.503019,14
67.4741,-10.713827,14
67.377655,-11.075052,14
67.4386,-11.449345,14
67.20184,-9.991109,14
67.193695,-10.858576,14
67.453606,-11.260569,14
67.2128,-11.207125,14
67.79569,-10.163489,14
66.93692,-11.152852,14
67.67891,-10.650199,14
67.173485,-10.945527,14
67.56051,-10.362863,14
66.93559,-10.750944,14
67.218,-10.912816,14
67.81578,-11.326271,14
67.25926,-10.019031,14
67.56268,-10.678462,14
67.06256,-10.797108,14
67.54105,-9.971793,14
67.63602,-10.860044,14
67.47736,-11.265809,14
67.05826,-10.32252,14
67.192505,-10.591957,14
66.786,-10.418636,14
67.54746,-10.624811,14
17.15434,-10.717466,0
-13.611976,-70.85918,0
-22.286116,-71.823906,0
-8.542767,17.861055,0
-67.625984,-23.727833,0
-68.39787,-27.753605,0
-34.329426,-31.540434,0
-13.053417,-57.35105,0
-15.675557,43.665108,0
-15.591586,43.652164,0
25.670292,-2.7254617,0
9.221806,2.5139194,0
-11.810183,-18.843729,0
4.202446,-5.3550353,0
-13.304082,-19.220554,0
0.22765085,-9.354161,0
29.733051,14.613502,35
34.114727,14.08992,35
29.849476,11.344976,35
7.001125,20.05619,35
38.707657,10.978405,35
34.408497,13.087928,35
33.662003,11.714461,35
7.1755123,20.247564,35
33.852203,12.883392,35
37.556152,11.3049345,35
29.816328,14.36637,35
31.209476,12.647248,35
7.1469398,20.19361,35
30.587,12.6902685,35
7.1580067,20.221243,35
29.56984,12.916142,35
37.977943,11.229198,35
34.822205,11.74274,35
7.0059156,20.046814,35
45.247074,-69.9384,35
7.1316595,20.155037,35
29.205921,13.0099,35
33.850277,13.078217,35
-41.701134,-58.7557,0
-16.557178,0.81535053,0
-25.34158,-73.20259,0
15.234745,-15.940505,0
-8.445739,-2.4338152,0
-20.026337,-69.04828,0
8.656812,-0.4303417,0
-14.085296,-1.7138281,0
5.6774163,-42.469326,0
5.6371846,-42.436592,0
-5.0618653,3.7382238,0
32.020657,-54.52115,14
31.779646,-53.63678,14
60.076256,-66.0993,14
31.728971,-53.908257,14
32.51164,-54.560017,14
32.254425,-54.413795,14
46.050243,-31.008554,14
31.978386,-54.130623,14
46.855175,-29.917953,14
46.85097,-29.777777,14
32.69161,-54.719406,14
46.602886,-29.961386,14
60.18008,-66.4285,14
60.201916,-66.37864,14
46.500355,-29.933939,14
32.24288,-54.354176,14
32.332447,-54.265297,14
46.887886,-30.574047,14
60.09792,-66.258896,14
60.105568,-66.15148,14
32.27329,-54.996563,14
59.98823,-66.19992,14
60.11024,-66.272644,14
60.12181,-66.185684,14
31.166603,-52.984165,14
31.793922,-54.08067,14
46.563625,-30.007378,14
46.156246,-30.937244,14
31.24792,-53.227646,14
46.460697,-30.214537,14
59.874233,-65.92032,14
32.401382,-54.390675,14
32.70592,-54.292706,14
32.583187,-54.556126,14
46.43644,-30.342567,14
46.270718,-30.627645,14
60.161583,-66.09388,14
46.43099,-30.7207,14
46.34367,-30.69493,14
45.974716,-30.960379,14
60.148956,-66.298805,14
32.149845,-54.424435,14
60.076126,-66.002945,14
32.589622,-54.51026,14
32.304996,-54.40408,14
45.99324,-30.817627,14
46.508854,-31.045422,14
60.078743,-66.095055,14
31.38099,-53.209236,14
60.06749,-66.033844,14
46.482197,-30.233538,14
60.05649,-66.08637,14
32.967678,-54.86099,14
46.674385,-30.089455,14
32.073536,-54.162197,14
32.75371,-54.456245,14
46.27689,-30.585258,14
60.074944,-66.25578,14
31.447998,-53.64763,14
46.07764,-31.098656,14
32.35893,-54.42274,14
31.909988,-54.50591,14
31.757275,-53.86512,14
60.078922,-66.00125,14
32.38859,-54.6021,14
31.43459,-53.203842,14
60.251465,-66.520035,14
60.06578,-66.02712,14
59.99586,-66.18335,14
59.99474,-66.038216,14
32.554695,-54.608788,14
59.863598,-65.886086,14
31.335623,-53.35728,14
31.912836,-54.526505,14
-42.08866,-43.93633,0
5.859106,69.443306,20
6.311941,66.39971,20
3.3922632,68.772575,20
17.57742,81.20225,20
3.3379867,67.69733,20
13.696297,78.251366,20
16.69836,81.66597,20
9.282739,70.54086,20
17.700132,83.16128,20
15.205495,82.387276,20
6.1246257,70.10566,20
5.4313693,68.65804,20
7.448283,74.347496,20
9.281604,72.55799,20
5.3083124,70.39874,20
15.747003,84.13958,20
15.754306,81.243195,20
15.010153,82.103134,20
16.363289,82.88389,20
13.090207,78.29652,20
5.5954404,71.940056,20
14.068743,79.79067,20
4.0589094,69.2068,20
-34.071796,-34.462826,0
-34.094334,-32.401287,0
-33.74608,-34.49199,0
-33.03735,-33.228035,0
-34.041275,-34.48395,0
-33.17917,-34.784447,0
-32.79,-34.19242,0
-34.437145,-33.2531,0
51.077774,34.510593,34
51.876427,49.76945,34
43.79218,36.92429,34
58.566498,47.31755,34
47.333916,44.48234,34
59.059013,36.27852,34
60.90957,33.491325,34
14.553285,-4.425603,0
-2.9701908,18.461622,0
-6.055724,25.132433,0
19.071712,-16.103626,0
-15.349536,-68.86085,0
1.0877662,-24.8174,0
-33.504932,-34.234562,0
-18.307524,-32.218266,0
-18.638962,-31.695234,0
2.5255897,-25.093601,0
-5.7091484,-43.86966,0
-66.13718,-30.998367,0
-29.363783,15.157201,0
-29.471489,15.150461,0
-29.47615,15.151337,0
-6.041047,25.213104,0
3.2418196,69.063416,20
15.573866,82.56576,20
3.8058226,71.481636,20
12.614152,78.66221,20
8.2811,70.29575,20
14.213304,79.90868,20
4.235849,67.12967,20
7.082748,72.40949,20
7.5432935,66.98265,20
5.0825067,72.23529,20
9.254778,68.35926,20
15.714177,78.658295,20
6.686011,72.53489,20
4.217376,66.10744,20
9.677491,71.59901,20
18.701036,82.23594,20
7.308839,71.50888,20
5.8124313,66.00745,20
6.5558457,68.18203,20
13.383327,83.19593,20
16.933321,81.58351,20
12.436043,78.47865,20
7.296312,71.19966,20
5.072393,70.87926,20
-17.960289,6.3085136,0
-18.519741,2.5814488,0
-17.584934,62.748863,33
-16.327267,62.890972,33
-16.670956,62.229168,33
-21.118223,65.056526,33
-19.804516,65.34451,33
-23.882093,66.81644,33
-25.29349,67.323654,33
-21.64034,63.30726,33
-16.77032,65.07847,33
-21.390768,66.71383,33
-19.483004,61.998356,33
-23.002167,65.15617,33
-19.271713,62.00414,33
-19.469368,63.47516,33
-21.33505,65.02755,33
-20.23967,65.03406,33
-23.571028,64.99016,33
-17.465683,64.39447,33
-16.035885,63.2268,33
-21.593868,64.40816,33
-16.095139,63.717846,33
-16.90737,64.83269,33
-20.598127,66.04468,33
-24.244135,65.34374,33
-22.504757,64.23371,33
-15.880293,63.312298,33
-23.278042,65.524086,33
-23.018995,65.009026,33
-16.926613,63.206345,33
-22.29967,66.10809,33
-22.7623,64.71529,33
-23.74061,67.284676,33
-23.726492,65.135925,33
-21.732462,64.31779,33
-17.697613,64.84393,33
-25.230276,67.19062,33
-18.071865,63.699482,33
-21.136219,65.63393,33
-16.338766,63.352654,33
-24.357052,65.46711,33
-23.158926,67.746544,33
-15.433793,63.732628,33
-22.214903,64.81226,33
-23.81692,67.560555,33
-16.72,64.286736,33
-16.622057,63.723663,33
-24.25148,64.57611,33
-23.45798,65.874886,33
-25.002335,66.11179,33
-20.87653,63.640472,33
-15.598199,63.462788,33
-24.789772,66.03271,33
-21.088148,63.085125,33
-21.748981,63.85856,33
-19.51861,65.76823,33
-16.34567,63.247746,33
-23.724918,65.92899,33
-19.81304,65.21378,33
-18.411444,64.47924,33
-17.984901,62.644463,33
-23.148424,64.64787,33
-16.885263,64.34394,33
-20.780916,66.31585,33
-9.110957,-43.99202,0
-7.311209,18.603102,0
6.951286,12.608898,0
-59.370544,-33.749763,0
-23.19294,-19.86166,0
8.550707,-25.591112,0
7.1057863,-63.95974,0
20.672781,-46.545784,0
21.238836,-45.700115,0
-2.6543276,9.445607,0
-11.462661,-18.810036,0
1.4869972,-2.5641606,0
-41.20505,-52.666256,0
-34.629353,-64.89855,0
-19.678993,-66.07613,0
-9.18137,-0.9992948,0
-17.081297,-66.26436,0
-15.78135,-64.52887,0
-34.821594,-64.70552,0
-41.933807,-41.246994,0
-12.881166,7.724817,0
18.19077,-17.792555,38
20.341808,-16.00171,38
-24.605204,-73.4028,0
-27.979357,2.5584707,0
-10.071897,18.851234,0
9.406229,-15.827996,0
-22.60381,-71.39952,0
-14.760076,-61.328613,0
-21.747635,-72.40847,0
1.4698083,2.532029,0
-8.166299,14.831776,0
-29.406162,-32.76274,0
-13.925696,-67.04151,0
-20.321295,-71.827225,0
-21.430649,-73.79861,0
-60.7293,-23.80852,0
-1.4853588,-32.372936,0
-66.36815,-30.686438,0
-68.57468,-26.99852,0
-36.20341,-59.621265,0
-41.39309,-61.178837,0
-52.644596,-24.519274,0
-0.4386652,-6.363222,0
-0.38823795,-6.294941,0
8.969094,-2.3551245,0
9.189825,-1.0344663,0
-28.272966,7.842043,0
5.828535,-10.673784,0
42.95273,41.620796,34
56.90946,46.90444,34
54.662884,39.597073,34
9.657934,1.1593072,0
-28.831331,6.375251,0
41.469822,40.735283,34
40.353493,34.22228,34
52.187454,30.637917,34
61.77971,29.57558,34
9.307785,-14.864028,0
-16.388584,-5.1927614,0
8.967,1.9536873,0
-19.368935,-66.253555,0
17.49788,5.794843,0
-89.58701,-6.9298997,0
7.333047,-37.36888,0
0.9013876,-57.727047,0
-68.32102,-24.015041,0
-60.713303,-33.16543,0
-24.679008,-3.0820744,0
20.794588,-15.938059,0
5.0660577,-64.40758,0
58.999092,32.64452,34
44.455307,32.526962,34
53.602425,26.476332,34
41.71792,30.422705,34
-40.001984,-56.04214,0
-40.757805,-50.1847,0
-65.68352,-26.397278,0
-66.538376,-24.679487,0
-66.21636,-32.189297,0
-13.456688,-19.300718,0
1.2242788,-22.228369,0
-66.66427,-32.89916,0
2.5331516,-24.874016,0
11.8043995,-12.855057,0
1.8390484,9.74231,0
-12.650654,7.4665413,0
4.238693,-60.39108,0
-8.711334,7.8296146,0
-25.354538,-72.61885,0
-24.170202,87.64859,20
-6.879235,92.95409,20
-24.009327,87.7333,20
-4.02556,88.811516,20
-4.018469,89.111626,20
-23.900154,87.92596,20
-13.708445,92.32163,20
-6.907084,94.39065,20
-9.1756,91.26513,20
-5.965658,89.28697,20
-24.441586,87.13031,20
-8.5823965,90.1682,20
-25.570057,86.08627,20
-3.8536608,89.80222,20
-24.949247,86.75006,20
-25.769564,85.79528,20
-8.192808,88.87545,20
-9.773035,91.373695,20
-24.813217,86.482216,20
-21.56719,-68.91856,0
-14.754432,-61.93054,0
-25.988882,4.1344047,0
-21.214033,-66.56964,0
3.0255249,-3.0996566,0
-66.70784,-26.453842,0
-8.913149,13.627558,0
-14.205253,-1.8796173,0
-56.937912,35.09016,0
-61.092777,33.06212,0
27.001865,-3.5298896,0
12.799036,-11.199935,0
53.968937,38.721256,34
37.517586,32.929844,34
65.46244,38.521496,34
41.396748,33.736977,34
61.320183,30.989346,34
47.1492,46.86911,34
47.99228,33.135525,34
-12.548743,-67.85295,0
-25.856962,-74.24569,0
-1.4103314,-59.391323,0
2.193737,-57.65822,0
-28.066622,-27.20751,0
-24.64404,4.429444,0
-30.926094,35.227665,0
-31.076744,35.321945,0
-30.938293,35.191288,0
-31.022274,35.254696,0
-30.973093,35.25919,0
-30.936037,35.187553,0
-30.796856,35.071793,0
-30.904848,35.142593,0
-73.982086,-11.595578,0
-41.55678,-46.57577,0
-40.346855,-51.596287,0
-41.760803,-58.447,0
-24.319769,-71.20549,0
11.429533,-0.95556146,0
2.2215874,9.210601,0
-91.49023,-8.640252,0
-69.41248,-28.025568,0
-15.356338,-67.75375,0
-38.841892,-56.508793,0
-35.37736,-28.063759,0
3.7150364,-13.450335,0
-66.31619,-30.802238,0
-66.85786,-33.14313,0
-60.098965,-28.283731,0
-66.79692,-33.054394,0
-6.106767,-44.404465,0
-66.35311,-31.737206,0
-64.970345,-31.663649,0
-68.59024,-28.145603,0
-41.64488,80.1634,20
-40.418316,80.597626,20
-52.52775,56.726204,20
-59.956394,51.370342,20
-54.589207,52.27365,20
-52.723167,51.722286,20
-51.85671,52.55821,20
-39.431973,80.92103,20
-39.563362,80.91018,20
-41.674232,80.17471,20
-56.98215,50.11074,20
-58.822296,51.85119,20
-56.52071,50.669167,20
-58.329132,50.90775,20
-58.055573,53.423294,20
-58.398525,50.315697,20
-40.37043,80.522385,20
-53.68775,54.211937,20
-51.665615,50.26939,20
-57.745823,53.35471,20
-38.860085,81.114105,20
-53.485363,51.82584,20
-38.97043,81.09692,20
-41.0154,80.40999,20
-52.767788,55.506886,20
-39.408745,80.99494,20
-52.857918,52.06271,20
-57.469734,49.74805,20
-59.5753,51.233517,20
-57.661697,53.22878,20
-51.454494,50.181385,20
-40.434757,80.567154,20
-55.30309,55.164783,20
-41.247143,80.29004,20
-59.34282,50.535526,20
-40.320652,80.703995,20
-55.897224,54.713085,20
-41.737984,80.2016,20
-57.576843,51.24189,20
-51.881184,54.78941,20
-58.189583,51.12162,20
-53.979748,51.010666,20
-40.17336,80.71936,20
-52.98056,52.142048,20
26.434849,30.70477,0
-41.99977,-44.695557,0
-55.64706,-26.361595,0
-52.76494,-23.925547,0
-52.82361,-26.112858,0
-52.83146,-23.38387,0
-13.2495365,-72.265175,0
-8.730285,-11.79252,0
-39.707787,-60.55768,0
-13.920688,6.609144,0
-13.17557,-14.03169,0
-11.403551,39.39391,0
-13.763041,-67.181076,0
1.9100858,2.281392,0
2.489902,13.538412,0
-8.345019,-29.103216,0
17.576788,-6.7757196,0
-0.24159835,-1.3339738,0
-20.933578,-42.82413,0
-91.13991,-7.695466,0
-41.636166,-47.042686,0
-41.600174,-46.73719,0
44.68353,40.914448,34
45.10072,43.88956,34
51.566162,42.50351,34
61.536335,45.872593,34
59.02112,35.643353,34
55.900856,35.585896,34
50.126015,35.015495,34
-62.289295,-30.933926,0
-17.889929,-67.89618,0
-22.833492,14.68639,0
-63.71663,8.25382,0
-74.16552,8.875141,0
-62.650375,7.396629,0
-73.5282,11.499482,0
-13.237461,-70.463745,0
2.2505047,-11.729572,0
1.6056292,-33.43823,0
-11.70463,40.187744,0
-11.705928,40.2736,0
-29.436338,15.146403,0
-28.508251,15.211078,0
-4.1169114,88.83028,20
-5.186038,93.89341,20
-9.06182,93.18437,20
-6.5686817,92.07927,20
40.387894,72.666336,20
-5.92626,85.17802,20
-7.8653774,89.42628,20
36.847595,71.71216,20
-6.3333774,94.29663,20
-13.6365595,91.97307,20
-13.04274,91.25927,20
-4.4484253,93.26163,20
40.634773,72.79991,20
-8.442887,88.33131,20
-6.7194023,94.38882,20
-13.338845,91.83315,20
-8.000617,90.15865,20
-3.8336492,91.20675,20
-10.507485,91.074455,20
-3.498978,90.57073,20
38.373955,73.440834,20
37.179424,73.23115,20
-8.129518,93.93358,20
-4.6632895,89.697945,20
-8.639795,90.085205,20
37.786995,72.975975,20
-5.100241,93.98896,20
-9.742996,91.58014,20
36.314785,72.96889,20
-12.666251,91.961075,20
-12.713522,92.05314,20
-12.251755,91.576866,20
36.474735,72.99467,20
-5.4052625,88.44738,20
-5.8945813,85.205414,20
37.401775,72.80928,20
40.442345,72.711365,20
-7.409346,93.77525,20
37.941883,73.31773,20
-6.2759633,89.36419,20
37.850533,73.56119,20
-12.54687,91.4582,20
-6.051258,31.092188,0
-6.038225,31.131563,0
-6.04839,31.119806,0
-22.652695,-68.54123,0
-10.647884,-46.332577,0
-42.04027,-46.776054,0
38.080883,-2.329547,0
-14.5655155,-19.55541,0
-8.920704,-28.69749,0
56.86779,26.324661,34
56.08216,42.19087,34
37.06994,34.202343,34
57.739376,42.81451,34
41.26716,31.571056,34
61.49528,41.90232,34
-1.7968814,1.0931659,0
-12.606484,31.8957,0
-14.953045,-2.4158258,0
-33.83419,-62.834347,0
15.274291,-1.9241152,0
-7.267478,-12.181198,0
1.5964916,-9.458349,0
26.993095,-3.5216196,0
27.007462,-3.5317163,0
26.972929,-3.4997034,0
26.958937,-3.4955304,0
-38.837833,59.65132,20
-58.70419,52.881718,20
-37.851044,57.813396,20
-53.95523,52.170704,20
-53.996983,51.276802,20
-55.19767,53.95421,20
-53.24359,54.3486,20
-56.104847,53.76747,20
-51.004562,55.999077,20
-38.079422,57.318626,20
-36.960182,56.309334,20
-53.884613,55.117985,20
-38.39056,58.86012,20
-57.585323,50.617126,20
-36.543793,56.7903,20
-53.869034,51.285015,20
-41.369686,57.943466,20
-37.998447,58.61233,20
-51.82737,54.287334,20
-51.435154,55.33795,20
-56.314663,51.25806,20
-55.033634,50.692387,20
-54.306736,54.599182,20
-38.552673,59.94468,20
-38.03326,57.6308,20
-37.206203,57.918015,20
-56.719116,53.47083,20
-37.050125,57.09088,20
-54.54109,51.580936,20
-37.44727,56.693993,20
-59.950153,51.100563,20
-52.101406,55.73529,20
-37.419548,57.88748,20
-37.813484,58.944374,20
-57.118336,50.706905,20
-37.529213,56.779823,20
-59.047188,50.795742,20
-51.17038,55.57212,20
-38.75908,59.906708,20
-51.364334,54.928535,20
-51.916714,53.18084,20
-51.577637,50.259655,20
-38.519337,59.287514,20
-67.757286,8.270798,0
41.304123,33.569824,34
54.6405,41.786655,34
60.86452,30.77274,34
56.765617,50.311874,34
51.426933,40.697155,34
37.739197,-10.1959915,0
-40.924084,20.787855,0
-40.4706,20.89332,0
-40.552483,20.670597,0
-40.96026,20.765486,0
-40.36182,20.990885,0
-40.593365,20.694023,0
-41.017113,20.836851,0
-40.718414,20.946323,0
-40.53118,20.985817,0
8.199871,36.083416,0
3.403248,35.345776,0
11.651353,47.58925,0
-27.771336,15.552031,0
12.701636,-15.568408,0
0.68538743,10.072646,0
-8.320754,-10.2137165,0
25.272738,-13.644539,0
3.1903615,-11.91964,0
-1.3669746,-13.609423,0
-51.61867,-24.337719,0
-39.87672,21.769232,0
-38.765377,23.426292,0
-39.86461,21.769,0
-39.893433,21.455294,0
-38.96357,23.39788,0
-40.09699,20.799463,0
-40.2124,21.275509,0
-40.268517,21.164135,0
-39.874287,21.750647,0
-40.271805,20.977041,0
-40.307133,21.212027,0
-38.722927,23.583525,0
-39.777466,21.635769,0
11.889303,26.651796,0
9.101241,-12.90822,0
-39.448814,-53.19109,0
-41.546913,-46.88757,0
-16.922052,-9.075598,0
-18.035011,10.085663,0
12.330845,0.5269518,0
-41.599247,-58.197388,0
-13.626415,-68.154976,0
-8.496369,-27.7649,0
18.873817,5.039842,0
-13.553254,-19.40198,0
9.1364765,-26.377583,0
9.035384,-26.170078,0
8.225666,-11.137261,0
-66.66838,-24.991962,0
-0.5254914,-14.544566,0
-3.6280632,7.6797776,0
-12.903962,4.8317337,0
-23.68608,7.8419714,0
11.052151,16.627853,0
7.6347456,-11.843053,0
-35.246857,-60.13775,0
37.689243,-10.343421,0
37.376236,-10.521355,0
37.67851,-10.3618355,0
-17.537796,-69.287285,0
-13.431823,-72.255135,0
-38.37802,-63.899986,0
-0.4891324,-61.558918,0
24.65028,24.870562,0
3.1491,34.30246,0
25.07615,25.219206,0
25.082806,24.645256,0
25.101816,24.77846,0
24.798868,24.514933,0
10.104964,2.648885,0
-10.678789,41.390137,0
-10.655949,41.38441,0
-10.645435,41.390865,0
-3.5065782,89.81683,20
-8.704018,88.9314,20
-5.869848,85.228004,20
-7.73341,90.48036,20
38.460724,72.3123,20
-5.890844,85.20574,20
-5.02813,89.64782,20
-5.869691,88.95477,20
-8.920058,89.04704,20
-6.924354,92.41862,20
37.89953,73.59624,20
-10.759129,91.01852,20
-13.382269,92.017815,20
-12.475571,91.04835,20
-4.746814,91.12644,20
-3.8357258,89.10463,20
40.646572,72.97486,20
40.0526,72.42367,20
40.06562,72.447205,20
-5.128387,91.38491,20
36.828697,72.92009,20
36.829826,72.827385,20
39.06807,73.03315,20
-6.6325765,91.671684,20
-4.006169,89.18652,20
-8.596936,93.73706,20
-11.749913,90.690384,20
39.338234,73.29079,20
-4.5457397,88.34942,20
1.1534498,-63.008087,0
5.1150413,-65.26297,0
8.595704,50.097607,35
13.3909645,29.917612,35
12.905829,28.772879,35
8.77908,29.617407,35
11.711761,29.039165,35
12.862757,28.792301,35
8.583029,50.134388,35
12.874501,28.82071,35
12.370137,30.373901,35
8.782047,29.607721,35
12.3082075,28.81622,35
12.934655,29.794798,35
10.663945,32.387722,35
12.157677,28.732933,35
9.190375,34.14584,35
11.511548,31.182842,35
-42.126698,-42.266644,0
12.902145,-8.468069,0
16.865108,5.9637127,0
37.889305,-10.0743,0
8.8997555,-12.815629,0
-56.026928,-23.433193,0
6.9123096,-36.945854,0
6.832764,-36.96801,0
-17.477358,-69.52509,0
-66.765724,-33.12895,0
-14.640358,-59.08716,0
-22.41501,-2.2356172,0
-3.229128,-8.83937,0
-14.307344,46.1647,0
8.193194,36.075962,0
-8.428075,-44.073536,0
-60.30344,-24.033815,0
-25.61656,-10.886555,0
5.5193224,-64.82999,0
19.301388,-36.26785,0
-34.973057,-29.776237,0
17.527422,-21.863995,0
-1.3628023,-8.636576,0
-10.015015,18.727303,0
-9.11969,7.728374,0
-3.8441741,-22.976086,0
-3.8121393,-22.981886,0
-2.1778677,-8.356544,0
-0.36872002,14.385706,0
-17.075861,-44.214943,0
-9.743368,-45.911015,0
2.825857,38.768463,0
2.8403015,38.922794,0
2.8402104,38.834923,0
55.825596,36.100113,34
65.374275,38.1759,34
60.573997,38.98093,34
45.097553,36.1121,34
-28.25118,-32.93468,0
-28.217575,-32.93976,0
-28.184616,-32.941128,0
57.111694,36.946896,34
59.973095,37.00785,34
63.61521,33.73857,34
-3.6999805,-9.809782,0
6.8284283,-63.13811,0
-60.24851,-24.203608,0
-53.407066,-23.258442,0
-7.862968,61.09331,0
-7.7786064,60.94392,0
-7.618735,60.711113,0
-7.7968225,60.989067,0
-7.998575,61.35312,0
-7.994852,61.350246,0
-7.8614454,61.08534,0
-7.9702215,61.25713,0
-7.967471,61.319008,0
-7.8382626,61.0663,0
-7.915275,61.205563,0
-7.931422,61.231606,0
-7.9090304,61.196804,0
-7.944034,61.217808,0
-8.039653,61.424473,0
-7.8486423,61.05752,0
-7.821945,61.02757,0
-7.936262,61.23693,0
7.4888606,-8.475072,0
0.43563393,-58.1299,0
7.3222156,-60.991096,0
-7.9557853,14.837231,0
-1.5515239,-9.735124,0
53.508568,48.00518,34
59.28091,28.375076,34
66.0276,37.08711,34
58.027626,39.099617,34
-90.925735,-8.670432,0
-91.56063,-8.997865,0
-92.10541,-8.718946,0
-3.321624,18.291573,0
-15.58751,-59.30942,0
-31.198957,-25.83912,0
-14.600662,7.0586042,0
29.21864,-10.324354,0
5.296196,1.640116,0
10.720648,2.041901,0
8.417616,-15.510565,0
22.039522,-10.853564,0
17.529701,-6.3759837,0
-41.17146,-47.62305,0
-12.718648,-19.006124,0
-19.539612,-73.92318,0
-12.697835,-2.9594715,0
-5.83751,-44.2092,0
-13.729292,-19.47311,0
4.1193686,-44.82758,0
4.106331,-44.847214,0
10.17961,-15.502497,0
-5.781291,-38.103,0
-36.11085,-63.538376,0
-12.480239,24.139284,0
16.87126,5.9434447,0
-34.63168,-61.523094,0
-20.119589,-70.22036,0
21.444923,-11.565285,0
20.161993,-10.934319,0
0.17647365,26.448574,0
-38.675114,44.395844,0
-14.111132,-7.5618887,0
-17.65632,-8.525534,0
-58.79477,-49.83645,0
-59.7393,-48.74156,0
-58.29119,-49.739033,0
-59.36082,-48.81356,0
-58.819534,-48.290108,0
-57.483295,-48.26113,0
38.80774,-6.8882294,0
38.388298,-5.337099,0
64.70094,7.126451,14
48.557392,-42.847084,14
64.6596,7.629555,14
49.03852,-43.009773,14
63.412933,-34.306465,14
80.58062,2.0526557,14
59.02474,-45.042637,14
63.313625,-34.32331,14
43.076885,9.146985,14
81.60722,1.4897792,14
63.373775,7.7719336,14
49.84592,-43.56015,14
81.17922,1.3726566,14
65.19396,9.516513,14
63.33681,-34.304447,14
66.58214,8.461087,14
82.73875,2.059848,14
58.997147,-45.04801,14
63.33473,-34.317772,14
63.32422,-34.365738,14
82.00199,1.0889513,14
83.02988,3.0043962,14
58.677326,-44.960384,14
42.38261,9.443835,14
42.930176,8.554288,14
63.523407,7.1800866,14
63.31358,-34.327583,14
82.58484,2.3159428,14
80.81228,1.4461564,14
58.929493,-44.939793,14
63.89816,5.8543806,14
43.185856,8.630817,14
48.902355,-43.31973,14
80.62881,0.80072445,14
58.882614,-45.002594,14
48.724796,-42.978077,14
58.628326,-45.122505,14
63.310974,-34.376686,14
63.301548,-34.347828,14
63.308296,-34.312485,14
62.975487,5.552036,14
48.973663,-42.97525,14
58.91919,-45.002644,14
58.832615,-44.8347,14
80.57164,-0.22377954,14
49.075806,-43.259544,14
80.0658,0.83478785,14
80.54186,0.62353057,14
58.964157,-44.954964,14
64.004585,9.199597,14
58.759415,-45.10545,14
63.36643,-34.192944,14
58.867466,-44.854935,14
64.94534,9.266158,14
44.103348,9.016588,14
83.048355,2.9786546,14
63.321552,-34.334934,14
43.075493,9.087854,14
80.9333,0.60776764,14
44.438713,8.374398,14
58.90675,-45.037247,14
63.343983,-34.24421,14
79.5115,0.8819417,14
42.805355,9.720276,14
63.33171,-34.31524,14
42.22159,9.68108,14
42.78998,8.91513,14
48.904392,-43.433746,14
58.785263,-45.068596,14
58.874573,-45.005177,14
58.742344,-45.079838,14
63.31269,-34.304302,14
80.97478,0.847034,14
48.513214,-43.22361,14
-18.5407,2.9743798,0
-1.4759654,-32.386467,0
59.452026,39.90184,34
57.841244,30.538406,34
53.371395,43.039856,34
58.229786,47.679695,34
54.738937,28.16929,34
-39.54566,-62.467327,0
2.0518858,-56.298763,0
-11.669085,-35.764126,0
-11.644139,-35.73182,0
22.912169,-12.362136,0
-34.86513,-27.828,0
-22.838858,-25.390356,0
23.763977,20.92448,0
23.783201,20.942175,0
23.79285,20.96603,0
23.779177,20.931967,0
23.790476,20.95926,0
23.78257,20.931456,0
-18.568756,-62.98485,0
-51.93603,-24.103207,0
20.35961,-16.259073,0
-67.826485,-27.06575,0
4.333415,-58.31183,0
8.018775,-60.132294,0
0.22602862,-59.08028,0
39.1385,71.829994,20
-9.162504,91.6572,20
-11.06922,92.14306,20
-3.812959,91.98305,20
-5.8784046,89.66213,20
-3.9315248,90.06023,20
-6.2630467,89.79768,20
36.471905,73.12503,20
38.59266,73.00798,20
-8.339108,89.28028,20
-13.809707,92.15472,20
38.88723,73.124275,20
37.96049,73.61598,20
39.606,73.075386,20
-10.382484,90.91712,20
-12.637401,92.62293,20
36.614468,72.91479,20
-7.5750647,93.731964,20
37.15717,72.93993,20
-5.5528007,88.58879,20
-4.814449,93.21022,20
-11.758405,91.99713,20
-5.012504,90.53988,20
41.075993,72.47021,20
36.30899,73.072464,20
36.982174,73.23965,20
-6.5288796,94.5273,20
-5.9482,92.22582,20
-5.3062525,89.46172,20
41.24635,73.35062,20
-12.123456,90.45225,20
-8.300654,88.79428,20
37.681534,72.77798,20
-4.665439,91.165344,20
-9.422959,89.93363,20
-10.143261,93.35797,20
38.93804,73.077065,20
40.818035,72.93117,20
-13.823518,92.32119,20
-3.3806808,89.72774,20
-19.25323,-31.23173,0
-40.26532,-56.11183,0
-29.3899,31.253061,0
11.966627,-12.235349,0
13.646181,-7.7213883,0
-31.415447,10.007232,0
-42.669735,-44.040558,0
8.455412,34.976067,0
9.696299,47.26355,0
-60.245506,-49.812386,0
-59.811333,-49.674335,0
-61.022263,-50.04948,0
-60.47034,-50.82174,0
-60.198837,-49.94556,0
-60.81817,-50.316635,0
-53.65902,-23.490398,0
-51.626255,-23.914938,0
40.129036,10.432847,35
33.359486,12.657045,35
34.10398,12.994211,35
39.593456,10.687193,35
39.072834,10.838475,35
40.34419,10.316043,35
7.0469217,20.128716,35
40.05703,10.452214,35
7.201798,20.275652,35
34.342426,12.893583,35
31.633944,12.339839,35
44.837437,-70.08389,35
35.894966,14.573455,35
7.1694913,20.144781,35
39.01516,10.947522,35
34.84555,13.083388,35
34.871216,13.590235,35
44.208836,-70.29723,35
35.929893,14.543338,35
33.838337,12.808705,35
33.91221,13.783192,35
34.985275,14.246395,35
39.725674,10.606888,35
30.178837,14.165025,35
35.012447,14.424497,35
34.247135,14.417271,35
35.6865,14.501368,35
34.386177,14.219174,35
38.019463,11.1652155,35
35.190197,14.383591,35
7.103017,20.137001,35
35.220592,14.449303,35
7.013969,20.08495,35
31.40615,13.16052,35
35.136818,14.654204,35
11.665847,-2.8730302,0
-4.687658,-3.1503308,0
41.596264,33.809994,34
64.83217,32.106354,34
64.2469,41.654907,34
62.130077,37.55714,34
38.302006,36.084167,34
-42.368458,-41.46338,0
-23.208588,-19.625208,0
3.8220613,-68.10202,0
-74.144356,-11.3798685,0
13.515858,-0.5506294,0
-12.85029,24.713867,0
8.431976,-25.435265,0
6.8457513,-64.97925,0
-17.514803,18.786676,0
-17.519884,18.77764,0
5.2062683,-65.607414,0
10.146654,-2.196177,0
-52.180244,-25.21655,0
-20.067223,-31.48892,0
17.525831,-21.855442,0
-20.195261,-43.240406,0
-23.155367,-19.396963,0
-26.409979,5.084162,0
1.2458507,-1.6790956,0
12.388175,-15.066709,0
-20.774925,-74.085526,0
-14.765106,-1.1041965,0
-17.645693,8.256321,0
54.328995,27.320337,34
44.90333,47.71848,34
41.742237,29.631054,34
59.311234,49.113853,34
63.158516,39.912624,34
44.2971,41.80182,34
-11.081201,-18.613684,0
10.529102,-6.288131,0
-13.173184,45.02109,0
15.768184,-17.449274,0
5.8893027,-11.408419,0
-33.72574,-35.052746,0
-12.696179,24.476482,0
53.37913,37.328804,34
63.277588,31.293325,34
55.701607,33.310074,34
58.50168,50.616447,34
57.255825,50.504646,34
47.423935,32.82127,34
19.154858,-7.792079,0
-37.972637,-57.797695,0
36.909042,34.12571,34
60.423832,30.622606,34
37.930534,33.05531,34
62.447567,46.083416,34
-9.192277,-14.660548,0
-9.007111,-46.38586,0
-65.06285,-26.236258,0
-19.009476,-31.329594,0
-13.053965,61.74564,0
-0.53104764,53.54446,0
-0.56620073,53.513485,0
-10.22251,48.91505,0
10.076863,-5.6705093,0
-33.407974,4.3716607,0
50.66094,36.985466,34
43.614937,42.437275,34
51.40867,49.45822,34
41.008453,33.474495,34
52.273033,46.309814,34
59.7311,41.957363,34
54.38463,27.320951,34
54.62478,26.681877,34
-9.660223,-44.30627,0
27.840193,4.6702514,0
-15.236751,-60.25375,0
-17.645693,8.256321,0
7.6764255,-61.533047,0
-0.4480322,-9.013886,0
-7.267159,11.818451,0
23.99396,-84.30595,14
26.774624,-82.54736,14
24.344006,-84.22025,14
24.508034,-83.50714,14
24.783018,-82.726585,14
27.550919,-80.597336,14
24.183735,-84.46918,14
27.559801,-80.71712,14
27.0436,-82.57071,14
26.237518,-81.66715,14
24.716679,-82.591736,14
24.519873,-84.240166,14
27.690973,-81.1313,14
26.004517,-80.85212,14
25.170313,-81.312355,14
25.700977,-81.797104,14
27.570042,-82.58828,14
28.428947,-81.75141,14
28.547722,-81.74807,14
27.355185,-82.67377,14
26.470598,-81.59018,14
27.86866,-82.159805,14
24.518005,-83.091965,14
26.86972,-82.789696,14
25.478073,-84.01862,14
26.072498,-83.94594,14
25.926308,-82.54419,14
-30.499249,-25.81206,0
11.655492,-12.281838,0
-39.046352,-55.280746,0
-41.3021,-56.201206,0
5.8398767,-29.63401,0
-3.136031,8.616853,0
1.7417558,-11.766448,0
-20.39423,-72.42724,0
-16.776474,-70.21324,0
-12.577484,-69.182304,0
14.262268,-10.097001,0
56.081135,45.815468,34
49.301785,37.156845,34
39.674408,34.974415,34
53.0572,26.739967,34
49.909218,39.655746,34
58.136597,48.17138,34
-19.999678,-42.792698,0
64.13569,32.366444,34
49.83331,44.178974,34
64.40307,34.4232,34
56.257694,48.665348,34
51.233643,44.81383,34
15.824994,-4.2832174,0
54.568287,27.328575,34
48.887466,37.33799,34
61.558323,36.481567,34
40.77849,30.36526,34
43.589718,43.623474,34
45.345898,47.94663,34
45.872932,47.78037,34
43.901207,42.967747,34
4.7593427,1.5530087,0
-9.673716,-44.142834,0
-12.85044,-38.57015,0
-12.897233,-38.470634,0
1.2613745,-23.733027,0
12.943412,0.7593067,0
-20.187214,-69.97683,0
-12.566913,5.55009,0
-6.2833157,-9.520366,0
-26.13142,-73.01435,0
-39.260826,-56.151787,0
-18.738638,-72.80305,0
-53.191174,-26.066376,0
-58.367714,-23.449284,0
-25.471724,-72.69805,0
2.5779214,-5.2028937,0
18.592033,-3.8356411,0
-21.277534,-69.55224,0
-16.896868,-71.50246,0
16.334602,-10.738781,0
2.0720823,-25.182571,0
5.646979,12.130103,0
12.705989,-29.174974,0
0.11170912,11.830134,0
-2.780363,18.597822,0
-1.063286,-19.009016,0
-17.558039,-75.048,0
-15.967122,-62.887524,0
15.12833,-14.171875,0
3.9378858,-64.61331,0
12.658937,-29.059826,0
-25.5337,2.68298,0
-12.995237,-3.954928,0
-56.94418,-23.992136,0
-19.228193,1.3128492,0
6.4085846,-60.65805,0
-6.052208,31.074383,0
7.5583467,-37.041058,0
-92.46137,-5.7922244,0
-90.61146,-8.01718,0
6.6667495,-40.41524,0
5.5483036,-42.721012,0
7.2040687,-39.594646,0
-19.73219,0.9776159,0
-39.61986,-56.37326,0
-41.570053,32.15759,0
-41.470486,32.18718,0
-79.56894,7.2931685,0
-55.156414,10.0462675,0
21.514929,2.6167169,0
21.52332,2.7083654,0
-0.14230122,-1.5426877,0
-3.843343,-22.979424,0
-7.6178226,11.654022,0
-28.692707,-40.86283,0
-8.069336,46.619793,0
-8.218983,46.64167,0
-8.161255,46.681072,0
-8.084534,46.634235,0
-8.075713,46.636658,0
-8.283945,46.617195,0
-23.077763,-25.406757,0
23.519924,-21.074648,0
-89.512924,-8.579264,0
-89.988556,-7.4819098,0
6.3414984,-1.2571077,0
1.7367179,-65.252914,0
2.5424135,-57.117527,0
-7.8811817,-45.93417,0
-56.59925,-23.395048,0
3.2592876,-6.2727356,0
-12.11813,-28.530935,0
-42.01783,-41.720562,0
-28.49642,15.213023,0
-11.530596,-19.017382,0
38.204056,-9.708173,0
-17.035555,-76.441345,0
-24.400232,-70.50815,0
-3.8789914,-6.4258323,0
-0.40931946,53.730762,0
-0.44171607,53.76905,0
-0.43092862,53.72869,0
-0.3734809,53.704735,0
-0.41820017,53.78121,0
-42.130493,-44.112766,0
9.238818,-26.579168,0
-24.092175,-40.183815,0
-9.30132,-45.966816,0
5.356943,-42.903397,0
7.747883,-1.0857321,0
-17.549553,-65.10628,0
-2.2789917,8.901097,0
19.350647,-16.312794,0
22.692953,-13.86808,0
24.675869,-11.764574,0
63.84586,41.537792,34
52.579002,30.952784,34
64.601555,32.100185,34
-33.71646,4.1052356,0
12.125988,-15.062561,0
5.754691,-62.52749,0
-9.863126,17.39677,0
-30.584444,3.897705,0
-53.3965,-30.144506,0
-9.045453,17.581493,0
-12.81746,-38.329597,0
-12.79586,-38.482742,0
2.6841872,-6.163555,0
-9.954271,-44.069874,0
0.3135621,29.191534,0
0.298791,29.087923,0
0.3034328,29.158022,0
-19.45503,-1.3008548,0
-91.59989,-5.4931893,0
-92.26895,-6.68078,0
-22.729689,-19.729654,0
-12.64965,-37.85351,0
-6.971208,11.777038,0
-23.036142,23.517153,0
-23.906599,-70.25896,0
-11.836445,23.16235,0
-0.2872591,-64.0869,0
77.36033,-35.721886,14
0.4787447,-96.90999,14
77.365364,-34.518803,14
1.2195661,-95.97373,14
78.40957,-34.487213,14
0.6146128,-96.74881,14
77.14775,-33.518078,14
78.61334,-34.90509,14
77.498825,-35.942432,14
1.0816414,-96.397896,14
77.68407,-36.423935,14
77.36751,-35.515606,14
0.5610984,-96.80912,14
76.86485,-34.515076,14
77.21716,-35.56213,14
0.72589046,-96.45956,14
78.64749,-34.930874,14
0.19384696,-95.51303,14
0.6416,-97.56802,14
77.65247,-34.47579,14
77.86771,-36.374844,14
78.46539,-34.962696,14
0.835008,-97.047,14
0.23394151,-96.67891,14
0.74971247,-96.337494,14
78.26538,-34.307167,14
0.538022,-97.04212,14
0.20277174,-95.71464,14
0.09882554,-95.86877,14
78.70934,-34.3381,14
1.2527237,-96.59255,14
1.3302938,-96.70141,14
78.169365,-34.941505,14
77.29808,-34.337505,14
0.41817322,-96.08125,14
0.061269242,-96.70817,14
77.86106,-36.73324,14
0.7055963,-96.17038,14
76.79599,-34.073673,14
78.14561,-34.73584,14
0.71777695,-96.691345,14
77.85148,-35.29423,14
0.90380865,-96.516075,14
77.911156,-35.86797,14
3.2734437,-59.183918,0
-36.62679,-60.934597,0
48.703598,47.22374,34
60.52391,32.10668,34
56.571285,38.491432,34
62.235405,37.742004,34
52.42181,33.57288,34
53.884964,48.190594,34
41.278175,32.537746,34
5.3199735,1.045306,0
-58.86816,33.940647,0
-58.822536,33.10395,0
-56.441677,33.249138,0
-28.473948,15.232819,0
-28.468569,15.229599,0
-28.473198,15.228791,0
-4.793875,-2.9682157,0
-13.489838,8.9543,0
-20.153316,-31.450218,0
-21.003159,-42.71116,0
-18.965593,-31.681456,0
22.084568,-7.327071,0
-31.079535,-25.829311,0
26.416174,30.66796,0
32.71663,4.4370065,35
32.71782,4.422574,35
12.771433,27.330278,35
11.06077,27.971996,35
17.637682,30.354553,35
11.097175,27.927465,35
11.146752,28.001919,35
17.395288,30.439981,35
17.51226,30.427343,35
12.707759,27.812464,35
10.457082,30.564114,35
10.098038,33.202587,35
12.6511345,33.164753,35
-9.277631,63.523678,35
-9.521337,47.91958,35
28.942371,14.206587,35
-7.609813,49.369003,35
12.233427,28.341532,35
9.9545145,33.506767,35
10.200252,30.71949,35
32.70854,4.4750323,35
-15.4053955,-69.53036,0
-9.881417,-44.830757,0
-16.599176,-67.44741,0
-16.440693,-74.59212,0
-40.53838,-57.2917,0
12.15643,-28.620214,0
14.759969,-19.662838,0
-15.062563,-72.525536,0
-23.33951,-73.79324,0
-2.259271,-35.451523,0
-14.177946,-5.9549246,0
-28.580303,-40.654644,0
-28.660894,-40.1556,0
4.8241863,-67.59761,0
-8.012547,-31.494522,0
-67.24669,-26.820005,0
-66.77954,-33.13182,0
-23.97254,15.518881,0
-16.217333,-72.50868,0
10.460462,1.3771452,0
-13.273299,-69.33597,0
1.7076195,-9.059279,0
-7.7467184,14.996976,0
-19.374702,11.105088,0
23.109444,-15.415385,0
-66.68346,-33.108932,0
0.9680579,-9.9251795,0
1.4924309,-14.490132,0
-53.14464,-27.567688,0
-52.667282,-24.950186,0
-5.0671425,92.37497,20
-14.582166,92.24004,20
-25.89758,86.11118,20
-26.298555,86.35885,20
-25.053164,86.8083,20
-24.002867,87.87107,20
-4.610234,93.31784,20
-9.149884,89.67661,20
-12.449676,91.513435,20
-7.2704406,89.64407,20
-3.54378,90.87813,20
-23.533842,86.12859,20
-3.8018434,91.73418,20
-8.000024,93.846115,20
-25.827589,85.91798,20
-6.1220922,89.15201,20
-24.20106,86.97319,20
-26.109282,86.04542,20
-25.416246,86.36899,20
-3.6376112,90.70425,20
-3.313796,89.45288,20
-24.20437,87.23092,20
-12.894435,91.836105,20
-4.249555,92.65268,20
-8.406707,88.51747,20
-3.1344762,90.44135,20
-24.243471,87.700554,20
-8.470897,90.40366,20
-4.7092776,88.01886,20
-6.696459,94.47244,20
2.5912812,-6.201641,0
-9.184992,-28.666851,0
11.665244,-1.3910733,0
-1.4530547,-32.317387,0
63.217968,29.867216,34
50.397053,46.76248,34
40.268326,36.828957,34
48.955677,34.886623,34
53.182854,30.183338,34
57.82669,25.83674,34
59.73538,39.210876,34
39.984764,41.81014,34
5.521018,-42.773724,0
5.341001,-43.006405,0
-65.61236,-26.15049,0
-13.086276,-57.238525,0
-13.102452,-57.16062,0
-1.0458637,-53.979637,0
-57.356487,32.898937,0
-59.124317,32.374355,0
-56.59073,33.32342,0
-55.338543,34.624287,0
-59.81989,32.01388,0
-56.613445,34.99171,0
-24.032087,6.0976005,0
-16.0764,-9.603985,0
-20.447445,-66.358986,0
-22.756508,-67.96289,0
-12.833636,-38.193638,0
17.835365,-17.672934,38
23.343554,-12.755268,38
17.622477,-18.05171,38
20.774822,-15.904608,38
22.570904,-16.096352,38
18.48145,-16.640814,38
23.38136,-14.038697,38
21.933783,-14.101947,38
24.202745,-12.012449,38
-38.393932,-56.218273,0
-4.3125706,-4.2773924,0
7.2369156,-60.9251,0
-13.583273,-17.390406,0
-14.1798,-19.45328,0
-8.9041,-27.717222,0
-34.15874,-26.928001,0
-19.364904,-69.141495,0
-16.132536,-7.316527,0
-89.87087,-7.914844,0
-91.40609,-6.374076,0
-91.26861,-6.592915,0
11.996456,0.4000089,0
2.6307423,-58.655346,0
11.777552,-10.24644,0
52.05659,47.201252,34
59.61465,38.419796,34
50.534763,31.250881,34
40.76555,39.7754,34
46.765972,34.710552,34
52.346687,37.033756,34
19.703531,-36.07762,0
-13.725019,-11.035504,0
-52.04978,-26.308243,0
-16.327658,-65.09831,0
-22.493181,-71.00746,0
-7.6596084,-12.702773,0
-15.516443,6.995797,0
-16.83148,0.6059633,0
7.9262247,-1.5756782,0
-9.951692,-43.825665,0
15.850879,-4.3992505,0
45.91575,38.19924,34
48.446304,31.859356,34
56.48122,30.18156,34
7.6818547,-39.377354,0
31.743359,14.660511,0
-3.755939,19.998072,0
-3.7258885,20.027758,0
6.6016064,-65.89784,0
-35.107567,-64.60603,0
11.690677,-14.807835,0
38.844364,-6.420899,0
-54.622993,-29.005987,0
-3.8271987,-22.974485,0
-17.96808,5.568116,0
-15.143303,-14.189148,0
-23.39554,-25.595493,0
-39.100666,-60.205482,0
-29.785307,-40.865273,0
-29.706957,-40.804634,0
-66.93614,-29.90082,0
5.7647953,-42.655735,0
-17.214611,-62.097282,0
-53.5142,-31.693218,0
48.411194,47.497364,34
38.51986,38.57244,34
59.110767,48.091835,34
44.91378,41.397877,34
38.502766,37.38566,34
56.98394,44.093647,34
63.5693,40.763157,34
23.025894,-11.595751,0
-4.682691,-3.7450054,0
-9.374725,16.766012,0
-22.772085,-19.86408,0
-33.829166,-34.590096,0
-11.063071,-18.294216,0
-14.422001,-65.67345,0
-20.203127,-67.343254,0
-24.488213,4.223884,0
0.49864992,-1.4506855,0
-16.436762,44.0332,0
-28.672607,-40.753292,0
-28.62046,-41.20082,0
-12.930131,-38.108093,0
-52.79655,-25.602308,0
-13.3375025,-11.110424,0
18.291536,-7.201383,0
-66.87568,-27.020855,0
-66.51144,-27.256454,0
-3.831353,-22.978924,0
-13.065697,-70.430084,0
1.7874027,-8.194216,0
-1.392924,-8.073294,0
-28.413164,-41.74845,0
-1.0641283,-18.937992,0
-14.259288,-19.392912,0
-35.129612,-58.495922,0
-20.731207,-68.83127,0
-32.227993,-34.603058,0
24.946905,-62.760597,14
64.844086,-31.239462,14
64.25663,-31.57609,14
64.91428,-31.229298,14
64.72565,-31.419533,14
24.272985,-63.304886,14
-1.5868362,-34.62668,14
63.838604,-31.980917,14
23.863756,-62.87157,14
64.14638,-7.493713,14
64.860374,-31.264929,14
66.40973,-7.931553,14
64.16113,-7.3420615,14
16.925005,-50.67269,14
-1.7617412,-34.736553,14
97.55305,-0.30106652,14
22.947468,-44.80747,14
17.6798,-46.177708,14
19.98454,-47.52439,14
24.57675,-62.870735,14
66.54863,-7.964682,14
85.4161,-16.271326,14
20.827393,-45.832973,14
18.293785,-50.17393,14
63.956326,-31.914843,14
64.62497,-31.368242,14
17.99043,-46.18035,14
64.85165,-31.04203,14
17.934656,-48.101154,14
18.86396,-45.235558,14
63.564236,-31.708681,14
18.127388,-45.651848,14
-1.6397856,-34.632782,14
15.58837,-49.16192,14
19.347277,-48.28981,14
-1.5843176,-34.528763,14
97.18626,-0.82608044,14
-1.7621294,-34.661507,14
64.760704,-31.350567,14
60.919216,-7.6152067,14
22.981552,-44.771564,14
-1.6323284,-34.46767,14
66.55101,-7.979349,14
-1.6618574,-34.327213,14
66.60427,-8.060937,14
23.06165,-44.634453,14
97.47456,-0.6564863,14
18.0376,-48.637993,14
97.45391,-0.6730456,14
17.198895,-48.91752,14
24.402798,-62.736675,14
64.36177,-31.603914,14
-1.6371516,-34.635212,14
22.926035,-44.803387,14
22.708557,-44.97768,14
-1.5542527,-34.637894,14
96.93093,-1.3524492,14
22.934315,-44.816013,14
-1.6061305,-34.578495,14
18.745682,-47.20638,14
63.844994,-7.356464,14
23.60377,-62.810574,14
16.808592,-50.430595,14
84.39996,-15.948962,14
64.655266,-31.520744,14
66.4965,-7.9763455,14
14.828432,-48.317955,14
17.716473,-49.17757,14
15.138593,-48.899208,14
23.19945,-63.08293,14
22.898115,-44.831585,14
63.887875,-31.986588,14
17.07492,-50.586475,14
64.93459,-31.286638,14
22.93653,-44.821423,14
18.270912,-48.490826,14
86.38088,-16.778797,14
23.384296,-62.80116,14
22.623705,-62.550568,14
23.965628,-62.72152,14
18.518816,-50.22901,14
66.52427,-7.9985805,14
23.482178,-62.354973,14
84.92632,-17.591625,14
19.722178,-46.237156,14
64.72351,-31.501268,14
66.64315,-8.046856,14
-1.7690669,-34.664803,14
19.294975,-46.209602,14
23.089365,-62.504276,14
66.61678,-7.9981956,14
-11.689833,-28.589754,0
-62.297874,32.056267,0
-62.085777,32.137238,0
-60.59376,33.502037,0
-62.243603,32.07564,0
-62.623825,32.06869,0
-62.845726,31.780914,0
-62.787464,31.702143,0
-62.20806,32.047596,0
-62.28002,31.916561,0
-62.470837,31.905123,0
-62.43187,31.945585,0
-62.604614,31.813965,0
-62.21747,32.265415,0
-62.21901,31.97788,0
-62.845543,31.740162,0
-62.66565,32.206528,0
-62.78186,32.045105,0
-61.95493,32.139683,0
-62.38878,32.180275,0
-11.525937,13.305221,0
-19.762371,-31.397017,0
-55.133762,33.543648,0
-57.490894,33.421543,0
-59.182728,33.777496,0
-57.544373,33.98581,0
-12.994729,-56.324192,0
-8.404422,5.8153853,0
-8.402603,5.8116055,0
0.79184973,-3.1704388,0
-70.633804,-26.96942,0
-39.53254,-61.43344,0
38.021988,-10.052186,0
-20.730745,-65.6465,0
-42.358383,10.606819,0
-42.35517,10.603326,0
-42.35618,10.607796,0
-42.356277,10.607484,0
-42.35599,10.606761,0
-42.357315,10.607687,0
-42.359554,10.609557,0
-42.355988,10.606212,0
-8.732345,13.876902,0
-20.89056,5.7211514,0
7.2227077,-8.3079405,0
-22.246235,-20.47808,0
13.203144,-10.702567,0
18.916384,5.166172,0
-57.650345,33.649742,0
-57.762894,34.675583,0
-16.55713,-9.653289,0
18.060574,-11.147734,0
29.172955,-9.144382,0
29.153248,-9.838925,0
28.548214,-9.387198,0
-38.009373,24.43194,0
-38.108917,24.868786,0
-37.89035,24.586048,0
-37.945007,24.649979,0
-37.956024,24.96639,0
-38.063683,24.652334,0
-38.177757,24.366293,0
-38.131645,24.650383,0
-38.171383,24.62462,0
-38.307186,24.417395,0
-37.911034,24.600033,0
-37.921383,24.79575,0
-38.00293,24.643934,0
-38.159634,24.666348,0
-38.20812,24.48617,0
-37.943264,24.759539,0
-38.177685,24.315598,0
-37.982407,24.682487,0
-37.969612,24.591188,0
-13.068651,-70.428314,0
9.576161,-15.512005,0
-15.503434,6.7019315,0
-9.150399,12.265482,0
-34.94398,-27.604624,0
-34.590908,-30.736712,0
-9.527885,-44.501907,0
7.6313453,2.314894,0
-67.80168,-23.565226,0
8.338501,35.77967,0
8.334334,35.825844,0
10.171032,-4.766415,0
-57.127995,-24.68554,0
6.795499,-13.758921,0
-12.634309,-72.30953,0
-33.90851,-63.28952,0
-22.224611,-70.6595,0
12.230992,-13.673145,0
6.22963,0.20036854,0
9.345882,-26.954754,0
6.912305,-60.621185,0
2.2329886,-63.23224,0
39.787796,-4.850226,0
40.083168,-4.7292633,0
14.957168,-2.0864744,0
-73.74982,-11.410417,0
-2.7350502,18.562977,0
-74.02391,-11.216541,0
14.611242,-1.6915119,0
1.9030237,-60.642025,0
1.9221025,-0.08583296,0
-33.566303,-33.762527,0
-69.843094,11.805165,0
-66.01213,11.342736,0
-73.12971,9.23249,0
-69.12514,16.614878,0
-64.62877,9.50949,0
-69.64424,16.271477,0
-83.4737,17.190353,0
-77.16372,12.049303,0
-75.11489,10.631038,0
17.595522,-14.584956,0
17.69072,4.3420277,0
-60.02669,-33.217922,0
-10.097668,-0.44550374,0
-17.974348,10.019409,0
32.57332,-26.930447,17
35.36171,-24.765846,17
31.976183,-32.32055,17
31.999847,-30.904142,17
34.832718,-24.705198,17
32.866604,-23.486635,17
30.502514,-29.39217,17
30.000975,-29.318314,17
34.96136,-23.6247,17
33.522335,-26.06604,17
33.20737,-27.318338,17
29.9565,-30.169252,17
34.731804,-25.47974,17
30.13388,-28.985157,17
34.44384,-24.223124,17
33.080776,-26.948689,17
35.575726,-27.841375,17
33.14319,-28.046469,17
31.440956,-32.20389,17
35.158455,-27.654655,17
31.553274,-33.125443,17
30.047178,-32.433853,17
30.070875,-32.25289,17
34.5437,-32.37363,17
34.499573,-27.036873,17
33.00825,-30.61991,17
31.897577,-27.608646,17
32.46024,-27.993567,17
30.385414,-30.0224,17
30.523466,-29.288683,17
32.522114,-29.976059,17
30.473135,-29.224253,17
32.66392,-29.253693,17
30.399826,-29.076698,17
34.189648,-26.053864,17
35.52517,-26.57891,17
35.372116,-23.728815,17
33.90294,-24.970734,17
29.66511,-29.287865,17
35.29414,-24.707481,17
31.894314,-24.071838,17
30.68004,-30.52224,17
34.477604,-24.040567,17
34.967308,-29.70287,17
35.40661,-23.792639,17
34.11659,-24.333958,17
33.384617,-31.317211,17
30.964264,-24.767004,17
30.003508,-29.992638,17
33.90483,-23.519796,17
33.14442,-28.270891,17
33.208084,-30.931362,17
29.9539,-31.577015,17
30.487484,-28.761312,17
29.610739,-28.530249,17
33.35931,-29.40714,17
34.222893,-23.898472,17
33.995617,-28.41233,17
31.466137,-26.52122,17
31.625467,-32.412735,17
35.4514,-30.58388,17
33.604473,-27.513012,17
30.497316,-29.577816,17
34.06265,-27.792425,17
32.07029,-33.35875,17
32.59981,-26.307777,17
35.45861,-29.513924,17
35.418346,-25.590006,17
28.632353,-29.01065,17
32.075485,-30.257645,17
32.268585,-31.265318,17
35.256924,-25.68887,17
31.906105,-24.380291,17
35.082474,-30.894968,17
31.49776,-33.553135,17
33.803707,-29.396608,17
31.059803,-28.465805,17
32.154625,-25.398806,17
33.37261,-24.68716,17
34.880764,-31.526575,17
35.055176,-30.535519,17
33.707237,-23.468307,17
35.03489,-29.57369,17
35.878277,-31.180298,17
34.384438,-26.016928,17
35.87573,-28.223854,17
32.275497,-26.42403,17
32.711365,-25.184654,17
29.181597,-28.910868,17
35.775326,-24.057447,17
30.170458,-29.77247,17
31.280357,-31.60214,17
33.29971,-31.951672,17
33.848816,-31.80259,17
32.752285,-26.32458,17
33.96804,-27.536158,17
33.03714,-25.140099,17
32.648663,-24.389324,17
32.172073,-31.78351,17
31.731613,-24.976425,17
32.049744,-23.65479,17
29.475882,-29.985098,17
31.141685,-32.288685,17
30.894987,-31.769005,17
32.757572,-27.986937,17
32.216896,-29.477919,17
34.53296,-28.420513,17
30.859224,-28.299978,17
32.8127,-33.71293,17
30.89297,-33.982918,17
31.792408,-27.711044,17
29.89792,-30.019873,17
33.56456,-32.01547,17
31.532925,-32.19872,17
35.389053,-25.538351,17
35.257664,-23.97716,17
33.828575,-24.555864,17
33.37312,-25.342472,17
31.70009,-30.541992,17
32.660942,-27.351742,17
31.771156,-24.181385,17
31.63991,-32.800053,17
31.163774,-31.355274,17
34.850777,-30.744658,17
31.532751,-25.377563,17
31.579557,-31.660501,17
34.79398,-29.649256,17
34.10747,-26.857029,17
35.28918,-30.082052,17
33.259823,-26.408089,17
29.320189,-32.059242,17
32.491554,-31.007612,17
34.974953,-31.921015,17
33.873432,-25.536577,17
32.30177,-30.893261,17
29.333282,-30.508457,17
33.39881,-27.165104,17
32.010414,-25.786915,17
33.50143,-29.414675,17
31.461826,-30.200497,17
34.607857,-32.30624,17
34.988857,-24.704838,17
35.03867,-26.779465,17
31.498596,-32.835773,17
35.33321,-29.485703,17
35.389454,-31.085375,17
35.842148,-24.503498,17
35.898476,-27.355803,17
35.20062,-32.755764,17
28.731436,-29.695026,17
32.099663,-33.384575,17
30.316103,-32.798973,17
30.842869,-29.722427,17
31.901413,-24.589893,17
31.779816,-32.59858,17
29.744507,-28.867477,17
34.047333,-27.006124,17
33.91394,-26.157898,17
33.362114,-31.873878,17
31.467453,-26.266785,17
35.237877,-27.176235,17
33.16875,-26.062717,17
29.289444,-28.664852,17
34.83793,-26.667759,17
33.10365,-27.522509,17
34.387753,-25.241125,17
33.907753,-27.337313,17
31.659296,-32.009056,17
29.838116,-32.693954,17
34.136562,-24.353802,17
30.957323,-33.459194,17
35.168056,-23.451801,17
31.596079,-33.424644,17
32.988556,-30.535986,17
32.57141,-26.636902,17
30.938625,-29.749622,17
32.10835,-24.039085,17
35.962234,-23.68456,17
35.129887,-31.292215,17
31.403608,-33.91884,17
-8.613218,-11.457355,0
-5.9374475,-14.192465,0
-23.192467,-2.9568863,0
8.298832,-36.40086,0
-0.98915166,-59.89021,0
10.286867,-1.8405616,0
7.306416,31.758188,0
7.2653203,31.764769,0
7.249289,31.774662,0
7.313547,31.735788,0
-62.00655,-30.985186,0
37.68305,31.425125,34
48.980663,41.086773,34
37.07744,31.876822,34
42.949936,40.622494,34
65.37664,35.724854,34
41.423355,30.33739,34
20.320345,-15.618808,0
23.821392,-13.103196,0
55.64609,30.500126,34
61.20599,46.3123,34
52.63426,32.276077,34
58.092842,49.652767,34
41.27696,36.756737,34
-52.538006,-25.042862,0
-8.275235,-28.14352,0
19.362593,-36.243008,0
-15.5727415,-8.442864,0
-14.547271,-63.424187,0
-13.386577,-71.995384,0
-29.458523,15.150664,0
12.29345,9.475105,0
-73.85981,-11.203967,0
-73.85804,-11.577018,0
-3.596687,49.94927,0
-3.5896854,49.95291,0
-3.56618,49.96537,0
13.790003,47.499268,0
-3.583923,49.95549,0
-3.585445,49.952057,0
-3.5924811,49.951973,0
-3.560402,49.959587,0
14.229078,47.50065,0
-3.565265,49.961826,0
-3.5918252,49.951954,0
14.269702,47.49634,0
14.361475,47.478718,0
14.374123,47.48636,0
-3.5874429,49.953316,0
14.307445,47.497555,0
14.188425,47.502335,0
14.260269,47.49405,0
8.652223,1.1794412,0
-19.042984,-31.24372,0
16.939459,-37.392776,0
-64.04248,-24.698732,0
-66.79627,-25.875631,0
-2.6433113,5.462041,0
26.399223,-3.1343586,0
-14.039099,-19.355625,0
-12.899073,7.7098646,0
3.0637658,-60.012466,0
3.303619,-66.47615,0
-12.737174,7.5839157,0
53.874695,27.510012,34
49.223503,33.800896,34
64.36271,31.739304,34
47.399654,45.192738,34
37.83505,33.87573,34
56.737087,40.42439,34
23.332527,-14.63084,0
-41.511875,-47.48531,0
-20.450882,-73.02284,0
-23.175137,-73.785286,0
-12.81825,-38.68551,0
-12.781856,-38.58027,0
-7.2118306,-43.8396,0
-25.5205,3.335406,0
6.8639417,-60.841934,0
-23.27765,-73.063416,0
-58.59321,34.03625,0
-59.154915,33.72108,0
-57.936028,34.38461,0
-56.609035,34.328114,0
-59.12887,34.263947,0
-58.8005,33.64841,0
11.850716,17.472538,0
-52.721687,-32.315376,0
-52.586998,-32.63423,0
-15.557656,-9.636346,0
5.9086556,5.049212,0
42.131878,29.17672,34
60.76676,42.481537,34
41.134575,30.70019,34
51.617157,44.462704,34
-12.846286,-38.41751,0
-61.478245,-24.130133,0
4.7195234,-43.971207,0
4.233904,-66.60495,0
-22.878485,-19.86188,0
0.9105983,-59.39899,0
7.424246,-60.982185,0
-13.242204,32.215496,0
24.506376,-14.265164,0
23.039215,-14.007234,0
0.16541,-4.5168266,0
-41.040752,-49.71962,0
7.807636,2.7896485,0
-19.90095,-73.428734,0
-20.253033,-73.48984,0
-20.84406,-75.220924,0
-0.47261584,41.06949,0
-0.42975497,41.069225,0
-9.080794,16.049456,0
-0.049549468,14.548281,0
-28.852423,-39.165493,0
-28.661562,-40.812042,0
-2.8945773,19.342722,0
-17.09274,-44.255287,0
-36.30035,-61.224487,0
-52.748554,-25.223032,0
42.62378,39.34738,34
45.44937,41.09234,34
49.173515,33.924515,34
-11.014918,-18.998344,0
24.567621,24.537733,0
25.100477,24.583906,0
25.029747,25.164318,0
25.102686,24.629902,0
24.459896,24.775642,0
24.62303,24.948336,0
24.657408,24.796621,0
24.944605,24.493605,0
25.07513,24.698515,0
24.894316,25.173622,0
25.24532,24.91209,0
24.62978,24.976564,0
25.005455,24.992556,0
24.580462,24.499825,0
25.08167,24.633419,0
24.782839,24.972666,0
24.79238,24.506948,0
24.555143,25.094112,0
24.668144,25.132336,0
25.023966,24.557245,0
24.76995,24.536825,0
24.560543,24.516724,0
25.17285,24.990799,0
24.836264,25.04018,0
25.110512,25.094854,0
24.671043,24.926605,0
-12.030591,40.670193,0
-12.215667,40.925564,0
-52.915512,-32.064896,0
0.36650744,-53.744125,0
-23.523928,-68.067444,0
-22.192467,-67.40509,0
-59.536354,-34.133682,0
4.338014,-66.53277,0
-18.047949,10.094544,0
0.012391762,14.627007,0
-13.479708,44.803066,0
-8.900774,46.484493,0
-13.392314,44.895935,0
8.190383,36.029106,0
1.8099966,-57.828194,0
1.334805,10.243936,0
11.983859,-8.801272,0
-23.832802,7.868521,0
-29.381628,4.3128448,0
5.301492,-43.066765,0
0.13428143,14.676184,0
-21.884235,-41.573788,0
7.229705,-37.120388,0
16.4343,82.567245,20
9.488351,67.8041,20
2.0434663,70.19783,20
16.055185,80.54244,20
13.634358,78.647896,20
4.4925857,69.546005,20
17.369236,82.41326,20
8.062071,69.944885,20
16.562244,81.19187,20
2.8867145,70.86991,20
6.1844068,73.62056,20
5.363737,66.822586,20
17.692314,81.51013,20
8.694665,68.80616,20
7.4029293,70.34859,20
16.620218,79.21705,20
3.592016,68.57945,20
8.081746,70.116165,20
5.513543,73.17799,20
16.12775,79.53468,20
3.9581065,69.2816,20
8.159273,68.76856,20
16.77005,79.093704,20
14.994658,79.52844,20
59.77476,30.608322,34
38.409225,38.13541,34
52.24249,44.64491,34
41.86509,32.467205,34
61.316696,34.208134,34
-17.945568,-33.082115,0
19.6369,14.038191,0
2.332486,-10.103202,0
-40.453983,-53.18139,0
2.6814764,-60.250282,0
-20.475857,-1.9258095,0
2.2931752,-3.339662,0
6.607147,-40.69627,0
5.65702,-42.560284,0
-35.33968,-60.255997,0
-23.035015,-40.629856,0
-6.534521,29.060429,0
-13.869045,-19.441147,0
17.780144,-14.609825,0
-16.791426,7.589254,0
25.680166,12.371877,0
-24.741741,-3.1298475,0
-57.436466,-25.58576,0
6.3159347,-13.816572,0
-34.841923,-27.94478,0
49.618946,33.42243,34
50.85448,49.505882,34
58.073822,46.454712,34
53.524136,37.700394,34
59.998215,37.908688,34
64.69938,31.134367,34
-20.844595,-73.64859,0
-12.375695,-69.852005,0
-21.364311,-74.39861,0
4.6782355,-58.359196,0
-39.957874,-61.677612,0
3.3857553,0.010621488,0
6.0847225,11.465891,0
6.1293383,12.055824,0
5.374016,11.926088,0
5.6761127,11.855217,0
5.6171722,11.850224,0
5.764609,12.058054,0
6.2404466,11.576525,0
6.0029883,11.46342,0
6.3369,11.619895,0
5.7003746,11.569276,0
5.8055024,12.046324,0
-29.250648,-32.77392,0
-28.20951,-29.662113,0
12.303775,9.475043,0
7.8087115,-36.945564,0
4.2049465,-65.8997,0
-42.185875,-45.877903,0
5.8232694,5.248523,0
-16.938633,-6.836305,0
-17.462091,-73.6784,0
5.667998,3.174683,0
-41.730507,-46.896954,0
-0.43622822,-9.852207,0
52.98635,43.910633,34
56.685986,46.54048,34
58.072365,43.398647,34
40.31972,37.386505,34
6.0143247,-10.307914,0
-20.117123,-31.392288,0
-4.17526,-14.906519,0
53.161484,48.688255,34
50.379784,39.92145,34
57.329857,26.938429,34
52.867096,30.836071,34
46.305214,40.942013,34
58.549744,35.960453,34
64.35781,33.67579,34
52.604702,36.59837,34
40.76136,38.968304,34
-7.5263515,-12.301823,0
10.777451,-16.369368,0
-1.3775991,-60.40588,0
0.13464752,-58.874504,0
7.5679207,-16.491564,0
14.404253,-3.8526006,0
-14.753578,-61.411873,0
4.1227164,12.083831,0
19.442474,5.0232615,0
-2.2656276,0.20457609,0
60.08871,48.373997,34
50.633347,33.903362,34
38.031086,33.80024,34
51.332905,33.262207,34
52.61417,31.443506,34
49.094593,38.03733,34
58.336933,44.321365,34
61.937546,48.010242,34
52.42006,45.054333,34
-18.27131,-1.8235135,0
-6.1094728,-14.128553,0
-12.690389,-11.372257,0
-14.577618,-1.6590618,0
8.028318,-0.42756012,0
-25.58234,-10.647733,0
-25.565258,-10.507031,0
-40.93172,-50.692642,0
12.294446,9.446528,0
-1.7030437,-5.61817,0
-15.871075,-65.61741,0
15.96786,-8.555909,0
-15.947657,-73.88667,0
7.373654,-37.084816,0
-5.8087707,-7.4452057,0
-12.548715,-2.4033916,0
7.133604,-39.716022,0
-34.282703,2.838446,0
8.449558,-9.232063,0
1.1206961,-13.255089,0
-12.77391,-38.60426,0
-15.604338,-74.8306,0
2.7644908,39.387493,0
3.0592666,34.41914,0
7.542363,36.167747,0
7.9486446,-12.423576,0
-41.02351,-48.956306,0
-14.246197,-2.0242982,0
55.698723,44.637913,34
45.59861,47.904076,34
-8.532122,17.690617,0
-34.747658,-29.72951,0
-40.069736,-52.235176,0
13.653601,-0.33476666,0
-15.013769,-7.691263,0
-2.8888228,-8.68652,0
-12.973839,-67.076035,0
-17.514202,18.746902,0
-7.8490696,-1.3639764,0
-55.510406,8.983517,0
-8.821952,-29.423634,0
3.5453756,-13.305029,0
-18.281027,-75.64988,0
-15.648726,-9.414863,0
-24.16083,-69.15841,0
-18.177902,-65.20066,0
-13.03908,-56.606182,0
3.3738322,-4.000591,0
0.708889,-62.54854,0
-18.632166,2.2188306,0
34.71187,-21.617565,0
-9.79476,-45.769672,0
-21.770126,-71.2866,0
-13.638522,-66.27286,0
-15.086825,-65.575294,0
12.486365,47.073215,0
7.574378,-37.00558,0
57.381393,45.906136,34
55.72434,26.231379,34
-23.011683,-74.9455,0
59.49737,38.191883,34
43.911,36.11602,34
54.29109,46.566734,34
45.459328,47.463478,34
51.288925,33.578987,34
56.76725,37.80996,34
47.124557,33.75907,34
50.451996,36.174267,34
-10.751975,3.4056866,0
3.4706059,-58.457993,0
13.770228,-15.606141,0
-34.616615,-62.540054,0
-17.517431,18.766392,0
-10.555583,-18.023788,0
-17.58375,-65.11386,0
-13.386136,44.541897,0
-13.353821,44.53107,0
-9.828897,47.47641,0
-13.40108,44.57172,0
17.402658,-15.718905,0
3.9392047,-62.14577,0
3.2060194,-65.02985,0
12.0425205,-15.778569,0
1.1481432,-5.6858172,0
-9.208037,16.234734,0
-30.544807,3.8757067,0
0.8641777,16.446884,0
-23.655474,7.9897943,0
-17.436287,-7.7718487,0
-14.96664,-61.920746,0
-7.8363733,9.652776,0
-28.2654,-27.156368,0
3.18574,-7.5068927,0
-12.471524,50.053623,0
-12.428098,49.93503,0
-12.306017,50.12572,0
-12.50702,49.913113,0
-12.495117,50.09742,0
-12.467518,50.068012,0
-12.531482,50.09649,0
23.380726,-16.550873,0
1.7243127,-64.60178,0
-0.27184162,29.634232,0
1.6107745,-2.4765074,0
3.3531666,-13.444053,0
-67.79992,-23.65055,0
1.8919128,-5.507236,0
-25.610268,-10.862654,0
-25.611122,-10.844831,0
-25.5956,-10.755179,0
3.0867808,-5.5187154,0
2.7882085,-2.365928,0
-18.70711,3.5900607,0
-19.823809,-43.84794,0
-16.790743,0.6600945,0
-41.303757,-47.71793,0
-18.467817,-75.62554,0
-17.903315,-74.398796,0
-25.86843,-72.85648,0
-35.891506,-59.360428,0
-41.44315,-49.479233,0
-58.692894,-48.728096,0
0.87173915,-58.109932,0
21.534441,2.899655,0
21.539278,2.9580386,0
-11.839858,-17.470364,0
64.90065,37.98088,34
59.709618,32.92984,34
63.78873,30.278484,34
61.474155,48.150078,34
6.9431834,-64.532936,0
-74.02473,-11.586629,0
-73.779686,-11.538421,0
-9.236669,16.446787,0
2.1502962,-64.03125,0
25.211342,26.994406,0
-6.168247,90.81856,20
-12.63356,91.72418,20
-5.055472,91.01411,20
-3.7220902,89.16747,20
-5.2168875,93.99166,20
-9.128416,89.77934,20
-3.2325244,90.305695,20
40.033745,73.32189,20
40.20813,72.91121,20
-12.822026,91.81755,20
36.399246,72.75649,20
-9.399688,89.53314,20
39.488728,73.52715,20
40.71488,73.19142,20
-4.772131,93.38345,20
-12.941887,91.84809,20
-12.510905,91.48606,20
-5.0627704,89.102455,20
40.124832,73.89716,20
40.700584,73.04271,20
39.008877,73.651985,20
37.538918,73.20136,20
-3.5814428,91.81256,20
-3.4716976,92.35323,20
38.413567,73.194626,20
39.611053,73.46831,20
-5.280732,89.65548,20
-2.5090268,89.540924,20
-3.245379,90.46185,20
36.80139,73.25832,20
40.080975,73.12831,20
40.13493,73.72426,20
-14.276808,92.21893,20
-5.2261662,89.64407,20
41.071007,73.543755,20
-8.721413,89.66883,20
-3.429212,89.767075,20
-9.585399,90.190094,20
-5.8805923,85.215416,20
-4.1607842,88.98368,20
-9.222885,92.170845,20
40.05606,73.28923,20
-83.35055,18.7875,0
-64.47245,14.683886,0
-73.5953,10.101048,0
-71.9589,15.685729,0
-63.55459,11.143475,0
-59.6021,9.070082,0
-72.9641,13.374738,0
-68.251686,12.531677,0
-69.11757,11.411474,0
-74.72505,12.614668,0
-81.530754,14.988858,0
-65.56528,16.384579,0
-74.9743,8.688114,0
-83.02539,12.179877,0
-77.298164,9.099691,0
-70.152115,23.484207,0
-68.153725,12.224711,0
-78.398605,14.411804,0
-82.95471,13.393193,0
-60.25805,9.762892,0
-62.40443,8.15452,0
-57.465286,8.300026,0
-75.45876,15.757752,0
-68.42584,6.8403955,0
-73.47774,12.23356,0
-75.92353,13.2567005,0
-79.151146,10.925645,0
-73.297104,12.948832,0
-68.531044,16.423645,0
-73.67531,20.544727,0
-71.48626,14.798606,0
-72.14648,16.631613,0
-69.14968,9.143845,0
-78.44192,15.6224375,0
-70.17569,5.168708,0
-72.03736,10.716496,0
-71.19919,20.397493,0
-70.81546,22.542854,0
-76.46943,14.290986,0
-71.82086,8.802457,0
-74.22405,18.241234,0
-77.10394,11.890068,0
-58.272003,8.593857,0
-76.395035,14.560418,0
-63.50634,10.547836,0
-70.00248,14.36974,0
-78.640785,19.663458,0
-57.66724,8.575254,0
-61.52876,10.543388,0
-70.37012,23.956581,0
-75.73007,7.006576,0
-65.756325,10.790277,0
-76.44635,16.439043,0
-64.943275,9.664071,0
-75.73851,11.59404,0
-69.92178,5.2762585,0
-63.130116,14.124155,0
-62.038017,8.507368,0
-67.67535,14.871192,0
-67.90142,12.504999,0
-67.06973,8.07608,0
-77.91799,13.275322,0
-69.07692,4.326547,0
-72.479454,19.253006,0
-71.16584,17.575567,0
-41.73722,-61.642498,0
-17.645693,8.256322,0
-15.126235,-9.250758,0
-2.4459906,0.79185474,0
6.67318,-13.72437,0
3.4027014,68.50731,0
-11.036944,-7.010667,0
28.889103,-10.475825,0
29.56668,-9.110715,0
8.871555,-1.6683576,0
38.414455,-9.132133,0
29.610657,-8.996072,0
-59.90221,-32.61332,0
-56.997128,-23.463814,0
-17.645693,8.256321,0
-53.484776,-25.025608,0
20.136875,-16.03031,0
-21.54584,-75.29209,0
-17.326097,-68.2277,0
24.053598,-11.420611,0
-1.3099546,0.82955885,0
37.486107,34.8673,34
51.72807,35.29655,34
58.171524,31.007177,34
57.652462,30.3724,34
63.715374,32.004726,34
17.70668,-14.709229,0
2.4302807,-64.44763,0
-6.740154,14.448511,0
-19.151903,-68.214355,0
-41.115593,44.962498,0
3.5867639,-60.67697,0
-16.955496,-68.65281,0
-39.64454,-64.378624,0
-10.120898,18.973541,0
-60.310097,32.452637,0
-56.81694,-23.17332,0
-0.82220227,-60.183502,0
17.45603,-17.639921,0
0.5288028,-58.489243,0
-41.858963,-44.10625,0
-11.69818,-17.925995,0
1.6416752,-65.34596,0
6.7260704,1.3944321,0
-28.684803,-40.51168,0
-83.358215,16.008677,0
-72.83925,15.947957,0
15.314197,-15.056042,0
4.2516494,-9.054763,0
7.2392235,-61.732502,0
7.2216625,-65.389496,0
4.3760858,-66.15812,0
10.086509,3.6613772,0
-38.450783,-55.893795,0
2.2082608,-3.0556755,0
7.4052086,2.29401,0
2.3970072,-32.903545,0
6.1173415,12.009633,0
5.6607714,11.522678,0
6.095446,12.197978,0
6.0603642,11.988501,0
6.0956597,12.089761,0
6.211968,11.649514,0
5.8775935,11.587044,0
5.7482834,11.554045,0
5.962733,11.525561,0
5.943119,11.561155,0
6.1577115,11.717752,0
6.274707,12.0708475,0
5.8237395,11.894491,0
5.817947,11.498264,0
6.0251813,11.669194,0
5.8042097,11.509872,0
10.518322,-25.56232,0
-14.269096,-19.430658,0
19.389608,-36.077335,0
19.468843,-36.111176,0
-66.90561,-30.636988,0
-2.550612,5.5436783,0
-15.678003,-69.85266,0
-30.842033,-36.62426,0
-30.521774,-36.92568,0
8.9034395,2.245907,0
-11.763815,40.25101,0
-3.739524,4.5389132,0
8.217702,-15.49624,0
-64.437675,-24.931725,0
1.749727,-93.56658,14
1.7370439,-93.582016,14
83.59824,-16.639946,14
85.36514,-16.497694,14
84.57693,-17.731466,14
1.736852,-93.57604,14
84.84705,-16.04708,14
86.438034,-17.53063,14
82.38021,2.365547,14
1.7445037,-93.56721,14
1.7384715,-93.57476,14
81.12848,0.9721964,14
1.7353863,-93.585785,14
85.10344,-17.126205,14
84.53889,-18.000183,14
84.67919,-16.653759,14
85.11912,-18.003805,14
80.233505,0.7938691,14
79.493774,0.19392948,14
1.7308332,-93.57479,14
1.732577,-93.57648,14
81.645706,1.35539,14
1.7533833,-93.58545,14
1.7568651,-93.5416,14
85.96301,-16.734653,14
83.94853,-17.59363,14
86.259865,-17.56705,14
81.87573,1.3950666,14
83.8804,-16.18912,14
79.687996,0.4323778,14
1.7563853,-93.53464,14
1.734627,-93.57981,14
80.05318,0.8951472,14
80.303955,1.2699099,14
82.59648,2.1313689,14
79.987465,1.2520307,14
83.74373,-17.793186,14
85.120674,-16.337048,14
84.82928,-15.796416,14
83.75497,-17.026512,14
1.743295,-93.56094,14
80.0698,1.2311957,14
1.7398266,-93.569664,14
-22.67683,-70.35305,0
44.701794,38.743896,34
42.161186,43.81021,34
57.386345,30.147217,34
-22.911346,-19.640623,0
-37.372772,-62.595325,0
6.4240913,0.006590551,0
-0.38830712,41.08099,0
-0.47401255,41.07304,0
-0.47570482,41.07109,0
-0.4466981,41.05793,0
-0.48280975,41.06804,0
7.649347,-37.13456,0
7.647752,-37.171616,0
8.066104,36.572136,0
-10.310513,47.199875,0
-10.35968,47.07872,0
7.1986055,-39.675083,0
-40.959183,-50.857796,0
-24.342709,-70.48278,0
-14.529728,-68.5589,0
-0.20274547,-60.970047,0
-58.327118,-24.828466,0
-20.123468,-5.402407,0
17.52418,-21.890308,0
2.3475914,-56.91699,0
-10.68743,46.567085,0
-27.873192,-27.154472,0
11.848339,-14.058858,0
26.90504,-3.4667568,0
-14.79031,-61.1444,0
-14.826559,-59.57,0
-0.93690157,3.18543,0
26.85781,-3.438523,0
59.402878,44.75744,34
53.601925,35.593895,34
61.47448,47.442375,34
59.93581,47.17355,34
38.309643,35.678513,34
56.21641,27.376053,34
12.030406,-28.832283,0
11.095767,-9.049003,0
7.1597476,-61.55449,0
8.513834,18.266684,0
-52.571754,-32.58507,0
-28.075895,6.9054165,0
-16.990995,7.0284743,0
9.673965,-11.817408,0
-4.199535,34.53851,0
-4.3209305,34.75906,0
-4.1086826,34.356014,0
-4.1546764,34.512413,0
-4.114373,34.676952,0
-4.27116,34.6788,0
-4.1151586,34.728344,0
11.74819,47.553223,0
11.845743,47.642223,0
-4.184785,34.78404,0
-4.3411164,34.683445,0
-4.040541,34.414017,0
-4.309775,34.519962,0
11.688356,47.7088,0
-4.231459,34.774734,0
-4.460525,34.511456,0
-4.2307324,34.6427,0
-4.4379697,34.541294,0
-4.035495,34.63626,0
-4.204157,34.55471,0
-4.270809,34.468914,0
-4.2597084,34.72032,0
-4.2784057,34.683968,0
-4.3061075,34.61978,0
-4.0903864,34.491615,0
-4.4045973,34.781944,0
11.791441,47.559605,0
-12.882935,-38.36326,0
-28.840405,-38.65468,0
-74.00403,-11.210414,0
-74.107185,-11.264946,0
-3.1338906,8.4916525,0
-17.32025,-7.638886,0
8.724262,-3.9154735,0
-52.240524,52.869907,20
-53.44959,55.6865,20
-58.447327,53.67168,20
-58.466785,52.580776,20
-39.8127,80.51965,20
-54.150845,54.25009,20
-53.341034,54.83466,20
-57.683395,52.32519,20
-57.38709,51.350197,20
-40.53722,80.55567,20
-55.944878,52.932938,20
-55.040466,51.645405,20
-52.454086,51.96419,20
-39.46135,80.91224,20
-41.66651,80.21405,20
-39.79346,80.768906,20
-39.782265,80.82633,20
-40.09092,80.727844,20
-57.828655,53.142284,20
-41.21928,80.341095,20
-52.07033,53.313404,20
-53.50567,56.32353,20
-40.97571,80.21369,20
-52.807693,55.495583,20
-40.031166,80.680016,20
-52.831337,53.130363,20
-53.05748,56.62691,20
-41.04961,80.33923,20
-55.85482,52.80677,20
-51.839306,53.311523,20
-54.981277,51.10823,20
-39.35704,80.94591,20
-57.592896,51.24001,20
-39.735184,80.789665,20
-56.384827,54.5442,20
-56.513866,54.433304,20
28.745434,-9.345443,0
10.298231,2.7327645,0
-25.621796,-10.919598,0
-5.3844433,-38.089798,0
-18.986578,-30.392511,0
-19.00797,-29.964104,0
63.7732,35.13485,34
51.773216,42.315445,34
53.280952,30.882526,34
46.680847,44.564526,34
39.105225,34.45498,34
42.643364,37.40913,34
56.453915,40.392323,34
-55.48517,-23.751057,0
-12.004972,23.4161,0
-14.950162,-60.107162,0
3.5667937,9.693889,0
-13.196774,42.501987,0
1.1917435,-21.748814,0
-42.359894,10.606674,0
-42.35528,10.604674,0
-42.35486,10.606008,0
-42.357044,10.606372,0
60.33122,44.907406,34
61.59757,29.778114,34
51.178772,30.31705,34
59.927986,46.15821,34
53.85316,43.538307,34
57.46846,46.147312,34
57.43982,45.790478,34
38.525616,36.52015,34
-41.916946,-41.453156,0
9.221397,-1.8069489,0
-0.7988654,-61.51544,0
-16.98894,-7.2390175,0
2.8805156,-4.0860076,0
-18.516346,-31.967115,0
-91.472824,-9.45948,0
-90.99659,-8.530059,0
-20.99898,-42.92255,0
-9.529436,17.101406,0
-0.36171138,41.0732,0
-0.43667054,41.084225,0
-0.41528904,41.073204,0
-23.216234,-20.141558,0
12.60887,-2.496273,0
-34.73438,-28.251572,0
-35.652496,-28.547571,0
-33.44514,-34.192482,0
-33.70738,-33.96401,0
-34.233017,-32.714706,0
-33.70849,-34.468754,0
-33.543877,-34.768745,0
-2.7011793,-4.6630845,0
-6.2376046,-44.38944,0
11.78858,29.027363,35
11.333517,29.734325,35
12.826972,29.613352,35
11.863925,31.615696,35
-41.13919,79.54843,35
11.986336,31.117868,35
11.794674,31.169964,35
-1.8249363,-33.268307,35
8.666881,29.936659,35
-51.998394,56.92969,35
14.744757,27.530283,35
11.917391,31.295109,35
12.034254,30.189157,35
-9.06804,14.075169,0
25.654892,-2.7125816,0
-24.958138,-21.554346,0
-53.778812,33.941174,0
7.007138,20.073244,35
31.96094,14.6505785,35
35.5804,14.4954195,35
35.688335,14.710176,35
35.462082,14.30545,35
35.222122,14.517013,35
44.12964,-70.30418,35
32.842354,14.683529,35
36.52982,14.83849,35
6.9484177,19.992874,35
33.802063,14.788402,35
29.8565,11.25109,35
45.083706,-69.99836,35
36.62257,14.883405,35
44.364143,-70.24301,35
35.71454,14.58284,35
34.44366,13.300741,35
34.39262,14.830687,35
35.269386,14.479212,35
7.3664923,20.525661,35
35.970974,14.693792,35
7.4246306,20.581732,35
7.041738,20.101124,35
35.284378,14.625583,35
36.490395,14.715428,35
29.984339,14.223232,35
36.655624,14.891256,35
35.573414,14.547198,35
-33.46586,-34.62704,0
-17.671505,-70.59,0
6.9665217,-66.18385,0
-17.21765,-8.378247,0
-10.046892,-0.5041453,0
9.686929,47.112213,0
-13.177982,45.049328,0
-12.534805,50.061554,0
0.93963134,44.088104,0
-24.264563,86.71863,20
-24.17283,87.7127,20
-3.2700596,90.564835,20
-6.806078,90.46559,20
-24.657349,86.9436,20
-6.0000286,89.29405,20
-12.75599,91.81192,20
-12.102096,91.749985,20
-25.634182,86.260605,20
-24.549364,86.58488,20
-25.205963,86.52985,20
-25.178415,86.555725,20
-9.29871,90.821556,20
-24.477654,87.294655,20
-25.046158,86.837425,20
-14.531693,92.23403,20
-9.393022,92.60022,20
-24.840767,86.64641,20
-5.398383,88.363495,20
-25.393637,86.04919,20
-24.631271,87.341324,20
-24.934126,86.70349,20
-24.7368,87.06933,20
-25.722195,86.25433,20
-25.924332,85.78347,20
-24.293802,87.48874,20
-25.941792,85.93023,20
-6.8026485,92.30976,20
-7.152188,90.08813,20
-11.414959,92.25008,20
-3.1205187,90.89266,20
-3.9118423,88.659386,20
-23.852745,86.56277,20
-12.014728,91.33836,20
-25.787504,86.09591,20
-4.079245,93.01772,20
-4.3980527,90.73018,20
-14.220373,92.24102,20
-24.533566,87.304855,20
-26.031265,85.58978,20
-6.953801,88.07718,20
-25.900257,85.63101,20
-23.375994,86.506,20
-25.773987,85.96635,20
-9.576583,91.187035,20
-25.84493,3.8558152,0
-16.571133,6.780546,0
-59.932667,-23.713728,0
-40.25322,-52.20208,0
19.751032,-16.521717,0
16.644417,-16.77161,0
-8.378161,-45.87305,0
10.948505,2.4386773,0
-3.8313396,-22.97412,0
-27.999228,-27.195467,0
8.367005,-36.36225,0
-61.690506,-33.26316,0
-91.30006,-10.06617,0
-91.0121,-7.192224,0
0.9795034,-25.909967,0
-31.074034,6.4713273,0
-41.72677,-44.920162,0
10.050374,40.720783,0
10.048382,40.72134,0
10.0608225,40.71938,0
10.054754,40.724426,0
10.057683,40.6816,0
-15.74479,-68.05971,0
43.05302,29.655542,34
40.399082,30.310986,34
43.599888,36.674324,34
45.924137,48.5303,34
64.10958,38.196487,34
63.68021,37.206665,34
-18.412056,-6.6753445,0
-56.92187,-23.706089,0
-8.089373,47.602905,0
-8.25849,47.78388,0
2.624057,-7.599542,0
60.241062,33.145058,34
44.682953,41.395535,34
53.376278,43.744183,34
61.21898,48.826637,34
56.171288,32.723778,34
39.560772,35.83904,34
-1.2972778,-13.051235,0
27.00942,-3.57638,0
-9.850525,47.406532,0
5.2842116,-43.106472,0
4.9328723,-43.646038,0
4.614261,-44.11041,0
-64.34116,-24.166193,0
-67.93629,-26.515406,0
-8.411375,14.664169,0
-35.045742,-29.545282,0
10.765875,1.0759723,0
56.969563,44.084206,34
48.44912,36.03544,34
42.933807,37.373802,34
41.82461,44.16108,34
43.748417,36.22249,34
64.35986,35.09805,34
36.97606,31.80809,34
47.148033,43.76511,34
46.464413,47.738335,34
-52.829487,-23.332155,0
4.6518335,-44.060493,0
-24.028069,-20.761581,0
-64.09823,-24.775558,0
-23.66005,4.616214,0
-14.946681,40.503002,0
-14.934455,40.501534,0
-14.931883,40.531197,0
-14.95427,40.48951,0
-14.946253,40.502163,0
-14.939892,40.505997,0
-14.922849,40.528465,0
4.6059036,-64.269104,0
16.313276,-18.461985,0
-19.326286,-31.115656,0
-19.307478,-30.940395,0
-20.535734,-1.6335177,0
9.656264,47.2195,0
1.9789383,-2.184267,0
14.511329,-9.259081,0
-40.073845,-60.087498,0
7.263358,-37.232777,0
7.0536084,-37.38814,0
-16.671352,-5.5651207,0
6.4956856,39.6242,0
-19.437473,-72.54299,0
-18.761633,-69.78658,0
18.364508,-38.65,0
-21.15455,-1.6119413,0
0.4706468,41.0057,0
0.57625335,41.008125,0
0.4915694,41.012768,0
0.5158123,41.020325,0
0.55959654,41.015953,0
18.377779,5.3699293,0
-9.819663,-28.56716,0
-28.909693,-39.79921,0
-27.695126,-32.92461,0
-29.450619,15.148393,0
-29.437342,15.141699,0
1.1584209,-60.39186,0
23.57079,-12.38207,0
82.83299,-21.629908,14
12.67122,-81.75985,14
94.27238,5.10635,14
12.743937,-81.83036,14
82.328125,-21.637568,14
83.266525,-21.489689,14
94.06064,5.0560656,14
94.03766,5.1178317,14
94.3123,4.5968037,14
13.159055,-81.11968,14
12.624858,-81.88,14
12.952359,-81.42526,14
82.22477,-21.28522,14
94.04596,4.7941957,14
82.74147,-21.4195,14
82.898254,-21.556181,14
94.15949,5.347503,14
82.555084,-21.649704,14
94.01394,4.985781,14
13.058653,-81.35566,14
82.583694,-21.432955,14
82.69598,-21.503036,14
13.096141,-81.254425,14
82.43818,-21.33538,14
94.13423,4.344828,14
82.74877,-21.779737,14
94.17539,5.423319,14
94.13646,4.615074,14
12.568174,-81.921364,14
94.048584,4.585861,14
83.4138,-21.777119,14
12.281479,-82.22089,14
94.07606,4.999252,14
94.34983,5.0577803,14
82.39219,-21.330875,14
82.510765,-21.41567,14
94.171425,4.0182962,14
82.713905,-21.623772,14
94.165596,4.152808,14
94.18448,4.3180885,14
94.05173,4.825753,14
12.401326,-82.035576,14
82.462715,-21.692041,14
94.24968,4.496201,14
94.20973,3.943557,14
93.914696,5.219283,14
94.171234,4.7114835,14
94.26334,4.63029,14
82.8189,-21.680323,14
82.21149,-21.193485,14
94.1453,3.6493838,14
82.63991,-21.615093,14
12.50416,-82.00047,14
13.233667,-81.158264,14
13.028114,-81.44513,14
13.3585825,-81.15719,14
94.48978,4.7558656,14
94.25156,4.5473933,14
82.6202,-21.580679,14
82.360374,-21.41112,14
94.053925,4.67449,14
94.24832,4.670947,14
94.26808,4.581513,14
94.08669,5.3181906,14
12.496433,-81.92521,14
82.98421,-21.616047,14
82.93765,-21.66406,14
82.93614,-21.523113,14
12.330698,-82.152374,14
-38.997665,-61.305138,0
-12.217599,6.6865554,0
-9.363582,63.533466,0
-9.172535,46.014385,0
12.257876,-28.836113,0
15.945755,-15.523035,0
-89.98228,-8.566943,0
-90.80947,-5.606703,0
-89.4659,-7.3708797,0
-59.727577,32.404945,0
-57.265408,33.283722,0
-59.619434,31.487986,0
-91.47675,-6.8877664,0
-91.966225,-9.136034,0
-89.54879,-8.116917,0
-9.018912,-29.37289,0
-8.303709,0.2004379,0
-9.093521,13.47599,0
-68.84777,-25.26021,0
11.218743,-12.630069,0
10.743457,-12.642977,0
-9.482445,-29.047617,0
14.33781,-10.354489,0
14.771777,-16.931002,0
0.35927308,-13.346069,0
-13.01435,-17.456415,0
16.61082,80.88126,20
14.880935,80.13891,20
4.6248255,72.24868,20
12.24046,77.635376,20
14.825724,80.543655,20
2.6191983,68.77362,20
6.766721,69.51261,20
6.533403,74.1616,20
15.787438,80.80052,20
17.408476,84.50631,20
4.1491003,66.90575,20
8.553785,67.657166,20
7.1138134,67.577644,20
5.901745,71.39191,20
3.5452454,72.85704,20
6.568918,70.32018,20
18.658554,83.09592,20
7.766204,67.53223,20
14.487815,78.16394,20
17.649475,78.18327,20
18.256113,80.868835,20
-41.493664,-59.14825,0
9.8282,-7.211613,0
0.38510597,-24.707962,0
-14.379359,-6.5247188,0
21.932045,-15.690277,0
-5.745429,-7.4741526,0
-13.272829,-67.064835,0
-21.186348,-73.35968,0
6.276677,-60.615448,0
55.356773,38.89907,34
59.43032,40.34926,34
40.07014,41.47058,34
50.39148,47.121452,34
55.80812,27.907324,34
52.044334,49.90801,34
39.67161,30.31523,34
57.332306,40.567596,34
-52.505085,-24.187057,0
3.5754848,-60.357838,0
7.97783,-3.7053397,0
13.327504,30.516127,35
14.132426,30.564991,35
13.689283,30.603643,35
16.189392,32.67797,35
10.006184,28.608452,35
12.750827,33.648712,35
12.912416,31.584515,35
12.714198,33.920715,35
13.1996975,32.991146,35
13.659195,30.21282,35
12.833958,33.50416,35
11.518368,26.615173,35
12.990365,29.968742,35
11.612672,26.624004,35
13.203833,31.184086,35
13.814286,30.352114,35
12.995778,30.290806,35
4.8002915,-64.31866,0
-51.082027,-24.021124,0
8.21956,3.1752424,0
-7.473861,43.233166,0
-2.558778,-6.04143,0
28.642466,12.9555435,0
-39.614048,-53.07012,0
-16.682634,-44.32581,0
-16.026054,-44.666077,0
50.32266,44.36768,34
57.91025,35.161453,34
51.642704,35.818333,34
54.1037,45.695747,34
-35.652462,-59.880043,0
-15.956344,-65.62254,0
-22.172665,-41.25735,0
64.60426,41.32736,34
45.86061,49.179073,34
54.897053,37.27525,34
60.461678,29.254461,34
-7.1483383,60.01922,0
-12.825873,2.2260604,0
0.74583745,-61.422714,0
17.551664,-21.793238,0
28.981014,-10.329347,0
-12.687476,-37.987297,0
-13.428017,-3.809332,0
-21.95762,-41.606544,0
10.601785,-0.13543518,0
-17.231232,-8.267825,0
16.107332,-16.565065,0
40.46508,-5.6853786,0
41.171165,-5.728227,0
40.37718,-4.973917,0
39.994537,-5.4892993,0
39.407513,-6.12697,0
-90.66311,-5.1322846,0
-90.68036,-6.8335605,0
-90.67683,-6.3635435,0
-20.526018,-1.174344,0
-8.850385,13.412214,0
2.0680537,-63.58708,0
-55.244297,-26.400291,0
-53.56208,-30.261156,0
-69.98179,-27.734062,0
-58.127766,-24.49435,0
-8.892912,13.357723,0
-1.0623641,-35.065823,0
1.409802,10.170374,0
-37.460667,-62.865475,0
-11.005879,-16.367205,0
6.637907,-13.675212,0
-39.96354,-61.220398,0
-42.08624,-42.516193,0
-42.10317,-41.69832,0
-38.957897,-56.538723,0
-3.2570434,3.8973255,0
-24.028864,-20.959566,0
-16.022818,-70.49088,0
-23.077902,-19.783958,0
26.99509,-3.5482068,0
-13.318195,-71.200806,0
-12.404322,-69.51937,0
-13.470839,-72.49376,0
-14.733143,-68.89306,0
-42.1293,-43.49066,0
-0.37531662,-12.549667,0
-30.742012,-25.795343,0
-30.750505,-25.79475,0
-65.714966,-25.906826,0
44.67776,41.303684,34
53.545605,26.588581,34
55.69226,26.630096,34
45.12488,36.04402,34
42.881893,42.88828,34
61.983162,45.48679,34
1.1299895,-13.258254,0
-59.546696,-23.244574,0
9.719635,-10.167828,0
1.2422098,-5.6472673,0
-66.80734,-25.563293,0
12.723641,-10.771033,0
0.69728506,-62.94706,0
16.997604,-37.370426,0
4.7676706,1.4907494,0
-56.901928,35.364162,0
-61.07578,32.298424,0
-14.316831,-7.9322867,0
-12.736386,-38.392975,0
20.499157,4.364806,0
20.405695,4.4206047,0
20.493984,4.359478,0
20.454254,4.3809705,0
20.422619,4.4029136,0
20.397844,4.3945236,0
-57.969437,32.797405,0
-62.17382,31.698997,0
-12.186506,-28.43275,0
-10.641115,-44.12657,0
-32.73804,-26.248589,0
-63.0624,-24.60769,0
-1.7050672,-5.970406,0
-42.081238,-40.906097,0
-0.7177075,-9.544362,0
-67.32743,13.0984535,11
-58.40378,8.953653,11
-69.09503,12.370911,11
-83.70024,18.378965,11
-82.23408,17.379103,11
-71.88054,19.187653,11
-61.706947,12.1251545,11
-80.55528,18.807772,11
-67.8876,8.37802,11
-71.20187,8.322015,11
-74.425,19.146582,11
-64.9503,7.956657,11
-71.15942,10.894844,11
-62.306335,8.529197,11
-80.321365,8.167225,11
-65.129,5.081993,11
-76.22127,7.47287,11
-70.924866,6.683117,11
-80.16424,17.457113,11
-71.95912,23.303366,11
-71.6659,16.510946,11
-66.26509,17.527636,11
-81.50233,12.037526,11
-65.28733,5.0092397,11
-82.293236,16.934107,11
-66.17081,5.1528254,11
-71.23782,13.520278,11
-68.38216,13.446465,11
-79.274895,13.053455,11
-74.621086,17.622364,11
-72.94318,18.756289,11
-69.30275,16.887129,11
-81.97994,16.951532,11
-83.825356,18.250809,11
-67.450226,10.905289,11
-71.16948,16.166094,11
-63.458973,15.14752,11
-57.640087,8.262505,11
-76.38742,14.023169,11
-58.164333,8.07796,11
-62.34984,11.141433,11
-78.649994,18.321495,11
-64.3447,13.088341,11
-71.82071,17.697645,11
-83.5488,14.948075,11
-67.87813,14.966152,11
-76.24273,11.97927,11
-70.219734,15.029692,11
-69.254135,14.645143,11
-71.574455,8.288691,11
-64.37812,7.830011,11
-75.78259,11.012822,11
-81.66935,17.68933,11
-71.83304,20.815783,11
-58.043694,8.6425085,11
-80.34574,11.359666,11
-78.13869,17.58699,11
-68.23813,6.3154798,11
-76.008385,6.9879684,11
-68.259125,6.0920844,11
-68.45698,10.1556,11
-72.82745,10.186159,11
-72.66302,8.412391,11
-65.55214,14.782917,11
-72.89246,21.098389,11
-72.882904,18.49076,11
-63.967358,9.434538,11
-67.34795,13.371785,11
-69.23852,12.061842,11
-73.5503,11.039307,11
-58.90527,9.188294,11
-73.024765,18.671833,11
-58.401676,8.233095,11
-67.31043,15.958313,11
-76.62333,14.780638,11
-68.70211,4.2526755,11
-70.25107,23.842382,11
-81.41209,18.91574,11
-77.805145,14.163143,11
-70.303246,9.37543,11
-74.72433,15.971836,11
-60.765087,10.273474,11
-79.524155,13.031231,11
-79.76217,10.533759,11
-72.12519,21.113537,11
-68.719284,22.236736,11
-71.839874,15.395788,11
-75.649414,12.2659025,11
-69.995575,11.721915,11
-80.225365,9.3892,11
-74.37345,20.489803,11
-66.59467,12.499624,11
-81.045906,12.21076,11
-80.614365,9.9219,11
-74.03356,13.249968,11
-83.21269,14.683171,11
-70.71808,20.731207,11
-63.240208,14.689461,11
-66.55562,13.753605,11
-58.76092,9.534866,11
-76.87134,16.813599,11
-77.80118,19.24623,11
-69.98748,24.381285,11
-77.34129,15.930147,11
-75.21526,7.592043,11
-69.79816,17.41921,11
-76.46245,19.785522,11
-68.10509,6.2350864,11
-83.08829,14.461266,11
2.949208,-0.10632757,0
-40.972263,-51.142666,0
6.45474,18.331882,0
8.060856,1.7445985,0
-2.1380427,0.3263479,0
22.242489,4.5787125,0
21.98776,4.4955287,0
22.194115,4.527625,0
22.186518,4.5050535,0
22.115564,4.5189967,0
21.983232,4.5122747,0
22.152456,4.4983625,0
22.224014,4.572336,0
22.093435,4.512191,0
22.18293,4.554889,0
22.172905,4.51653,0
22.206375,4.559087,0
-11.183733,5.337804,0
18.44173,-38.120827,0
16.228273,-16.198135,0
-73.85694,-11.20071,0
-6.1504593,-1.4282627,0
-0.52562636,-9.317821,0
1.6671098,44.20655,0
13.431323,-1.1309013,0
-17.645693,8.256321,0
20.988565,57.095425,0
19.119677,5.0814695,0
-9.138056,11.339614,0
-39.528584,-52.618855,0
-11.026393,-43.56544,0
-52.632046,-32.515102,0
-19.703062,-60.892994,0
-38.89227,-55.062897,0
-32.56507,5.7508245,0
-21.26913,-66.668594,0
-6.4216814,29.297932,0
-15.28038,7.021234,0
-2.8699,6.3984356,0
1.2276049,2.869809,0
-6.185397,7.729117,0
-35.354202,32.068592,0
-33.921494,33.44497,0
-34.36147,34.256157,0
-33.680428,31.901493,0
-34.762363,33.996418,0
-35.205025,32.23035,0
-35.12721,33.626854,0
-36.068363,32.783554,0
-34.988007,31.57447,0
-34.32096,32.83044,0
-34.225716,31.807585,0
-34.691254,31.45271,0
-34.10779,32.86526,0
-34.4272,31.705088,0
-35.75002,31.942533,0
-33.621506,33.545967,0
-34.555355,32.173717,0
-33.58179,31.726555,0
-34.438667,31.505493,0
-33.364986,32.408348,0
-34.140694,32.740574,0
-34.744747,33.15499,0
-35.58133,32.65499,0
-34.43838,33.602028,0
-34.71312,31.97444,0
-33.999195,31.838598,0
-36.002953,32.10645,0
-35.631847,32.86977,0
-35.122677,33.67147,0
-34.584415,31.791153,0
-34.253754,33.69386,0
-33.863506,33.452618,0
-34.148335,31.413557,0
-35.247593,32.509644,0
-34.38549,32.387043,0
-34.003273,32.136757,0
-35.33024,31.013266,0
-33.675697,33.43402,0
-34.82761,33.08891,0
-34.3546,31.943,0
-33.46847,32.52641,0
-34.0191,33.30807,0
-33.967144,33.02483,0
-35.009834,31.798494,0
-34.623684,34.184544,0
-35.63591,31.766459,0
-33.91912,33.31906,0
-34.519577,30.872608,0
-34.151695,32.98767,0
-35.222317,33.545197,0
-36.21805,32.970592,0
-34.773643,32.03883,0
-35.599205,31.367878,0
-20.020535,-72.95374,0
-39.343266,-59.591564,0
24.10434,-13.656083,0
5.1408534,-43.346153,0
18.612165,-18.689535,0
-23.021463,-72.57864,0
-14.557782,-66.7217,0
38.434017,-9.437794,0
-8.500687,-28.132189,0
-20.455696,-43.004883,0
-20.328867,-44.228527,0
0.37562963,53.237183,0
-24.029745,5.924563,0
0.2751829,27.602173,0
0.18156734,27.717197,0
-12.698666,-39.022514,0
-1.7577034,28.260479,0
13.435149,-1.3103242,0
1.3881121,-5.616954,0
2.9596364,-6.138656,0
3.1210442,-6.0578527,0
54.789154,35.082745,34
63.56738,29.925287,34
37.479366,34.837147,34
52.57507,50.27435,34
58.482758,50.812927,34
19.054876,-36.227413,0
-13.872051,-65.66147,0
-41.097973,-59.803013,0
17.24082,-6.589599,0
18.038862,5.5126376,0
-60.351624,-28.047665,0
-60.634785,-27.885517,0
-5.84705,-7.615686,0
16.976889,-37.452045,0
-34.777714,-28.738077,0
-16.18462,-8.337462,0
-8.839021,-27.848295,0
23.073881,-62.219143,14
63.60288,6.5199485,14
62.78297,7.6671023,14
64.96328,6.712198,14
24.437199,-62.9661,14
65.75691,9.851962,14
22.84829,-62.5485,14
23.160242,-62.66351,14
63.039413,8.124578,14
21.955252,-62.443333,14
23.930485,-62.072926,14
62.169327,6.5210195,14
24.246151,-62.8066,14
62.435932,5.855847,14
64.529915,7.7197595,14
22.875587,-62.43863,14
24.998314,-62.932716,14
64.88819,9.382328,14
23.185968,-62.84994,14
23.31914,-62.003296,14
63.1507,6.9247193,14
24.469658,-62.29654,14
24.286375,-62.766445,14
24.691793,-63.34845,14
64.9722,7.194694,14
24.60899,-62.47559,14
64.11293,7.3414907,14
22.641731,-62.559177,14
66.121376,9.877069,14
63.19021,8.052899,14
23.601534,-62.54688,14
22.752335,-62.615303,14
65.73277,9.973858,14
23.022415,-62.625526,14
65.43802,8.826779,14
22.823982,-62.406147,14
24.146765,-63.171833,14
22.938316,-62.7064,14
62.66226,7.0993876,14
24.326954,-62.427116,14
22.275564,-62.42179,14
64.88338,9.319159,14
64.05687,6.610484,14
23.538969,-62.80433,14
23.136473,-61.84349,14
24.66815,-62.60085,14
63.022793,7.7114987,14
65.84096,7.8826504,14
63.190357,7.9225674,14
62.869736,8.673304,14
66.04249,8.549958,14
23.1806,-62.8636,14
10.116554,-5.791212,0
21.984663,4.184717,0
-34.193195,-34.140564,0
-31.416243,-36.056507,0
56.660057,36.617596,34
48.48102,46.919067,34
56.641018,25.734364,34
55.682205,27.140997,34
55.242916,37.05227,34
36.876762,33.40413,34
37.46227,33.188133,34
41.105125,32.734917,34
63.37203,29.826193,34
-65.8242,-24.679167,0
-3.8957229,-4.1549935,0
-39.888744,-64.79724,0
-16.054218,-64.86822,0
4.1052113,4.1842237,0
12.476813,-15.173206,0
-13.734121,-19.20055,0
-30.616121,3.9008195,0
-30.611237,3.8915896,0
-9.710825,-45.81698,0
14.507994,-15.074562,0
19.575233,-36.151176,0
-41.582893,-59.405388,0
-10.133638,-17.655605,0
-22.207933,-19.629194,0
-8.04702,-31.523588,0
-8.023705,-31.486977,0
18.257915,-7.1590257,0
-39.51249,-63.550365,0
-61.120735,-49.840183,0
-57.617855,-47.64167,0
-58.27683,-48.595287,0
-60.600513,-50.602516,0
-58.47862,-48.899803,0
-58.05168,-49.752056,0
-82.88683,13.729005,0
11.058718,16.702066,0
11.057093,16.573845,0
31.485153,7.5423265,0
-28.519432,15.217452,0
16.725319,-36.983788,0
7.9449797,-8.7535,0
-29.641312,4.4694223,0
-9.165425,-45.797195,0
1.5748076,-60.470886,0
-2.200398,8.823289,0
-18.62012,-65.72795,0
-7.292689,-28.44454,0
37.499622,32.61209,34
38.957626,38.64636,34
38.081493,31.9255,34
61.751556,45.605206,34
51.152702,30.063456,34
51.65052,35.003128,34
57.188313,50.358757,34
-41.325665,-49.242065,0
-68.73188,-24.982903,0
-16.727419,-7.509871,0
4.7112923,-43.98333,0
4.3618407,-59.006626,0
-10.051174,18.808931,0
-57.834446,-23.108202,0
-5.7943745,-38.095047,0
-34.25728,-62.38849,0
5.5306225,-63.90156,0
-34.78643,-29.508713,0
-33.794025,-33.988857,0
-33.068356,-34.27223,0
-22.83348,14.686402,0
-0.13293907,-1.5342969,0
-23.899792,6.9229302,0
-42.14762,-41.776043,0
-38.83553,-59.9806,0
-41.92938,-44.767662,0
51.00117,34.73048,34
61.387096,39.471306,34
41.32824,39.079597,34
56.59534,37.59942,34
58.063858,38.64816,34
47.20624,32.52634,34
38.102543,-2.366106,0
38.111465,-2.3802948,0
38.097946,-2.359447,0
-42.02766,-41.04241,0
-75.040794,12.904604,0
-71.99515,9.917755,0
-70.22715,11.55949,0
6.337243,11.756594,0
3.2016366,-0.88469297,0
6.3753753,39.61184,0
-8.292499,5.8222065,0
-33.43698,-63.33267,0
11.697959,47.6098,0
11.767249,47.73682,0
-23.873993,-71.676796,0
-92.894936,-8.466623,0
-90.40321,-10.2540455,0
-90.74157,-6.0462503,0
25.484112,-82.7972,14
49.756207,-8.458586,14
24.797926,-82.80048,14
77.51907,-36.82626,14
91.04289,-1.4679033,14
77.760185,-35.622005,14
47.698315,-66.3751,14
91.052086,-1.4714726,14
27.509657,-82.917984,14
91.053406,-1.4672266,14
47.90457,-66.4482,14
91.04261,-1.4718326,14
47.993702,-66.75067,14
25.83229,-81.84375,14
28.56423,-82.38062,14
51.26238,-8.26075,14
27.504515,-82.90263,14
77.58447,-35.774895,14
47.87129,-66.35961,14
47.749138,-66.535355,14
47.76635,-66.885086,14
78.10976,-36.44089,14
54.96528,-7.8147206,14
23.917831,-84.42506,14
50.52267,-7.077085,14
91.05055,-1.4731692,14
47.678963,-66.567116,14
55.142883,-7.1482697,14
91.04137,-1.477388,14
91.00574,-1.5254035,14
25.082035,-81.76703,14
54.72021,-7.009058,14
77.395355,-35.924797,14
52.55401,-9.093489,14
51.732742,-8.5266,14
47.99,-66.428894,14
77.498764,-34.14447,14
91.05629,-1.4686214,14
53.08694,-7.193131,14
54.748398,-5.866151,14
24.370358,-83.58922,14
77.98446,-35.80575,14
91.06306,-1.462881,14
77.03961,-34.544598,14
52.37144,-9.398921,14
24.488762,-82.60911,14
91.05849,-1.4628344,14
91.08753,-1.4482193,14
53.099586,-7.8756485,14
77.17572,-34.619225,14
24.262516,-84.39355,14
47.8659,-66.40696,14
28.691399,-81.97587,14
54.262745,-4.7920804,14
47.900238,-66.368164,14
77.87157,-35.187733,14
53.761272,-7.960222,14
49.805717,-9.0264225,14
49.412968,-8.929504,14
91.06785,-1.4699146,14
27.710081,-81.1059,14
50.61702,-8.119139,14
77.82961,-36.67131,14
91.02507,-1.4695235,14
50.53569,-6.51384,14
51.522575,-7.8344216,14
9.042985,2.1255536,0
-14.3508215,-19.682356,0
-36.263596,-60.077347,0
-39.69528,-55.527298,0
-33.796833,1.2750199,0
-22.408928,-1.7861372,0
-8.760658,-46.293545,0
3.5296774,70.083694,20
3.4349084,70.54008,20
4.300261,71.08906,20
3.4720426,71.73239,20
4.8220906,72.2676,20
9.683103,71.547195,20
9.617099,71.27203,20
14.599898,82.46859,20
3.7811835,69.22238,20
13.690134,79.65012,20
6.802966,68.95476,20
16.438482,83.02534,20
6.147467,67.69408,20
17.46669,81.46233,20
6.4683213,74.37341,20
7.393593,66.64561,20
4.930794,69.94832,20
3.796079,69.71185,20
14.25359,79.50118,20
3.8467393,67.93544,20
5.2297726,68.86222,20
5.3163495,66.82749,20
5.9182158,19.2698,0
5.94774,19.412361,0
5.913566,19.372318,0
29.29999,-8.977806,0
29.62686,-9.121963,0
1.6296005,44.170444,0
-63.89734,-25.060621,0
15.857566,-15.572533,0
-0.28073314,-54.17074,0
-59.49468,-34.211998,0
-59.71619,-33.96334,0
6.2518477,-65.5438,0
-12.63058,-2.3812032,0
-34.5748,-30.384766,0
-34.053165,-33.982086,0
-2.3011181,0.8488944,0
-39.276043,-1.0057398,11
-43.485767,-11.973286,11
-34.47629,-7.5085406,11
-46.780903,-8.582214,11
-34.22742,-9.673373,11
-40.431667,-10.716901,11
-38.20957,-11.075883,11
-40.553387,-9.22992,11
-38.857418,-9.666151,11
-44.24044,-3.3639255,11
-41.11632,-9.892864,11
-33.42169,-10.050151,11
-39.35436,-5.6713853,11
-40.919365,-8.918989,11
-37.57033,-11.863182,11
-45.674942,-7.2091193,11
-35.76505,-6.291535,11
-37.577847,-4.379899,11
-47.688763,-6.4188895,11
-33.908726,-11.05909,11
-40.552105,-3.806877,11
-41.9644,-7.913805,11
-35.884407,-9.55798,11
-37.423897,-3.6127663,11
-41.03477,-12.884592,11
-45.27747,-8.078079,11
-40.880302,-7.493592,11
-43.082676,-4.070814,11
-38.792976,-10.629836,11
-36.89158,-12.046987,11
-41.180077,-3.901702,11
-42.337425,-4.7794952,11
-45.74694,-6.25945,11
-39.878323,-7.3045692,11
-32.48159,-5.26597,11
-43.68717,-10.078115,11
-42.1353,-3.4210727,11
-39.122986,-12.650308,11
-33.93898,-3.7054946,11
-37.69377,-1.45167,11
-35.8893,-7.6185727,11
-36.19245,-7.7446375,11
-43.562984,-5.953381,11
-34.765217,-8.16816,11
-45.024384,-11.514296,11
-40.334747,-5.3779335,11
-44.84184,-10.330493,11
-42.27809,-9.7190895,11
-42.20236,-8.288671,11
-44.017155,-8.781192,11
-35.564053,-8.683857,11
-41.968,-5.526249,11
-46.59726,-6.9993863,11
-38.185318,-5.901737,11
-39.076504,-5.859307,11
-40.15065,-11.16104,11
-36.687637,-7.862971,11
-39.76462,-4.7883863,11
-42.318832,-11.090244,11
-37.047314,-8.012082,11
-36.61822,-5.199082,11
-39.78976,-4.9996605,11
-41.041992,-11.782636,11
-43.942913,-7.880393,11
-45.16921,-10.065716,11
-36.08976,-6.961537,11
-46.018745,-8.383122,11
-39.913853,-7.889212,11
-45.655067,-10.1657915,11
-40.641296,-4.0055757,11
-37.575798,-7.351878,11
-38.187496,-4.901485,11
-34.71247,-10.398381,11
-44.403584,-10.840268,11
-40.749474,-8.788092,11
-46.06369,-4.4120665,11
-44.765564,-7.2865567,11
-43.08675,-7.0148764,11
-45.487644,-10.539684,11
-35.12263,-9.936405,11
-36.043476,-8.865829,11
-36.96564,-9.622276,11
-33.994617,-3.7646575,11
-32.926575,-10.07051,11
-42.646576,-11.540244,11
-46.72015,-6.6859436,11
-37.87611,-12.301988,11
-40.066307,-6.5768595,11
-46.452362,-6.842565,11
-35.179302,-10.525973,11
-43.69985,-11.389976,11
-42.184383,-9.579054,11
-33.41954,-4.2583456,11
-42.840816,-3.7173088,11
-35.844517,-4.81652,11
-41.082012,-1.7776234,11
-45.847897,-6.697252,11
-44.78438,-3.0966606,11
-45.1224,-11.404028,11
-45.145176,-11.143605,11
-44.567276,-8.058876,11
-43.15525,-6.4235415,11
-41.423775,-5.376729,11
-34.34324,-10.163352,11
-34.466957,-4.1997185,11
-35.59904,-12.103283,11
12.187795,-28.654367,0
6.0956116,-66.67311,0
30.470478,8.647121,35
31.383911,8.898099,35
30.482635,11.770863,35
31.513168,8.537739,35
31.280783,7.9984365,35
31.677275,8.183822,35
31.605997,10.4272585,35
29.362545,9.298562,35
31.727674,8.886619,35
31.364704,8.539977,35
29.631231,9.497458,35
30.02595,9.150237,35
30.830524,10.60751,35
29.536394,9.63813,35
31.50364,8.598188,35
31.845892,7.586921,35
30.827524,8.826353,35
-24.030762,-40.204365,0
-5.4228926,2.8109856,0
-41.657635,-58.90114,0
15.850124,-16.77438,0
-10.887949,-19.554283,0
-20.238087,0.5178636,0
5.447418,-9.046082,0
-0.6283362,-60.56841,0
-16.18187,-9.097252,0
1.659855,44.19562,0
1.6510844,44.192593,0
-17.891853,6.085077,0
-40.580196,-53.266865,0
-41.78687,-45.88777,0
-29.429321,15.148214,0
-8.151113,13.240025,0
38.004383,-2.2115686,0
38.02346,-2.2408767,0
57.92677,25.71426,34
59.49613,38.244446,34
52.07579,49.60031,34
49.55452,42.01675,34
51.63096,36.184105,34
63.997925,30.7648,34
60.381622,31.171736,34
63.09933,45.782852,34
42.481213,29.858322,34
60.382153,47.621063,34
53.111202,39.95882,34
41.774525,43.309498,34
-34.25172,-34.138958,0
-12.255712,-28.49095,0
-21.968231,-23.998995,0
-16.731487,-70.22526,0
-0.26339337,11.256604,0
-0.23446502,11.30636,0
-0.26325944,11.256611,0
-0.2783646,11.256653,0
-0.2609191,11.243177,0
3.804667,-13.447787,0
-8.769197,14.804161,0
-11.790721,40.32211,0
-11.916837,40.40285,0
-11.619011,22.868725,0
-10.904183,-7.1024733,0
-28.196814,-32.943466,0
10.401118,-0.3654041,0
19.447952,-36.2046,0
-14.748799,-0.79390854,0
6.884854,4.056542,0
-13.833142,-19.431747,0
-13.168142,42.451397,0
8.708435,1.3940299,0
-13.108441,61.383125,0
-25.893026,-71.66261,0
-19.721733,-69.087296,0
-3.7928731,-22.984879,0
-13.605919,9.809612,0
56.612686,37.63627,34
49.122616,43.393288,34
52.421043,30.541588,34
61.777378,31.51948,34
61.183506,41.00644,34
55.137054,25.502748,34
50.752968,49.953568,34
-67.586235,-29.340649,0
-16.80043,-5.6088715,0
-13.7260685,-19.363773,0
-52.399094,-30.530468,0
-33.40177,1.3745426,0
-15.921765,-66.312256,0
-1.9926847,3.3653426,0
-28.348446,15.246817,0
-21.606897,-68.23247,0
47.780342,34.392467,34
58.723846,39.43733,34
55.071808,48.368298,34
47.570114,45.068287,34
54.04784,47.221645,34
63.06668,42.087265,34
-14.864431,-0.9775079,0
-41.873993,-42.059856,0
-36.537895,-56.55996,0
-65.14073,-31.92549,0
-61.982803,-31.139566,0
26.439661,30.704653,0
52.424736,31.995958,34
53.67455,30.853016,34
44.79594,47.173347,34
-68.24163,-28.854725,0
-39.189686,-58.97259,0
13.185092,-7.279299,0
3.116808,12.18931,0
-21.900513,7.120788,0
34.794746,-22.406836,0
-18.06229,10.119925,0
2.7269113,-56.783115,0
-30.615774,3.074671,0
-23.737467,4.381603,0
1.1515347,-25.030142,0
-18.027857,-74.87138,0
-25.585115,-10.524989,0
12.348529,-28.137924,0
-88.74689,-8.105257,0
-92.57559,-8.831053,0
-89.58754,-7.815478,0
-89.56364,-9.358345,0
-90.44688,-5.006617,0
3.9715972,-13.444541,0
3.9898689,-8.950943,0
-9.273886,-14.706362,0
11.243449,-1.0502712,0
11.563664,-12.377154,0
-2.994531,-6.4056854,0
11.681949,47.5989,0
11.613423,47.662445,0
-61.694946,-31.034317,0
-18.754944,-68.20451,0
-22.097797,-66.50493,0
-18.000492,-32.548927,0
-18.332577,-32.317307,0
9.53904,1.3011168,0
-53.285683,-29.46252,0
11.306031,-8.563402,0
-35.174347,-27.862957,0
-62.860725,-24.453127,0
-23.274773,-2.85693,0
-18.737488,-75.926956,0
-11.654529,-5.9066315,0
-40.06813,-55.049114,0
-6.998746,-28.6996,0
-5.810686,-7.469529,0
-18.699396,-0.7530489,0
25.701876,-12.490882,0
3.3460653,-64.65938,0
9.85585,4.9958572,0
10.047247,1.746777,0
-54.512127,-28.51911,0
-2.953827,8.971721,0
-1.9495039,-62.05456,0
12.42567,-15.767935,0
-90.99582,-6.4364443,0
-26.66967,-71.376045,0
1.535197,-24.919031,0
-1.9836134,-62.426758,0
0.6878516,-25.53645,0
-34.16147,-32.961464,0
-35.203777,-30.06389,0
-1.0952113,-62.943645,0
-41.017483,-50.322956,0
6.6903663,-13.021837,0
-69.9824,11.597587,0
-80.63465,13.44254,0
-73.83478,19.907223,0
-66.87142,17.686457,0
-80.30446,15.752016,0
-83.000084,18.860615,0
-64.78985,5.739412,0
2.827383,-59.972256,0
14.852171,43.954365,0
-13.573993,9.263239,0
-5.312588,-2.9061327,0
-18.371777,-70.51633,0
-41.032063,-56.9296,0
-13.259015,32.220108,0
-13.2063,32.195072,0
-13.249111,32.22195,0
11.819743,-28.458342,0
-7.7644253,-1.5369872,0
-40.302013,-51.61902,0
-36.266838,-63.78675,0
1.9188132,-3.347245,0
-54.460423,-28.071863,0
-7.5896854,-28.769526,0
13.245467,-1.3950241,0
3.7179189,-1.43544,0
-14.601331,-2.4573865,0
-3.9296455,5.6401243,0
-8.929818,-10.923117,0
-42.350353,-40.66276,0
-22.35455,-24.780827,0
-60.226997,-49.12185,0
-61.16782,-50.366726,0
-59.419388,-49.08066,0
-59.34374,-49.46939,0
-58.051823,-48.820816,0
-61.280502,-50.416733,0
-60.924797,-50.66525,0
-59.071865,-48.007805,0
-57.391907,-49.110497,0
-8.820254,15.728901,0
-25.560766,-10.58354,0
-22.25857,-72.73919,0
-34.70051,-63.58341,0
-1.5903453,13.212812,0
-38.384445,-56.032703,0
-13.325562,7.4505844,0
-8.093667,-28.547089,0
-8.3991585,-2.3257368,0
-3.9016922,20.205662,0
10.956644,1.6595572,0
-8.792811,-46.142113,0
13.028817,-1.219068,0
-56.337337,-22.861982,0
-19.942987,-42.45163,0
1.4642224,3.183024,0
14.171139,-8.002129,0
-33.61433,1.3387582,0
2.8429294,38.745102,0
2.835375,38.75566,0
2.8379035,38.734795,0
2.8389096,38.70728,0
-25.899261,3.7705574,0
-4.8974414,3.3038695,0
-25.438852,-70.63679,0
12.506594,-17.581728,0
-17.71829,-64.077736,0
40.1628,29.656523,34
57.3441,30.501345,34
51.62857,43.735073,34
50.91384,43.12173,34
61.079308,49.11701,34
58.466644,28.82096,34
49.95624,43.618443,34
-33.619762,4.0886617,0
-35.944054,-60.130646,0
-28.824545,-38.80949,0
-0.56492156,53.525665,0
-13.076733,61.708584,0
-13.034136,61.73076,0
-10.817084,10.615601,0
65.14666,8.575653,14
87.47202,4.6307974,14
0.094589874,-96.38503,14
29.283386,-67.91582,14
1.2980099,-97.31714,14
0.8199942,-97.9464,14
65.84843,10.137315,14
29.29205,-67.92214,14
29.211603,-67.835915,14
29.328854,-67.95088,14
87.606026,4.6592803,14
46.635746,-69.44408,14
0.6132515,-97.27455,14
87.18702,4.5512342,14
65.231316,7.7101407,14
46.58113,-69.458565,14
87.276245,4.574634,14
87.20964,4.557878,14
87.24402,4.5652213,14
63.396748,5.6920223,14
66.05914,9.800084,14
66.70357,9.080037,14
87.291435,4.575463,14
29.241074,-67.87168,14
64.724846,7.9130554,14
65.30043,7.252098,14
46.791252,-69.176025,14
62.77735,6.475428,14
29.178577,-67.7925,14
0.8144221,-96.97199,14
0.4206692,-96.61581,14
0.27504703,-96.13527,14
29.261309,-67.887535,14
87.209946,4.5577965,14
29.246126,-67.87496,14
46.69481,-69.441505,14
87.078186,4.518585,14
62.90813,7.833154,14
87.263435,4.570113,14
1.9918443,-96.527374,14
87.20213,4.555306,14
87.24013,4.566837,14
62.528786,5.592581,14
0.5539044,-96.63397,14
0.8694433,-96.54598,14
0.7406065,-95.95443,14
65.70926,9.4709835,14
46.593884,-69.45937,14
63.617607,6.02663,14
46.62366,-69.510925,14
0.5551206,-95.966576,14
1.0653828,-96.32234,14
0.98460025,-97.705185,14
64.35387,6.159457,14
29.125113,-67.749176,14
65.86232,9.6645,14
0.9626455,-97.88961,14
0.6058429,-96.65556,14
46.680744,-69.32085,14
29.251167,-67.87893,14
29.183125,-67.80992,14
87.37615,4.601708,14
29.316805,-67.953156,14
87.18922,4.5511575,14
29.287334,-67.91989,14
46.5635,-69.37832,14
63.22578,6.0436106,14
65.49128,8.743988,14
29.197683,-67.83021,14
65.450424,8.988815,14
67.03956,9.69984,14
66.39572,8.679482,14
64.815025,7.941621,14
1.6330594,-96.40928,14
63.968815,5.1958847,14
29.259222,-67.88467,14
65.41675,9.218882,14
29.242884,-67.87763,14
46.58909,-69.40988,14
-41.904163,-47.068764,0
19.401442,-16.374405,0
0.9689377,-62.480965,0
27.931746,-9.857945,0
28.509596,-8.725568,0
6.255114,-7.513073,0
-7.845719,-43.766365,0
-5.752875,-38.102406,0
-33.92261,1.1613966,0
23.520132,-21.075457,0
-15.328974,-9.044492,0
-18.119,-66.90834,0
-7.8202367,-43.984703,0
4.474823,-13.350965,0
-25.468172,-3.3801937,0
-29.445719,15.152433,0
-39.607315,-61.625225,0
9.708265,71.30186,20
18.7219,82.2677,20
14.362247,79.50535,20
4.9451737,65.77178,20
5.088554,66.894424,20
3.9642262,69.9076,20
14.90518,80.42251,20
16.641031,82.845146,20
15.55285,77.694,20
16.49562,80.93569,20
18.864033,81.40138,20
7.693848,70.45447,20
4.353554,66.89118,20
17.144466,82.564606,20
3.7667532,70.63075,20
16.006994,79.92541,20
7.789098,73.56757,20
5.6697507,68.69097,20
7.7982893,66.484085,20
7.0951757,70.04451,20
15.950525,81.595505,20
7.5985656,66.46747,20
9.735802,71.26749,20
7.6668606,69.14271,20
3.8305504,68.8634,20
-69.93042,-26.642954,0
6.229746,34.03517,0
6.1810203,34.038116,0
6.266131,34.08346,0
6.166377,34.123085,0
6.1286182,34.11426,0
9.385895,-14.34411,0
-28.757654,-40.64895,0
6.3115907,-39.742878,0
-73.93838,-11.602432,0
-55.81914,-22.05109,0
-52.584026,-23.335426,0
5.0802917,-4.580534,0
-16.48171,-68.63711,0
-16.06527,-5.909489,0
-42.000927,-44.40551,0
-14.905905,-61.979614,0
-59.909233,-49.231544,0
-59.568035,-49.97434,0
-58.854958,-47.666973,0
-58.823727,-49.238655,0
-19.149239,-31.35485,0
-5.29891,2.9111824,0
-4.8985405,3.470866,0
-59.556786,-47.895203,0
-59.582214,-48.78053,0
-59.836994,-48.46226,0
-59.653458,-49.08459,0
-58.047485,-47.630245,0
1.2378999,-22.24657,0
9.342888,-16.065119,0
8.018123,34.43601,0
8.504555,34.92468,0
11.820501,-13.289196,0
-13.082482,-57.123196,0
-42.08269,-44.554134,0
1.5079554,-0.82914895,0
-65.671684,-26.26697,0
61.939262,48.62516,34
65.127655,38.215435,34
57.74275,30.168346,34
10.033343,-25.679781,0
7.7132044,69.30401,20
6.85976,73.933495,20
6.217795,70.6516,20
3.822884,67.529594,20
18.926056,81.66096,20
14.720457,82.78833,20
8.677361,68.35315,20
4.545151,72.021736,20
3.9758232,71.560196,20
3.4732668,70.46365,20
6.6950393,70.58737,20
3.8828666,66.74911,20
6.6886883,65.73342,20
18.319971,82.889984,20
8.483835,67.52957,20
7.8348355,67.38259,20
3.8005462,67.30966,20
7.043564,67.714165,20
6.770956,74.19551,20
3.6165137,71.96852,20
17.272963,82.51402,20
5.8643,73.65619,20
18.901995,81.79552,20
16.408796,80.486404,20
4.547248,71.45074,20
13.47049,79.61067,20
18.527588,83.042274,20
6.8158364,67.50427,20
60.83965,33.223125,34
57.771927,48.23226,34
59.80322,40.607094,34
60.738235,35.678307,34
46.33414,48.302586,34
38.747562,36.367996,34
63.36676,42.881233,34
62.235916,42.563156,34
18.860296,5.133676,0
-16.620413,-9.427062,0
8.663964,-9.645912,0
-13.331317,-71.58585,0
-17.104988,9.460285,0
5.739103,-30.65117,0
-34.29361,2.855732,0
-22.571102,-71.88721,0
-20.862003,-42.976242,0
-69.02479,-25.147276,0
-68.5978,-24.26099,0
4.295664,0.28205612,0
-22.73641,-19.123167,0
-5.9629393,2.266188,0
8.730547,-0.21736437,0
39.549034,-74.953926,14
48.591908,-17.343115,14
40.575928,-74.54277,14
39.987125,-75.77686,14
39.62359,-74.98186,14
38.505966,-75.146385,14
38.486923,-75.07228,14
48.580215,-17.363134,14
48.59475,-17.355043,14
39.286186,-75.01633,14
39.870018,-75.78975,14
48.453373,-17.36066,14
48.705444,-17.36268,14
48.548336,-17.375282,14
40.119137,-75.758766,14
48.568638,-17.369762,14
39.723694,-74.999405,14
48.65103,-17.359694,14
48.57252,-17.365124,14
48.563297,-17.363997,14
48.638977,-17.347078,14
48.654823,-17.358696,14
48.72926,-17.358952,14
39.618008,-75.29301,14
38.891914,-75.12338,14
48.559643,-17.356,14
39.03703,-75.3878,14
48.634,-17.336609,14
48.636883,-17.363224,14
48.51048,-17.370903,14
48.477707,-17.382704,14
40.016518,-74.67223,14
38.92208,-75.21712,14
38.79203,-74.959435,14
40.07138,-75.12192,14
39.15046,-74.86505,14
48.589912,-17.351517,14
39.612225,-75.37132,14
48.545605,-17.34999,14
38.635475,-75.10437,14
48.622883,-17.366,14
48.763237,-17.3599,14
39.01143,-74.737495,14
39.704113,-75.073975,14
39.198833,-74.5428,14
38.068825,-2.3089695,0
38.062836,-2.2999058,0
-74.14636,-11.323037,0
-39.1444,-60.9608,0
-8.357871,-20.659533,0
9.572272,-3.2028022,0
-14.403732,-19.07718,0
-67.50426,-26.226654,0
-39.53156,-55.803635,0
-12.796751,-11.315922,0
16.968369,-37.414013,0
38.967556,-5.1141777,0
38.389683,-5.224404,0
-11.234419,-19.147406,0
-28.117214,8.096109,0
-66.886696,-33.16025,0
-67.079956,-33.17556,0
-30.620617,3.6067543,0
-8.810665,46.58358,0
-8.913219,46.662624,0
-1.1703092,-54.011326,0
11.501851,2.987505,0
7.6093435,-39.355465,0
-40.907623,-62.69036,0
-29.856493,5.4839396,0
10.560935,-2.555873,0
-52.859776,-24.737257,0
-51.47663,-24.231274,0
-56.208153,-25.086016,0
-52.429714,-24.756584,0
-18.834127,-1.0501329,0
-7.5125456,-12.166345,0
-13.224308,32.218353,0
-13.230456,32.19999,0
-13.23237,32.211357,0
-13.39027,-70.51926,0
-10.56177,-44.798748,0
0.44817093,-6.454376,0
22.669888,-11.908604,0
16.625952,-5.9948883,0
-18.07692,-8.873401,0
-23.337694,4.7002606,0
-52.594296,-32.575066,0
41.969402,43.17352,34
63.19818,44.893883,34
48.428837,33.756092,34
50.293232,43.423164,34
58.79625,36.216747,34
50.11153,35.38548,34
34.7271,-22.345852,0
-9.526303,-29.230104,0
0.8695902,-10.866481,0
1.7944041,-5.7726455,0
-20.406008,-43.174664,0
-16.59867,-6.19611,0
11.236096,-12.105002,0
4.236605,-58.43015,0
-22.794317,-19.379395,0
-6.327419,7.8548207,0
39.424908,-4.47607,0
40.570198,-5.0666,0
-9.351313,63.49346,0
-10.153826,48.780178,0
-9.352638,63.505093,0
12.138009,46.509796,0
12.110928,46.633476,0
-33.29522,-34.31795,0
-14.83718,-9.127987,0
-10.27965,7.0946302,0
-34.838573,-32.74412,0
-92.56454,-7.8934155,0
-12.887935,-70.304756,0
22.921406,-12.799929,0
-57.106106,-22.604382,0
-52.258957,-25.131578,0
-9.423573,49.244152,0
-9.316492,-44.017586,0
-9.454306,-4.479777,0
11.784337,-17.181473,0
-59.026215,-32.839535,0
-17.321102,-69.08348,0
1.4349843,-61.579384,0
-82.54256,12.089793,0
-55.594692,8.912843,0
-13.034464,-57.32832,0
-14.159084,6.830263,0
76.49372,20.516731,14
79.51741,20.28554,14
55.295708,-26.849943,14
63.791737,-30.194582,14
48.011795,-42.077614,14
77.82091,19.49425,14
79.66117,0.8000876,14
77.6887,18.980124,14
82.6218,1.2705245,14
53.637215,-5.931687,14
82.00713,2.6535664,14
82.60038,2.4457526,14
64.26619,-32.118805,14
66.529144,-56.435947,14
47.828552,-41.86802,14
66.255165,-58.403595,14
79.541504,20.432163,14
64.36711,-32.216988,14
78.61979,20.488834,14
78.436646,19.659288,14
54.19266,-26.85693,14
65.45581,-56.457413,14
66.39123,-58.32205,14
79.18421,19.416327,14
77.91658,19.945583,14
64.33064,-32.313408,14
48.008995,-42.050697,14
54.725388,-26.838238,14
78.4273,19.326782,14
56.1529,-45.26072,14
81.95648,1.6661137,14
79.218544,19.820574,14
80.01739,19.781128,14
64.31986,-32.12445,14
78.36541,19.01456,14
77.48963,18.807627,14
53.92984,-27.2222,14
54.437984,-26.87755,14
54.640823,-27.40563,14
52.666946,-8.702117,14
64.33906,-32.188328,14
77.02209,19.056456,14
64.51032,-32.0869,14
55.883923,-44.83707,14
79.4469,19.99837,14
79.49486,0.14915872,14
47.86777,-41.85355,14
54.54912,-27.406488,14
55.113625,-7.1672125,14
76.61851,20.422474,14
52.00147,-7.8072453,14
56.093784,-45.111244,14
64.45921,-57.45982,14
76.61322,20.826305,14
55.24768,-45.340454,14
64.33926,-32.11271,14
48.02796,-42.039337,14
77.949425,18.788816,14
56.12907,-45.724537,14
47.90742,-41.944523,14
82.99457,1.7798324,14
79.58504,19.962399,14
55.708675,-46.87209,14
55.06751,-4.599389,14
78.37046,19.416607,14
64.34055,-32.35527,14
66.94963,-56.163322,14
47.86453,-41.866955,14
64.46096,-32.25712,14
65.947655,-56.386032,14
55.866642,-45.422184,14
55.617992,-45.254055,14
64.22206,-32.272026,14
54.57167,-27.274199,14
66.659996,-56.211685,14
81.54749,1.7090061,14
49.93108,-9.281038,14
64.44939,-32.195797,14
49.78541,-9.401545,14
56.285534,-45.292393,14
55.194984,-45.45106,14
76.82893,20.975502,14
81.74805,1.4032749,14
52.808193,-7.641937,14
82.70507,2.707507,14
81.92334,2.427993,14
79.64668,0.6366162,14
47.95528,-42.015327,14
64.45779,-32.332054,14
82.552795,2.6174245,14
80.678604,1.8050226,14
79.54644,0.7567208,14
48.03766,-42.032375,14
50.293835,-9.087558,14
54.21105,-27.253693,14
78.933495,18.849247,14
65.5408,-56.891273,14
12.89128,28.514814,35
14.439865,33.52284,35
16.411236,31.64605,35
15.980027,29.946957,35
13.029827,28.312094,35
16.41882,31.884777,35
18.390532,29.764,35
16.46592,30.493275,35
11.233208,29.90421,35
13.007295,29.373316,35
17.649805,32.73295,35
14.277376,29.568052,35
-10.319418,47.11101,35
17.698929,32.7447,35
17.750908,32.828094,35
-0.29361066,-8.977223,0
-13.562285,-12.787825,0
19.651075,20.443588,0
-19.270548,-67.368805,0
-28.76756,6.6029058,0
-28.7469,6.5791073,0
1.5015082,-56.53856,0
-8.824673,7.867753,0
-8.81521,7.85481,0
-3.8121068,7.606972,0
-13.213686,32.203022,0
-13.23221,32.19729,0
-13.23545,32.20952,0
6.6782136,-64.46172,0
-40.56136,-54.287132,0
-15.29582,-72.43334,0
-12.847631,-17.778854,0
12.092971,-29.235907,0
-5.535195,-38.09162,0
-16.503065,-72.99897,0
23.50646,-13.393482,0
2.4854097,13.410168,0
-20.19483,-44.087692,0
-22.8431,-2.1232345,0
-16.03743,-68.49869,0
-32.916405,-60.317886,0
-73.204636,8.651071,0
-80.64125,18.025814,0
-72.796074,14.453837,0
-72.745125,10.896935,0
-68.40901,15.921641,0
20.692667,-14.399753,0
39.293938,-5.7587304,0
32.631805,9.547738,0
0.8115858,-65.2006,0
4.23533,-66.22524,0
5.8355694,-1.4814845,0
-67.40322,-26.690004,0
-63.493267,-24.66025,0
8.849182,-0.9640923,0
-60.276585,-49.637024,0
-58.86303,-50.088306,0
-58.00516,-49.74383,0
-57.794155,-48.535824,0
-60.213387,-49.18423,0
-60.006,-49.52692,0
-58.0417,-48.204655,0
-59.719444,-51.345905,0
-11.060488,12.4660425,0
-23.150799,-73.61352,0
-8.965645,-46.762615,0
-0.59627914,-6.6943216,0
-41.48582,-49.3872,0
8.049915,0.82427144,0
12.705089,31.435736,0
12.585623,31.587986,0
12.5294285,31.439226,0
12.692329,31.415998,0
12.794594,31.158201,0
-18.048582,10.092757,0
-59.5313,-34.111267,0
1.987042,-25.63331,0
-1.7393793,8.75765,0
10.274525,0.5995341,0
-23.981058,15.489246,0
7.172103,-62.70812,0
7.1953354,-65.196495,0
-0.40794823,41.081055,0
-27.801773,15.545819,0
-8.168757,50.078964,0
-4.365397,17.935728,0
10.175572,3.1802557,0
4.1440663,-13.456684,0
-35.762318,-59.526165,0
-13.1203575,61.332672,0
14.109,37.062565,0
14.129244,37.042828,0
14.10747,37.048172,0
-13.1051855,61.332672,0
14.183478,37.016014,0
-13.09834,61.345345,0
14.114653,37.052322,0
-13.094389,61.332016,0
14.099965,37.065098,0
14.137943,37.040394,0
-13.099361,61.36319,0
-13.087861,61.366615,0
14.13715,37.036415,0
14.149499,37.032146,0
-13.079826,61.38553,0
-13.117407,61.38862,0
-13.087527,61.275753,0
14.113284,37.04849,0
-40.722942,32.579704,0
1.2397767,-6.907605,0
6.688506,-60.441235,0
-5.8635974,-0.11676155,0
18.673355,-7.59027,0
-32.718616,-58.382095,0
-18.5239,-66.145454,0
-29.868677,-25.317335,0
-11.409574,-19.041029,0
-17.645693,8.256321,0
-57.471638,-22.311066,0
-58.25525,-23.084751,0
0.23694156,-53.73551,0
16.652195,-10.463126,0
10.388256,-11.347716,0
-34.2248,-62.305687,0
-58.381916,-46.415276,0
43.159935,40.86456,34
54.546795,41.86286,34
63.831966,40.591736,34
-12.787055,-38.419376,0
-12.762163,-38.362385,0
-12.3699255,-37.196842,0
39.386665,-6.1703215,0
-14.57953,-7.6213956,0
-12.075414,-18.000404,0
15.685118,-4.1661124,0
-15.083975,-59.991814,0
-6.4733167,14.356818,0
-10.649126,11.843125,0
-3.3986177,8.592023,0
-23.97609,15.50798,0
-23.985981,15.502806,0
-23.977829,15.476583,0
-23.979343,15.494166,0
0.09851383,-59.457764,0
49.964615,43.985798,34
61.753433,30.232279,34
61.5077,33.72124,34
57.284565,33.030926,34
50.978367,40.229332,34
-21.294367,-42.29555,0
-38.958096,-58.729603,0
23.416546,-14.754796,0
-53.55724,-30.374958,0
-53.523632,-29.753267,0
-18.693703,2.271931,0
-33.544334,1.4900701,0
-27.49546,-32.911522,0
-2.5538094,19.840588,0
-9.762905,47.470135,0
-8.08059,49.066845,0
9.502862,47.261414,0
-2.8810713,5.0551486,0
8.915463,-10.421882,0
-90.78178,-5.408116,0
-91.8799,-9.695251,0
-92.315216,-8.655859,0
8.544298,3.593707,0
-34.92802,23.942533,0
-34.905334,23.946354,0
-34.94706,23.95728,0
-34.87948,23.94449,0
-34.910084,23.933073,0
-34.86353,23.92372,0
-34.86645,23.924192,0
-34.9145,23.929834,0
-34.905544,23.941631,0
-34.878067,23.929098,0
-34.906315,23.942259,0
-91.209145,-5.4672217,0
-89.29701,-7.2437825,0
-10.348125,-28.470055,0
-66.380646,-26.497301,0
-66.50548,-30.554867,0
-9.27681,16.450226,0
-16.772999,45.357086,0
-14.499499,-8.781921,0
-15.230822,39.992523,0
19.592367,20.393675,0
2.1003706,-33.141216,0
-16.805645,44.847866,14
-16.793669,44.83921,14
-9.202809,63.42835,14
-9.607454,47.755836,14
11.968955,51.6558,14
11.969171,51.652584,14
-16.796217,44.836914,14
-16.813473,44.86071,14
-9.6768,47.623817,14
-0.41475347,53.761715,14
9.616668,47.177032,14
-9.186733,63.380493,14
11.974666,51.670486,14
-9.63464,47.74537,14
9.704333,47.231735,14
-0.4427736,53.757236,14
-0.42457914,53.714413,14
11.970214,51.655823,14
9.714292,47.14979,14
11.970925,51.663017,14
9.724627,47.18906,14
-9.195793,63.39972,14
11.969246,51.6567,14
9.690643,47.16891,14
11.971996,51.658333,14
11.967441,51.654865,14
-9.60414,47.727215,14
-0.4246709,53.728485,14
-0.37091202,53.723145,14
-16.788841,44.83386,14
9.615454,47.22229,14
11.9707775,51.65793,14
9.731943,47.26307,14
-16.80291,44.85357,14
-0.4120705,53.73226,14
-0.40038782,53.732647,14
-9.594261,47.704193,14
11.972777,51.662193,14
-16.801428,44.86352,14
-16.80187,44.862995,14
9.8422165,47.224995,14
11.964472,51.654392,14
11.970312,51.66509,14
-16.818329,44.88104,14
-16.797245,44.84187,14
9.742451,47.12536,14
-9.653023,47.63258,14
-9.215249,63.420895,14
-9.203189,63.409565,14
-9.199717,63.404083,14
-9.20392,63.40607,14
-9.198106,63.409756,14
-0.4209843,53.740887,14
-9.205347,63.414516,14
-16.79034,44.843292,14
9.644344,47.22269,14
-0.42746738,53.7258,14
-20.334543,-44.050694,0
1.1992848,-24.811148,0
-12.070589,-17.857586,0
-20.939676,-42.991962,0
-38.880787,-60.926353,0
11.546996,3.0538795,0
-39.158546,-64.34564,0
-14.330176,-7.7117043,0
-35.238792,-29.40516,0
-55.27685,-22.750456,0
-10.650423,-43.90742,0
-42.259483,-42.820663,0
-28.233599,-32.934666,0
-28.151207,-32.940712,0
-74.002556,-11.206657,0
-10.648492,-10.522079,0
-56.464867,-25.827198,0
-29.703959,7.817796,0
-29.703516,7.833645,0
-20.230377,-71.14479,0
14.267343,-7.836343,0
-28.250538,-32.93539,0
-28.192,-32.93877,0
-28.193943,-32.938618,0
24.967094,54.73354,33
23.424818,53.730724,33
25.82086,56.311806,33
25.687302,55.901962,33
24.478699,57.577885,33
24.32156,54.375137,33
25.468107,55.131493,33
22.911692,52.072372,33
26.543118,55.469677,33
23.50238,55.22523,33
25.880932,55.793472,33
23.755154,53.00641,33
23.050798,54.310856,33
23.222466,53.968678,33
23.38913,52.719246,33
24.407068,55.452026,33
24.694725,55.72123,33
24.07799,55.486374,33
24.583574,52.421803,33
25.387568,54.938316,33
26.759115,57.120857,33
22.243095,54.98185,33
24.641768,53.042538,33
21.376339,52.255177,33
27.351074,57.580338,33
27.442675,57.537384,33
24.525078,56.44209,33
25.772661,57.569477,33
22.496471,54.994194,33
24.313402,52.783527,33
22.650541,55.86513,33
22.813457,51.295616,33
25.475985,56.892532,33
23.888763,52.034603,33
22.40782,51.891495,33
23.379015,52.151978,33
26.332228,55.692284,33
24.644297,53.401363,33
22.094841,52.301178,33
24.52662,53.078518,33
22.921076,52.35373,33
26.20817,57.74727,33
22.409105,51.7886,33
24.678482,53.001083,33
26.982954,56.686157,33
26.133877,55.572342,33
25.32197,58.27216,33
21.974808,53.31364,33
25.143932,52.143063,33
21.217299,53.23521,33
26.734486,57.474384,33
24.180492,52.130337,33
24.890518,56.512787,33
22.368158,51.630302,33
22.614616,54.53977,33
23.765942,53.13666,33
23.68433,57.406113,33
25.95875,56.322376,33
23.10597,57.152424,33
24.977806,57.345512,33
23.810041,56.99485,33
-20.333231,-44.33107,0
-19.806871,-73.916245,0
-16.791752,-65.1494,0
-91.50724,-6.733842,0
-59.537807,-47.68879,0
-59.646137,-49.576523,0
-58.0929,-49.425198,0
-57.196266,-48.47234,0
-60.775967,-50.425816,0
-58.86238,-47.252678,0
-57.228653,-49.57784,0
-60.674995,-50.27361,0
-60.95497,-50.049427,0
-18.02848,-67.366875,0
-8.454165,-2.5411878,0
-57.906544,34.583054,0
-32.59596,-26.189606,0
-41.040073,-50.41371,0
-53.35142,-29.648697,0
-90.91325,-9.819864,0
-91.18256,-5.7128057,0
-8.90303,14.2829485,0
7.086215,4.5591893,0
16.841227,-16.124454,0
-52.87445,-24.066854,0
-58.969177,-23.259396,0
-0.5581381,-8.272354,0
-58.517952,34.378902,0
-7.445491,-43.99219,0
-22.550333,-73.13801,0
-16.736446,-65.82654,0
8.173924,0.6487385,0
-34.076397,-26.889215,0
-37.058964,-58.23643,0
-90.529144,-7.0992236,0
-91.97314,-6.101775,0
-92.50632,-9.125297,0
-91.462524,-6.6791234,0
-91.48903,-9.281667,0
-17.514297,-73.92309,0
-53.452953,-26.641285,0
-52.169357,-24.179138,0
-34.88348,-60.450527,0
54.41861,28.596382,34
64.92114,32.743114,34
48.041424,48.04601,34
56.45,32.70494,34
65.90342,36.65343,34
50.22049,35.381496,34
59.84381,33.78546,34
50.628353,44.58574,34
-58.83657,-24.96485,0
0.833196,-54.12768,0
0.7399457,-63.29389,0
-67.58231,-29.989428,0
-67.60206,-31.686953,0
7.494217,-16.557701,0
12.857968,-11.138659,0
5.813553,-10.704534,0
-25.197487,-9.244159,0
25.21369,27.02885,0
19.436838,-10.597028,0
2.2080746,27.066658,0
2.041194,27.16252,0
5.627863,-66.74204,0
22.369463,-12.341867,0
-65.38843,-25.154306,0
41.445366,-49.065456,14
58.38218,-21.908058,14
58.367294,-22.11217,14
58.348957,-22.183699,14
37.682198,-51.13482,14
52.153793,-6.9656076,14
44.73834,9.022298,14
41.473606,-49.04819,14
41.48071,-49.043934,14
37.66911,-51.14157,14
33.512375,-52.570194,14
43.523308,8.56738,14
41.44796,-49.064728,14
37.730583,-51.111637,14
41.434895,-49.071297,14
32.980217,-52.240265,14
58.14753,-22.521706,14
37.66759,-51.14182,14
43.351303,9.345899,14
33.39909,-52.400448,14
51.276638,-7.689838,14
52.393173,-9.253463,14
32.522476,-52.211246,14
43.6645,9.021492,14
58.359756,-22.12886,14
33.30471,-52.369972,14
43.624237,8.68941,14
37.724148,-51.116997,14
43.300777,8.637852,14
33.131638,-52.28412,14
43.23913,8.353888,14
37.658348,-51.14643,14
33.551113,-52.624718,14
37.75167,-51.1018,14
43.501602,8.672297,14
43.83343,9.177853,14
58.37889,-22.102022,14
33.151283,-52.279884,14
33.54958,-52.589123,14
33.30952,-52.39978,14
53.297707,-8.757611,14
37.748276,-51.10193,14
41.48052,-49.046814,14
58.35328,-22.111286,14
33.324234,-52.50766,14
41.18084,9.905064,14
56.164272,-5.150844,14
43.629093,9.182238,14
41.453873,-49.062866,14
33.100845,-52.304325,14
58.33955,-21.106783,14
33.813828,-53.139717,14
54.336708,-4.6568317,14
52.927486,-4.9596014,14
50.93924,-9.476958,14
41.38174,9.554049,14
41.42263,-49.0811,14
32.80671,-52.206203,14
33.017235,-52.316895,14
58.37401,-22.022379,14
58.282604,-22.276625,14
58.393414,-22.017557,14
37.745937,-51.10358,14
55.224876,-6.427528,14
41.471478,-49.04958,14
37.715916,-51.121223,14
42.12512,9.316397,14
33.284683,-52.433655,14
41.505318,-49.029137,14
58.32686,-22.192656,14
55.28435,-5.066653,14
37.64161,-51.155518,14
43.651234,8.106204,14
58.420513,-21.870087,14
55.187103,-4.518309,14
58.380558,-22.095392,14
41.439777,-49.06786,14
9.199672,-16.50587,0
25.737362,-12.057363,0
23.69396,-12.784619,0
20.956562,-15.946814,0
-59.44223,-23.109493,0
-0.07815259,-60.13986,0
1.1791226,-60.40327,0
5.101701,-65.63816,0
-11.490534,-6.012179,0
-12.353534,-28.509771,0
-41.450806,-58.084637,0
-23.501347,7.856208,0
-34.281456,2.8180351,0
37.95316,31.969786,34
47.76414,37.472446,34
-12.199494,-18.659004,0
-8.1642,-44.33647,0
-69.449196,-26.286463,0
-10.488667,-43.39643,0
17.682833,5.6975446,0
2.5405293,-61.01397,0
-38.85187,-64.78007,0
-2.567848,-3.7781363,0
-41.961914,-44.861618,0
-24.912611,4.896658,0
-39.964523,33.603546,0
-41.849297,34.80647,0
-40.131363,33.903713,0
-39.73317,33.53441,0
-39.343956,33.36682,0
-41.381863,34.635086,0
-39.937054,33.742836,0
-39.76716,33.777325,0
-39.492676,33.704483,0
-39.49859,33.79812,0
-39.346184,33.46319,0
-39.293274,33.40632,0
-39.683636,33.601883,0
-39.974724,33.83876,0
-38.9012,33.10111,0
-39.34561,33.214905,0
-39.478836,33.51656,0
-40.39931,33.96898,0
-40.899353,34.431164,0
-41.05397,34.59765,0
-53.85419,34.432434,0
27.123592,9.392655,0
-22.783117,24.762133,0
-92.78424,-8.605433,0
-91.7704,-8.2680645,0
1.7988484,-57.793446,0
8.782606,29.590843,0
1.554347,44.100094,0
58.379723,39.66512,34
57.62678,44.14229,34
45.385468,35.493378,34
53.296597,37.399868,34
58.99425,49.825405,34
43.86964,44.92964,34
-14.165339,-72.06143,0
-17.908936,-6.4365807,0
0.92852795,-58.055706,0
-25.598515,-10.751224,0
-25.575087,-10.749078,0
-25.5961,-10.640318,0
-11.750574,-6.51584,0
51.407,35.763863,34
63.279804,41.011288,34
56.92915,30.171707,34
-19.887978,-5.449219,0
-19.888405,-5.4597054,0
13.170022,-2.3035128,0
-21.958342,-41.534397,0
13.179349,-1.3105752,0
1.989615,-2.686549,0
46.4887,43.794407,34
60.539116,48.70068,34
44.760113,46.45235,34
54.196423,29.847729,34
1.7680717,-9.154417,0
-28.020529,-27.202356,0
-28.008137,-27.195904,0
-66.29106,-30.816397,0
-28.83901,-38.983887,0
-28.878603,-39.352837,0
-28.851833,-39.26131,0
18.151897,-38.570255,0
-4.716588,-38.267097,0
0.8107781,16.757824,0
0.7714225,16.746363,0
23.526539,-14.719817,0
-41.544464,-7.410431,11
-34.65922,-4.0685325,11
-33.956734,-4.1708536,11
-35.885563,-5.3332725,11
-39.061077,-7.962086,11
-34.69174,-6.201418,11
-43.35975,-10.086882,11
-34.5835,-6.3361335,11
-38.432766,-6.4606524,11
-39.022114,-4.703363,11
-46.716362,-5.7222857,11
-40.179405,-5.093527,11
-42.66235,-7.6286125,11
-45.06599,-7.9397235,11
-41.303574,-10.893484,11
-40.756603,-8.699545,11
-39.269722,-8.254648,11
-35.866478,-5.970287,11
-33.917244,-9.17318,11
-36.714806,-3.0081072,11
-37.166782,-13.468819,11
-33.64838,-5.163837,11
-42.25381,-10.673431,11
-48.28181,-7.193476,11
-36.018517,-7.829816,11
-33.612476,-9.943031,11
-43.971516,-8.638374,11
-33.28745,-5.678314,11
-35.225277,-4.9461584,11
-41.16179,-5.404371,11
-46.06574,-5.563439,11
-38.119213,-3.452002,11
-38.503044,-1.693703,11
-37.21657,-12.293343,11
-33.798134,-7.322576,11
-44.73898,-9.148433,11
-45.5616,-5.212278,11
-44.077892,-5.309495,11
-42.010113,-4.023633,11
-32.54001,-7.9573545,11
-43.51835,-6.016811,11
-37.458466,-9.134001,11
-39.06226,-1.0259246,11
-43.81326,-10.281545,11
-40.49215,-3.6563854,11
-37.55774,-10.298322,11
-33.906017,-5.0416517,11
-43.509804,-7.365262,11
-42.991535,-5.6802254,11
-45.012367,-8.756178,11
-40.163742,-11.366502,11
-46.886284,-9.999077,11
-40.99254,-8.515068,11
-35.359467,-3.0556843,11
-43.9573,-3.8699872,11
-33.58782,-9.2100525,11
-37.796776,-9.871411,11
-43.104454,-5.5845037,11
-32.363533,-7.008531,11
-46.16323,-10.0956335,11
-43.269405,-8.369558,11
-38.469368,-8.342179,11
-42.372295,-8.212246,11
-42.910366,-5.082862,11
-35.00481,-8.731921,11
-34.16687,-5.367073,11
-39.592175,-10.90698,11
-37.007137,-4.293057,11
-33.99496,-5.7581277,11
-32.81785,-5.373323,11
-38.302017,-1.348027,11
-34.180576,-10.01585,11
-48.189064,-7.363812,11
-39.19018,-6.527564,11
-40.09018,-5.173999,11
-40.69314,-4.795877,11
-46.34535,-9.598458,11
-46.529568,-8.593982,11
-40.896442,-1.3898057,11
-43.62034,-2.443338,11
-41.24474,-10.459088,11
-38.67223,-13.080167,11
-40.10937,-11.36866,11
-38.576187,-3.9749374,11
-42.122684,-7.5832214,11
-45.218483,-12.079874,11
-40.23111,-7.7016063,11
-44.755974,-4.7399035,11
-32.213726,-7.100409,11
-39.13551,-10.110037,11
-37.36991,-11.705731,11
-41.59489,-2.2578,11
-42.45971,-3.7546659,11
-43.58907,-2.1135242,11
-46.139946,-12.09892,11
-35.7882,-11.625721,11
-44.69565,-6.170326,11
-41.97405,-6.5481567,11
-44.8752,-10.1771555,11
-44.314743,-1.8929557,11
-41.82517,-2.4118102,11
-35.29823,-9.705231,11
-40.80927,-1.4434936,11
-33.989,-3.9885943,11
-38.63221,-0.47970492,11
-36.20298,-6.1594563,11
-33.598606,-5.983057,11
-43.903263,-2.4065018,11
-45.30356,-5.6669884,11
-42.321632,-3.6550643,11
-38.240208,-9.310119,11
-33.907223,-9.2075205,11
-37.50822,-8.4336,11
-47.917023,-8.65759,11
-41.559715,-11.507424,11
-44.053337,-8.17783,11
-33.470707,-6.1569276,11
-41.054565,-11.497725,11
-43.8741,-7.0873623,11
-38.596775,-4.325961,11
-41.34106,-9.891996,11
-45.188244,-6.5217404,11
-33.93974,-9.582373,11
-35.887997,-3.9338171,11
-45.268753,-9.40251,11
-44.419827,-2.067557,11
-42.506176,-0.9669192,11
-38.65246,-1.243252,11
-44.797394,-11.391129,11
-43.885986,-2.2910597,11
59.034866,30.78051,34
39.662724,30.755932,34
40.649075,41.34493,34
54.42923,48.020115,34
56.241627,46.72807,34
55.49755,44.34185,34
5.2894607,-43.171856,0
-26.037798,34.919735,0
-25.99891,34.92026,0
-25.985506,34.921,0
-25.97444,34.92632,0
-26.021225,34.91908,0
-25.983797,34.918934,0
-26.015787,34.91614,0
-25.997028,34.919605,0
-26.00005,34.920807,0
-25.957169,34.93082,0
-26.008408,34.914703,0
-42.11057,-42.345608,0
7.5097227,-39.346542,0
6.900818,-40.148727,0
38.18344,-9.780853,0
31.216059,8.352536,35
30.987661,11.258849,35
29.625492,9.536818,35
31.978273,7.2882648,35
31.143383,10.524915,35
31.428963,8.927609,35
31.5672,8.452809,35
29.598194,9.527489,35
30.709372,11.733436,35
31.563246,8.447817,35
30.555786,8.6588335,35
31.916317,7.6277156,35
31.310362,11.238917,35
31.08017,9.351325,35
5.345435,-9.556433,0
21.670908,-16.13773,38
22.32079,-16.26873,38
22.483358,-16.01441,38
22.77411,-14.831366,38
23.371252,-14.813139,38
23.804943,-13.869171,38
23.21991,-14.197098,38
21.877354,-14.005924,38
23.976128,-13.856897,38
7.9946513,-14.30613,38
21.40844,-15.228036,38
6.118422,-43.040676,0
5.836757,-42.2047,0
-13.861984,-67.48544,0
-42.63083,-46.423855,0
8.5738945,-36.078674,0
8.557874,-10.791486,0
-19.231884,-31.25544,0
-66.53233,-25.164377,0
-22.922638,-19.07532,0
5.4602027,-42.885757,0
-23.136469,-19.743782,0
0.29369578,-53.71616,0
-19.144981,-30.796822,0
-19.161484,1.3428112,0
-17.645693,8.256321,0
-40.00212,-62.288475,0
-42.195957,-43.531513,0
-57.489243,-25.634525,0
-15.298698,-7.8292594,0
-9.086506,-46.303505,0
-15.006416,-64.20762,0
1.2600478,-61.586666,0
-66.69505,-32.949142,0
-58.241344,34.451946,0
-55.489155,34.687405,0
-58.95293,33.269157,0
19.188955,4.964536,0
-17.957241,6.304023,0
-20.279575,0.23994572,0
-40.1753,-64.20335,0
-22.80882,-73.96628,0
2.2098017,-57.156975,0
0.058696434,-13.331595,0
1.9246957,-3.1725335,0
11.108355,-32.435925,0
-35.136787,-28.824383,0
-35.116146,-29.516476,0
-7.3045173,-28.663317,0
-3.4616458,-9.187634,0
-33.585224,-33.6664,0
-41.862152,-41.302616,0
3.8649063,-59.792736,0
-5.7324886,-7.4454575,0
-34.2915,2.8806381,0
8.941834,34.28074,0
8.524024,35.11706,0
8.665935,34.71394,0
8.648982,34.66876,0
8.937721,34.28233,0
-17.924934,-66.22809,0
2.4210815,-5.9323287,0
25.2234,27.045732,0
58.78364,-43.852386,0
-9.372773,-28.358139,0
-8.18889,-5.8542585,0
11.969944,51.657673,0
-3.5902886,49.955547,0
77.11869,19.553732,14
0.16650018,-34.256397,14
85.29596,-16.906033,14
85.058846,-18.081633,14
85.9981,-17.033703,14
76.631905,20.248869,14
77.55494,19.448908,14
85.054184,-17.156643,14
85.46756,-17.75788,14
79.17259,20.057207,14
84.13458,-17.871689,14
84.10645,-17.246468,14
85.382,-17.312819,14
79.769745,20.345182,14
83.707436,-18.280098,14
0.56628364,-34.10473,14
85.95489,-17.140978,14
0.52506864,-34.121212,14
0.3918423,-34.190807,14
76.816315,20.447172,14
84.038155,-16.016352,14
85.54504,-16.027357,14
77.21438,18.981874,14
84.05763,-19.029575,14
84.89445,-17.994492,14
78.0434,19.49861,14
78.85741,19.636871,14
85.18073,-17.239407,14
0.07557618,-34.28714,14
86.32061,-17.34117,14
0.22919998,-34.25444,14
77.95882,19.187807,14
0.17413576,-34.289227,14
84.75661,-17.26486,14
77.26925,19.113523,14
85.648254,-17.009949,14
77.40652,19.359034,14
84.293144,-17.886078,14
76.51529,20.808025,14
-0.080126055,-34.260696,14
85.87463,-17.541187,14
0.3295895,-34.24802,14
79.26795,20.455076,14
0.3964627,-34.213104,14
85.43118,-18.118235,14
84.34956,-16.34721,14
0.27024361,-34.253033,14
0.3449365,-34.23943,14
79.9069,19.45685,14
78.07818,18.674986,14
84.03961,-16.406986,14
85.1799,-16.961203,14
76.8628,20.290497,14
84.9003,-16.015257,14
76.75474,20.202192,14
78.71514,20.895512,14
83.972,-17.195875,14
78.04643,19.59207,14
84.34289,-15.615657,14
83.81786,-16.317549,14
80.0558,19.64581,14
0.18785182,-34.256355,14
84.65026,-17.953453,14
0.34373885,-34.206623,14
0.35838303,-34.226192,14
0.590311,-34.11123,14
1.3051118,-62.2711,0
-8.943572,-27.848001,0
-33.416397,-63.275124,0
-14.597866,-5.738515,0
59.22475,32.548244,34
38.817917,31.512495,34
47.607597,47.792473,34
59.26119,43.818626,34
62.37123,40.602303,34
58.524124,36.230812,34
42.69667,42.57595,34
39.288666,37.652126,34
-16.511938,7.201814,0
-34.573364,-28.942783,0
52.18784,44.380604,34
40.860878,36.687553,34
65.320595,35.60018,34
46.743866,47.719433,34
48.424873,37.749557,34
45.872833,40.75696,34
-15.073945,-67.501884,0
3.7087379,-1.3855269,0
-66.36695,-30.316244,0
-68.34429,25.892324,0
-68.993935,25.337332,0
-65.84394,28.662397,0
-65.58945,28.897789,0
-69.042404,25.259253,0
-68.401474,25.836922,0
-67.966965,26.416956,0
-67.585785,26.830395,0
-65.32539,29.141956,0
-68.09853,26.13945,0
-66.18067,28.338076,0
-70.197075,24.24199,0
-65.23908,29.222267,0
-66.22023,28.29757,0
-67.86832,26.508673,0
-66.44593,28.070198,0
-67.560814,26.841963,0
-65.32304,29.140902,0
-68.55614,25.383799,0
-69.545,25.020332,0
11.876579,-10.386027,0
-5.7823753,2.1087792,0
-4.1871905,7.7619104,0
-12.163733,23.644213,0
-12.228103,23.746296,0
12.871576,-0.13214408,0
8.093651,-60.087715,0
1.0087469,-65.08072,0
50.98296,43.596127,34
56.8768,40.67091,34
38.28437,37.7714,34
62.496445,48.283886,34
63.382248,42.27841,34
47.59766,45.603428,34
51.91195,45.70965,34
-39.176147,-53.096912,0
-25.132244,61.04159,0
-25.130793,61.041225,0
-25.130686,61.04171,0
-25.13323,61.04144,0
-25.129686,61.04043,0
-25.131636,61.043625,0
-28.065708,14.804022,0
8.645868,-16.73287,0
-59.29057,-24.104221,0
8.843795,-25.88327,0
38.44662,-8.865189,0
14.156264,33.770004,35
16.732748,30.904226,35
16.643372,30.80599,35
13.971718,30.045517,35
14.240552,33.822506,35
14.493026,27.579094,35
11.69529,32.171993,35
22.885859,47.417213,35
11.144806,30.922964,35
22.88165,47.403397,35
14.635881,27.558758,35
16.551708,30.778702,35
16.72777,30.55022,35
15.240809,31.863457,35
22.866316,47.34387,35
26.406164,30.686544,35
11.081844,30.789255,35
38.000927,30.598965,35
10.862607,18.319357,35
22.873285,47.373695,35
-51.896008,-22.912598,0
-61.04149,-33.19237,0
-61.95045,-31.54276,0
-61.60784,-31.750067,0
2.6886826,39.68856,0
-41.708355,-61.051777,0
-22.796225,14.243444,0
-56.85259,35.332916,0
-57.265965,34.46216,0
-54.19707,33.422688,0
-60.185493,32.02987,0
-55.43889,33.621063,0
-58.10925,34.08355,0
-13.524932,9.197813,0
29.509352,-9.589398,0
-30.164356,-37.370415,0
-29.952824,34.529526,0
-29.332909,31.360025,0
-29.98301,34.559334,0
-29.32131,31.38006,0
-29.90601,34.499287,0
-30.494106,30.265715,0
-29.947691,34.533016,0
30.298101,-7.168062,0
-30.442226,30.284647,0
-29.956024,34.539978,0
-29.324137,31.371689,0
11.405034,23.715467,0
-30.453926,30.305334,0
11.414759,23.70138,0
-30.486683,30.255354,0
-30.482677,30.303411,0
-29.97719,34.52371,0
-29.99059,34.574203,0
-30.470663,30.282097,0
-29.335188,31.348824,0
-29.378042,31.3242,0
-29.957106,34.53508,0
-29.34441,31.349323,0
-30.472929,30.28173,0
30.248228,-7.257659,0
-30.471542,30.258642,0
30.31299,-7.1465654,0
10.883836,-12.909282,0
-29.457315,-40.872093,0
-0.8393886,3.3170469,0
-22.770779,-25.291817,0
-17.852348,-63.886948,0
-53.645042,-24.864214,0
61.19742,41.63546,34
56.978115,45.777637,34
58.421967,44.123104,34
47.142357,46.946587,34
39.65433,30.901234,34
65.104004,35.431427,34
43.940056,47.083927,34
63.086834,40.78382,34
53.477974,36.696648,34
-74.65141,15.943732,0
-77.78766,12.299326,0
-65.72181,14.4082985,0
-62.4426,12.295325,0
-9.456135,12.520777,0
-34.500935,-65.65945,0
12.524409,-14.6411,0
3.2157958,-5.900464,0
-38.76158,-57.25364,0
-17.92481,-63.114605,0
-58.254242,-25.069084,0
-55.98723,33.86388,0
-60.35984,32.02565,0
-59.035957,33.793785,0
-40.021194,-63.37898,0
-73.75904,-11.318523,0
-16.82266,-5.9198585,0
12.28846,9.433857,0
16.043112,-16.63987,0
-56.683167,-25.020937,0
-92.90352,-8.451429,0
-16.105396,-44.63972,0
-6.026488,2.4962118,0
-36.091938,-60.384396,0
2.2350168,0.5591219,0
-8.677546,-28.656754,0
-24.569054,-73.71945,0
-26.796957,-71.66723,0
-56.988655,-24.667828,0
-56.188297,-23.572863,0
-5.7423267,-7.357952,0
-13.006045,-15.64866,0
1.29461,-64.60772,0
62.679756,7.474449,14
40.385918,-75.455605,14
60.71897,-7.662109,14
63.480247,-7.845883,14
39.313934,-75.065186,14
64.34208,-7.347355,14
64.69549,9.323078,14
66.084724,8.076305,14
66.89812,9.672173,14
55.88643,-45.484062,14
62.679203,-7.32029,14
62.49038,-7.592604,14
63.769077,-7.1659155,14
63.129353,7.891654,14
54.077194,-6.323336,14
63.00306,5.9182353,14
64.71869,8.650478,14
52.255924,-17.138378,14
40.1096,-75.09753,14
56.23967,-44.99452,14
39.712116,-75.20684,14
52.193386,-17.13978,14
64.18424,-7.448643,14
60.49017,-7.5326614,14
50.00895,-43.499866,14
55.775536,-45.157684,14
62.704735,7.079928,14
56.24586,-45.13881,14
55.641243,-46.135597,14
52.192066,-17.14248,14
55.882538,-44.999264,14
66.411224,8.4455,14
38.833523,-75.353065,14
54.664112,-4.902892,14
52.187256,-17.1442,14
38.726036,-75.11647,14
52.1964,-17.145803,14
52.186794,-17.14448,14
39.529503,-75.45176,14
54.10844,-6.1707287,14
49.99656,-8.846823,14
38.45015,-75.02478,14
55.72735,-46.463856,14
51.045044,-8.37516,14
55.884357,-44.93861,14
52.209225,-17.148829,14
64.08357,-7.272717,14
64.934166,7.115532,14
64.004585,-6.926671,14
62.894184,5.611657,14
40.480534,-74.52265,14
40.069244,-75.51097,14
39.03477,-75.19826,14
52.16217,-17.15027,14
65.537315,6.776132,14
65.57177,9.832384,14
52.21555,-17.140604,14
52.160946,-17.15016,14
64.152954,5.484161,14
52.18048,-8.964025,14
55.907528,-45.18921,14
52.17371,-17.145588,14
52.10935,-17.152977,14
64.313156,5.389231,14
55.724014,-45.106274,14
53.62596,-4.893483,14
50.21015,-8.276509,14
63.994274,-7.4523325,14
52.35857,-8.062769,14
65.074356,8.210496,14
39.605057,-75.07431,14
60.55603,-7.449698,14
51.434284,-7.769079,14
65.78218,9.101426,14
55.738674,-44.928658,14
63.346653,5.659239,14
62.738705,-7.1527963,14
60.679287,-7.6832566,14
40.023884,-74.67631,14
52.300323,-17.132637,14
64.40891,9.29326,14
55.903538,-44.973595,14
55.137447,-45.01261,14
65.38139,8.845721,14
64.27775,6.5511127,14
55.772392,-45.087357,14
62.968834,6.5240073,14
52.165184,-17.152548,14
62.906578,6.1729736,14
63.46262,-7.9720783,14
52.2346,-17.143225,14
55.343422,-45.70146,14
51.64752,-7.970457,14
65.380196,8.922126,14
39.248016,-74.93237,14
37.602154,-10.318149,0
37.644173,-10.401626,0
-8.487211,-10.083534,0
9.967286,-11.104195,0
-60.729855,-27.987917,0
-60.95728,-28.04269,0
-61.171486,-27.99218,0
37.610588,32.372467,34
51.15278,42.444916,34
44.76703,35.85875,34
38.19109,37.4783,34
37.22272,33.601223,34
-29.77043,7.7913404,0
4.9477854,-64.10608,0
-13.50566,-4.662463,0
-16.780106,7.0687795,0
-36.15914,-56.87537,0
-23.97886,15.463664,0
-23.987719,15.512021,0
-31.926317,-25.977564,0
-34.079983,-62.323128,0
-41.124214,-58.51792,0
-31.384377,10.033195,0
-31.498432,9.865162,0
-31.386515,10.032356,0
-31.340546,10.1518,0
-31.426651,9.9689,0
-15.855255,-71.979416,0
-13.395727,-70.180626,0
-17.353498,-74.12531,0
-52.17364,-23.599115,0
-21.606892,-41.8969,0
-15.916555,-71.95967,0
-10.389363,7.0148973,0
12.822671,-5.253188,0
9.364322,-13.663997,0
-73.75606,-11.322963,0
-14.28483,46.1424,0
-14.293135,46.16211,0
22.92587,-15.635209,0
-90.868996,-9.528898,0
-91.87043,-8.594849,0
-42.099247,-44.129013,0
-3.3235345,4.962033,0
2.6999497,-0.12035248,0
4.1851482,4.213122,0
-23.780607,-1.1914145,0
10.056486,-4.2654176,0
-7.8235326,-28.962595,0
-62.717796,30.939219,0
-53.91783,33.130344,0
-53.12998,-29.832136,0
-66.77688,4.6259007,0
-7.430312,43.197174,0
32.295696,6.287858,0
25.211115,27.020494,0
25.216091,26.998837,0
-17.81589,-63.023457,0
-41.294765,-63.018993,0
-9.312662,17.057356,0
4.2850156,-65.9218,0
-29.40682,-38.22311,0
-66.762634,-33.0581,0
-52.724934,-25.005062,0
-1.0509925,-8.237404,0
7.477463,-37.592754,0
-9.473208,7.891221,0
-52.636703,-23.294493,0
6.1343718,2.6787064,0
-58.07764,-47.609352,0
-59.73518,-48.524776,0
-58.671135,-48.64482,0
-59.23612,-48.054684,0
4.9564757,0.93430763,0
26.556524,-11.834067,0
26.912651,-11.518087,0
-4.182875,-14.916975,0
-54.253674,-28.05268,0
3.1823409,-6.04708,0
-23.980743,15.499442,0
2.4526153,-1.8231636,0
58.182384,44.22912,34
61.006886,32.507294,34
56.940907,50.431908,34
59.204468,40.01975,34
51.38805,42.281883,34
59.927475,49.171047,34
47.95006,33.748425,34
52.92718,30.456831,34
41.382122,41.872368,34
39.109688,31.288475,34
42.901466,34.62344,34
60.872524,35.032257,34
8.233674,-8.109437,0
-2.7585392,-5.594639,0
7.1328464,-61.1233,0
-70.13699,-26.93962,0
-4.123001,-4.482753,0
-18.637846,-27.801342,0
-18.633286,-27.768478,0
-18.640696,-27.813274,0
-14.421136,-19.664091,0
-21.140373,25.688227,0
-9.320649,16.656895,0
-35.23398,-61.858467,0
9.180187,-4.8355474,0
5.9728317,-60.862576,0
1.7045698,-64.16846,0
-0.8225285,-59.286827,0
19.65201,-36.155445,0
-8.725028,14.403925,0
-54.010834,-29.049498,0
-14.960957,-0.59609085,0
-11.427417,-18.638098,0
-41.807255,-46.198,0
-34.744225,-58.46668,0
-28.65388,-40.806396,0
-28.792154,-40.612686,0
28.991297,-9.823501,0
-41.655567,-46.040127,0
1.5412682,44.100292,0
-2.7159474,50.62848,0
9.495042,-13.492872,0
-33.749924,-59.619186,0
-12.244527,-67.72065,0
-10.305686,-0.3951003,0
-0.31637746,-13.77726,0
-64.169815,-25.155014,0
0.2821621,-53.265236,0
-9.799078,-43.853027,0
-19.0514,-42.370632,0
12.806295,-6.7269073,0
-8.585536,-27.952675,0
-24.415718,-73.8943,0
-1.2990962,-7.703579,0
-36.58001,-56.540493,0
22.215485,37.423542,0
22.301659,37.07316,0
22.186007,37.543743,0
22.305792,37.09627,0
22.192453,37.460423,0
22.349302,36.921345,0
22.210325,37.376797,0
22.187593,37.540123,0
22.22042,37.340927,0
22.198048,37.503017,0
22.295385,37.106956,0
22.182339,37.560276,0
-37.703224,-58.07205,0
56.245323,51.19851,34
60.199173,46.639668,34
58.427017,34.867268,34
55.39916,37.931858,34
-13.174305,-3.680772,0
-28.966482,6.7985992,0
-13.1090355,-28.427677,0
11.675361,-11.34522,0
-1.7964828,12.792143,0
-13.235088,32.22259,0
-13.231704,32.229076,0
7.0769196,1.9715114,0
16.846027,-10.863183,0
25.966217,12.383466,0
-11.783204,-18.932234,0
-13.617285,-11.018128,0
-9.425505,48.002174,0
-9.1839905,47.826004,0
-12.498714,50.02547,0
-33.620613,-33.489006,0
39.677193,-5.107523,0
40.238155,-5.39483,0
40.04763,-4.751526,0
-0.19694151,-9.182697,0
-11.269438,39.153633,0
25.673595,-2.7194881,0
10.6591015,-16.423107,0
-14.686661,-59.123745,0
-14.714974,-59.03115,0
56.188652,40.651062,34
63.430954,33.562035,34
43.14005,42.134148,34
62.26474,36.424725,34
44.174248,35.590176,34
58.061928,36.952362,34
51.86122,35.862156,34
-22.040604,7.1175213,0
14.54109,-2.775612,0
22.309614,-13.810929,0
-5.2945004,8.773093,0
-10.228021,-9.725027,0
9.369581,46.09975,0
-26.411661,-72.93579,0
-24.957108,-73.840164,0
-16.456354,-64.52533,0
-22.815603,-68.44458,0
-16.121567,-74.18516,0
-34.51332,-61.441097,0
-16.745647,0.6550321,0
-36.10208,-58.493816,0
-51.871635,-23.750826,0
-10.147906,-0.46293566,0
-25.257406,-69.64698,0
-15.056344,-70.69656,0
1.9501481,-3.2205725,0
-5.2869306,-38.057865,0
-1.9364856,1.9131076,0
11.353682,-31.973022,0
-53.19081,-30.088804,0
-53.173073,-30.122555,0
-16.518661,-8.319772,0
10.791227,-14.393249,0
13.576091,-1.6541455,0
-22.438778,14.783,0
1.6428882,-33.477062,0
-56.55111,-23.907751,0
-3.052577,-6.380423,0
-28.731731,-40.79563,0
-7.992172,18.214838,0
-2.3344445,0.8848412,0
4.8659644,39.651203,0
4.938624,39.701523,0
-15.39962,-8.339173,0
-90.33362,-7.0830297,0
-90.47431,-8.296713,0
-90.51296,-10.589945,0
-92.33155,-8.202368,0
-28.655624,-40.448837,0
-28.668053,-40.75691,0
-28.654224,-40.313812,0
-15.525481,-9.231591,0
7.0337963,-64.693565,0
40.471012,39.141018,34
57.317204,38.20268,34
-73.80507,-11.560608,0
-74.09863,-11.522797,0
20.123695,-16.219894,0
-3.797448,-22.98416,0
-22.435017,-39.944996,0
5.793065,-66.64111,0
-12.511522,24.191326,0
-52.812943,-32.035576,0
-63.701855,-24.490896,0
-37.191677,-63.660347,0
-20.26844,-60.28763,0
-17.645693,8.256321,0
-33.613804,-63.0557,0
22.869797,-12.036553,0
-34.111713,-34.053753,0
-2.1493742,8.190813,0
-13.3089695,-70.98064,0
-55.777363,34.753513,0
16.431463,-16.74359,0
-40.684715,-53.31533,0
2.3130748,13.678963,0
-12.104367,23.552465,0
-17.105728,-62.205833,0
-18.111689,-75.382744,0
-32.22422,-35.332947,0
-34.21832,-33.691216,0
-17.43753,18.838287,0
-59.709747,-23.405851,0
-11.112752,-19.508865,0
64.3378,40.288162,34
52.390236,47.34915,34
61.849945,45.112473,34
58.98578,47.59324,34
48.27529,47.289623,34
41.284718,33.75481,34
47.241814,34.83482,34
-12.718185,24.519161,0
2.1431584,-60.423885,0
-41.914986,-45.512554,0
-23.711695,-20.613314,0
-8.490117,7.8602786,0
-9.302088,16.4748,0
38.683548,-5.900367,0
-53.960682,6.82025,0
-53.960808,6.819445,0
-53.96782,6.828471,0
-53.984226,6.832364,0
3.8107157,19.768772,0
3.8341105,19.753914,0
3.831661,19.760052,0
3.8560383,19.750956,0
3.8025944,19.762085,0
3.818753,19.764288,0
3.8130224,19.751314,0
0.14809027,3.763642,0
0.15215307,3.8707626,0
17.723467,-18.24011,16
17.593699,-18.210411,16
17.685509,-18.200895,16
17.663776,-18.213133,16
17.665726,-18.209415,16
17.697926,-18.192482,16
17.64921,-18.224314,16
-5.7889476,-0.30652678,0
3.0557506,-65.05117,0
-21.416445,-42.133015,0
-24.843388,13.04073,0
-24.829346,13.042705,0
4.981865,-64.561226,0
63.431725,31.946867,34
39.88562,42.29574,34
63.590275,33.347347,34
-39.61622,-60.736588,0
-41.460003,-48.820488,0
-41.407227,-47.32359,0
18.49683,-16.530409,0
-16.527613,-74.37658,0
-40.979797,-52.81242,0
41.896286,39.74519,34
55.294434,32.54119,34
50.501904,44.572365,34
55.982475,46.175125,34
-1.956387,10.533708,0
-16.883055,-7.917949,0
-22.039255,-71.749084,0
-15.557439,-73.238945,0
-38.60545,-57.774376,0
-18.19814,-32.29782,0
-18.079525,-32.385746,0
-34.52391,-61.06399,0
17.40337,-37.558952,0
12.39635,-28.84543,0
-28.2857,15.222572,0
-28.269625,15.232068,0
-28.26419,15.22965,0
-28.29562,15.2550535,0
-20.013954,63.08565,33
-19.488285,64.708275,33
-16.514788,63.595608,33
-19.037096,64.60837,33
-17.894745,65.36217,33
-19.975319,63.682957,33
-23.883795,65.72312,33
-18.772669,61.932858,33
-24.917957,65.89315,33
-20.547808,65.58504,33
-19.711563,64.71883,33
-16.71627,64.01328,33
-24.41453,65.77132,33
-24.854395,66.9752,33
-25.250864,67.35507,33
-23.823593,66.13541,33
-21.181904,64.90487,33
-19.589603,64.40541,33
-17.225153,64.08319,33
-23.31101,66.49495,33
-20.135517,64.675125,33
-16.935308,64.55628,33
-18.30796,63.934494,33
-16.956018,63.883892,33
-23.555641,64.79654,33
-19.794031,63.971664,33
-15.967073,62.892845,33
-17.352055,63.7671,33
-22.037374,64.33202,33
-21.971117,63.721344,33
-16.406076,63.89286,33
-22.14474,67.09228,33
-23.28298,65.64186,33
-19.06168,63.075165,33
-25.046566,67.33171,33
-22.649454,65.420494,33
-19.720938,62.90568,33
-22.08601,63.235096,33
-23.862339,64.49839,33
-25.151592,67.085335,33
-20.350414,64.559364,33
-19.848978,61.969334,33
-20.972654,63.421543,33
-21.28706,64.85679,33
-23.48632,65.23921,33
-17.664742,64.52931,33
-24.467503,66.15862,33
-18.803368,62.108833,33
-17.999989,62.070354,33
-19.704372,62.091656,33
-17.406958,62.243305,33
-17.119917,64.04323,33
-20.204601,65.32562,33
-22.691774,63.998672,33
-18.795591,64.852425,33
-24.739296,65.55096,33
-18.231436,62.22713,33
-23.764132,67.64685,33
-19.817226,64.15538,33
-23.390163,66.25275,33
-17.731062,62.58724,33
-17.79624,64.05396,33
-18.77307,64.93609,33
-23.606108,66.61716,33
-22.701283,66.28636,33
-22.06299,64.03818,33
-23.455229,64.44356,33
-21.711061,65.24221,33
-18.254593,64.744194,33
-21.00567,64.541466,33
-41.16837,34.88995,0
-19.976381,-42.630016,0
-19.231077,-0.4477781,0
8.835135,0.71436495,0
-36.206028,-57.985126,0
15.439418,-13.601316,0
-14.516926,-6.5390296,0
53.081745,26.617382,34
52.23578,48.1723,34
44.83851,41.495884,34
63.568542,30.115868,34
52.840256,45.4016,34
56.925446,25.944029,34
15.2702,-12.898247,0
12.437687,-15.936215,0
-13.0097475,-38.254467,0
8.31943,-7.9397264,0
-24.19006,-69.040955,0
-17.379366,-72.67112,0
5.6342654,10.414198,0
12.198035,-16.83314,0
0.65141565,-57.88722,0
-18.76763,3.6169255,0
-20.37537,-43.07375,0
-22.211231,-41.416664,0
-8.484361,-28.745022,0
0.12477454,-53.65629,0
-82.845024,14.925432,11
-70.61835,17.145157,11
-62.40714,7.672833,11
-65.68836,10.745621,11
-64.495,7.054168,11
-68.551735,21.382425,11
-73.00617,9.718318,11
-67.9258,21.341505,11
-78.42961,17.962337,11
-69.41486,8.1652775,11
-62.581146,13.296492,11
-77.27652,16.765959,11
-80.48982,18.456734,11
-72.08017,17.533241,11
-82.081894,17.027336,11
-68.852135,15.095392,11
-63.982567,13.311784,11
-82.792076,17.051498,11
-66.2878,4.889007,11
-69.71992,23.578117,11
-80.389366,15.202853,11
-62.648785,9.424908,11
-78.26963,13.072914,11
-77.48234,17.374428,11
-62.929775,9.311089,11
-73.4256,12.4154825,11
-70.637566,20.655823,11
-72.30527,18.802826,11
-57.328045,9.227223,11
-76.29846,20.148664,11
-69.50852,9.713977,11
-63.0925,8.237546,11
-77.80568,14.647905,11
-57.223537,8.313225,11
-81.082306,8.322179,11
-78.36058,10.365437,11
-76.55367,9.03606,11
-82.270226,16.93105,11
-79.20205,12.349497,11
-70.04706,23.977737,11
-73.6704,9.31115,11
-79.73072,8.814305,11
-83.57541,15.323001,11
-77.899315,9.158163,11
-82.35856,13.094007,11
-78.65042,18.344473,11
-67.148865,12.141722,11
-75.33323,15.839837,11
-80.766304,17.125736,11
-70.77894,16.253426,11
-77.58129,19.678537,11
-66.60172,13.2936,11
-76.33938,14.785314,11
-63.603355,9.139909,11
-80.28584,8.48853,11
-70.98311,14.412354,11
-79.43733,7.7727575,11
-80.80986,17.862926,11
-59.644573,7.4746013,11
-79.95271,8.81784,11
-68.54454,14.7230625,11
-73.625114,12.051268,11
-77.24526,17.181408,11
-75.868095,11.617437,11
-73.67149,8.489984,11
-59.494,8.897848,11
-74.3478,10.31238,11
-66.575775,5.8848696,11
-80.56635,11.523972,11
-78.15764,9.3419075,11
-69.733986,5.2468424,11
-80.51071,9.817738,11
-79.28532,17.492796,11
-66.67244,11.459609,11
-72.5677,7.130112,11
-79.799255,14.637805,11
-69.68455,21.816645,11
-58.786312,9.237961,11
-73.02303,5.230389,11
-72.98719,5.9296756,11
-68.014534,21.2108,11
-64.254776,5.512476,11
-76.93731,18.319717,11
-81.38334,18.179447,11
-71.41345,17.70369,11
-72.057976,20.032299,11
-65.32584,12.473534,11
-64.89961,16.685228,11
-76.01608,13.068408,11
-67.23662,8.15839,11
-69.629524,7.97586,11
-80.82436,11.330395,11
-75.01363,10.641752,11
-68.54792,22.158373,11
-60.156124,10.592474,11
-83.38894,18.552088,11
-81.802155,16.510448,11
-73.89683,14.384916,11
-68.58012,12.838986,11
-80.8645,11.482663,11
-75.44244,14.810188,11
-83.44509,15.102986,11
-70.94627,17.400927,11
-60.758812,8.518061,11
-75.09535,9.821951,11
-67.401276,17.226198,11
-73.91569,18.504614,11
-76.67381,16.44442,11
-79.71098,17.655828,11
-70.43425,7.330863,11
-67.01616,14.127427,11
-62.80312,15.070451,11
-33.62092,4.087125,0
-0.48219207,-53.77284,0
-29.756327,7.775251,0
16.109806,-6.0510993,0
-6.810281,-12.576797,0
6.3578334,3.803146,0
4.3569665,3.2243755,0
62.08085,38.941162,34
56.051075,26.836864,34
42.86161,41.842407,34
56.992104,37.415024,34
-8.118248,-28.968212,0
-42.357784,10.607637,0
-42.35693,10.60507,0
-42.358982,10.609251,0
-42.35611,10.606794,0
-42.357002,10.606704,0
-42.357452,10.605595,0
-15.314141,-8.478035,0
18.864735,5.1533256,0
-25.58107,-10.594162,0
-38.552933,-60.877003,0
8.77382,-4.3370366,0
-12.179616,-28.56,0
4.910194,-64.09806,0
1.3402528,-62.44836,0
-42.110973,-41.176292,0
-10.112154,-10.423854,0
-3.2230744,-0.098839894,0
1.6924489,44.228096,0
1.7348865,44.26866,0
21.685501,-16.318037,0
-38.433975,-54.28148,0
54.116554,26.79231,34
39.068855,36.927208,34
50.279083,44.428333,34
40.75331,31.07059,34
54.984077,41.483704,34
38.585052,31.374174,34
-59.779335,-33.284946,0
-2.3963282,9.268339,0
-4.8711066,-3.4782236,0
8.858642,2.3980918,0
1.0602728,2.9042392,0
41.97094,37.088947,34
50.59645,42.180103,34
39.88069,34.28978,34
45.83426,47.67466,34
41.39201,30.563795,34
47.45604,48.229076,34
5.830888,4.8727527,0
-1.3525121,-54.266293,0
-39.862785,-64.07548,0
15.580328,-15.832195,0
28.778128,-10.499711,0
17.00147,-37.345757,0
9.386737,-9.399525,0
-33.549046,-33.26609,0
15.456579,-14.964551,0
-37.171078,-64.13745,0
11.232083,-13.873516,0
13.031113,0.75257623,0
-59.305737,-24.856724,0
-57.056484,-23.613684,0
-19.073055,-31.101072,0
-1.5242145,-63.45629,0
14.222853,27.888094,0
14.562284,27.64487,0
-11.238673,-19.036507,0
-13.410222,-72.025375,0
-60.02494,-23.513588,0
-55.39816,-24.401207,0
-25.602077,-10.808257,0
7.2017303,-39.57133,0
-30.363731,6.87841,0
14.852181,43.95119,0
9.874678,-5.288583,0
34.704433,24.35882,0
34.693596,24.366474,0
63.878597,33.784027,34
54.73463,30.51542,34
60.01175,33.559616,34
37.124657,34.592213,34
41.63378,42.093323,34
59.676517,47.440937,34
46.48499,43.976536,34
-0.5918795,-53.790787,0
-74.10805,-11.525752,0
13.106487,-7.935994,0
23.607548,-13.355144,0
-14.361235,-7.2694206,0
-10.255434,48.88307,0
-13.077823,61.72993,0
-13.050473,-57.352734,0
-53.565212,-27.214745,0
8.0453205,-39.25916,0
8.5197115,-39.20396,0
-14.284953,-1.7439135,0
-7.55613,-12.451649,0
19.774494,-36.98295,0
16.209461,-16.059732,0
6.2153573,2.8215678,0
6.52587,-63.47232,0
-13.557494,10.109313,0
9.965207,-12.733513,0
-9.424338,14.965252,0
-3.6699078,-5.4482656,0
-60.615997,-23.947489,0
-28.305943,15.238954,0
-19.544817,3.3486261,0
-11.570058,39.85175,0
4.165374,-67.35002,0
-42.295135,-41.22269,0
55.08233,44.60041,34
46.48176,48.914665,34
54.422916,48.19717,34
57.26331,49.472294,34
52.504547,33.23526,34
45.150475,48.41537,34
58.23914,37.80554,34
-8.80646,13.855005,0
-21.369644,27.416267,11
-21.42376,28.040508,11
-20.989716,27.956799,11
-21.245193,28.273233,11
-20.950531,27.99253,11
-21.30013,27.63053,11
-21.426575,27.61299,11
-20.965553,28.116552,11
-21.338596,27.521317,11
56.22082,51.22554,34
55.950233,26.472982,34
37.02278,34.52419,34
42.183994,40.814262,34
57.465683,32.82889,34
39.464718,30.569601,34
38.25143,38.170555,34
-39.133446,-64.988266,0
5.584884,-42.647396,0
4.458314,-44.345592,0
5.4169254,-42.680256,0
23.991302,-10.608197,0
1.9926372,-8.724619,0
-45.333958,23.190063,0
-45.811153,23.211092,0
-45.962517,23.17744,0
-45.323643,23.244644,0
-45.036617,23.355469,0
-45.551704,23.23471,0
-45.642193,23.197792,0
-45.373745,23.278612,0
-45.343582,23.292862,0
-44.270706,23.474749,0
-44.973625,23.292583,0
-45.172684,23.304485,0
-45.78216,23.191967,0
-45.267117,23.292051,0
-44.94038,23.332304,0
-45.653008,23.229128,0
-45.48285,23.269957,0
-45.3579,23.279062,0
-44.532555,23.398005,0
-45.659355,23.210747,0
-45.629387,23.2284,0
-45.55383,23.243305,0
-45.394703,23.2253,0
-45.284637,23.256973,0
-39.70548,-55.739872,0
-10.331536,6.9103394,0
-20.818277,-1.77073,0
2.5,-59.939888,0
2.384744,-57.832966,0
55.03846,26.705494,34
40.094337,42.004185,34
52.26071,49.50958,34
41.23399,39.037495,34
41.352295,32.948692,34
58.484005,35.163666,34
52.576,47.599327,34
40.591007,41.07531,34
-16.18978,-7.553635,0
-42.22767,-44.008347,0
-15.055226,-0.7759422,0
-40.519978,-65.5609,0
17.608053,-14.77556,0
-13.282002,42.979156,0
13.601459,-1.4726148,0
-14.430767,-5.447424,0
-17.058016,-8.061354,0
51.340786,50.06166,34
60.695858,32.25033,34
48.872818,32.675743,34
57.25147,35.383804,34
55.602356,43.13501,34
42.552547,42.5653,34
10.591087,-4.2244678,0
-2.1061997,33.59816,0
-2.23741,33.615364,0
-2.0548704,33.590355,0
-2.326551,33.680653,0
-2.1252956,33.605377,0
-2.1334708,33.640278,0
-2.1873248,33.616913,0
-25.333944,-72.07268,0
-64.56821,-25.66335,0
10.994858,-9.119571,0
3.809717,-13.390975,0
17.222717,-16.435698,0
0.6693043,-57.6404,0
47.212357,48.543415,34
54.113663,40.255836,34
55.227104,31.295164,34
56.76748,38.728264,34
60.323956,47.989307,34
56.06093,25.872835,34
46.692284,45.3544,34
-40.028008,-64.83528,0
39.157127,-5.5500994,0
-38.106686,-62.7885,0
-18.027647,10.05586,0
-2.1050968,0.5223713,0
12.3794985,-16.45817,0
0.6022,2.9733646,0
-13.143794,50.622917,0
-57.55628,-49.68269,0
-58.56131,-46.680447,0
-60.667747,-50.661457,0
-59.338707,-50.815536,0
-59.734997,-48.383846,0
-58.512165,-48.823387,0
-1.0656934,-61.812195,0
-9.229783,16.407078,0
8.657994,-63.766033,0
-29.39475,-32.759514,0
60.651287,38.945385,34
51.11909,40.012238,34
38.03946,32.562218,34
41.995686,34.477974,34
53.515823,46.245083,34
63.433456,33.507145,34
-35.49309,-60.38622,0
-41.09163,-49.943527,0
-38.190556,-59.2277,0
-18.660484,-1.6844605,0
-8.019297,-2.0101855,0
4.921179,-65.61208,0
-1.4485619,-13.653985,0
-66.778564,-33.021973,0
-66.77342,-33.063324,0
-40.045406,-64.74272,0
-18.71605,-67.699356,0
-20.481443,-75.14764,0
-12.090108,-28.53444,0
-66.40155,-31.908497,0
-65.93994,-30.413116,0
23.324242,-12.897242,0
-37.445465,-55.04245,0
24.123304,-2.318913,0
24.798676,-11.740046,0
9.835421,-12.601836,0
-10.483401,6.950304,0
19.230587,-36.11771,0
-4.3760886,8.982575,0
-56.33326,-23.612041,0
-39.9828,18.209913,0
-39.858322,18.376993,0
-39.75886,18.222322,0
-39.89889,18.201448,0
-39.730087,18.007404,0
-40.177963,18.498226,0
-40.320595,18.356745,0
-40.1517,18.420233,0
-39.755844,18.265787,0
-39.76496,18.30831,0
-40.14081,18.39976,0
-39.684376,18.128248,0
-40.32881,18.663048,0
-39.59249,18.328352,0
-39.919285,18.249771,0
-39.771255,18.22399,0
-39.819065,18.252186,0
-39.930252,18.225168,0
-39.91876,18.14432,0
-39.688,18.12333,0
-40.174522,18.138083,0
-40.178295,18.425123,0
-5.877226,-7.686049,0
-11.745539,-67.63909,0
-18.369875,-64.89632,0
3.2830954,-64.11389,0
-8.737973,-28.94266,0
-8.844758,-46.07831,0
3.4398613,-66.655975,0
5.762678,-30.282064,0
24.454092,-10.652458,0
-13.535078,-3.0838156,0
-23.38345,14.751503,0
26.608871,23.984129,0
27.186705,23.553177,0
26.710478,23.914272,0
-16.530428,-5.2075095,0
-12.144517,-11.479353,0
6.4822197,18.3603,0
9.88905,-10.739027,0
-33.745193,1.380789,0
-18.152103,-6.541701,0
-9.129472,15.913249,0
-64.91001,-24.795269,0
8.854048,2.3819304,0
-2.7945375,-7.2956066,0
4.099781,-64.656525,0
-1.0560304,-19.03407,0
-55.44024,33.650673,0
-34.92356,-59.156807,0
-19.414644,-61.20693,0
6.9122787,-40.10737,0
6.38421,-41.144672,0
1.6192994,-6.6339407,0
2.454844,13.611042,0
-32.362766,-26.1032,0
-9.804044,15.661009,0
-69.96821,14.567794,11
-75.325676,13.15963,11
-65.451416,6.323847,11
-82.56791,11.744383,11
-82.27309,16.812151,11
-74.62797,12.5727415,11
-63.917652,12.88041,11
-77.814,11.890909,11
-81.81256,17.391829,11
-78.4252,14.382458,11
-58.563732,9.133171,11
-68.160225,15.943578,11
-73.3197,15.708056,11
-78.70839,19.080482,11
-68.51385,22.358793,11
-81.92616,17.288692,11
-59.03386,9.204849,11
-66.5806,16.941816,11
-72.02417,5.086043,11
-73.16365,10.748235,11
-58.514053,8.776519,11
-76.2686,19.892895,11
-71.96633,4.579489,11
-80.56097,18.875172,11
-67.34815,14.960051,11
-76.61932,16.893263,11
-72.27452,11.644843,11
-72.1924,15.674911,11
-67.042885,14.050971,11
-57.716957,8.263867,11
-67.38943,18.1771,11
-58.64591,8.8192215,11
-71.17403,14.225437,11
-64.06988,13.956275,11
-72.69888,10.57354,11
-77.23033,18.275644,11
-64.08535,9.61764,11
-62.002197,11.765105,11
-81.62259,19.127377,11
-75.64347,13.66155,11
-71.14493,24.023972,11
-66.123314,5.8147855,11
-79.95112,15.963856,11
-56.95435,8.564943,11
-78.44271,10.45027,11
-58.686695,7.657893,11
-60.233364,9.100745,11
-65.035805,16.496916,11
-63.9658,9.9504175,11
-79.850365,14.918723,11
-62.762966,9.239746,11
-76.59593,17.047186,11
-59.057617,9.430079,11
-58.48498,7.232263,11
-74.920494,16.701353,11
-72.30611,23.079145,11
-67.93309,15.000312,11
-74.7764,11.25226,11
-58.83321,10.286393,11
-74.84054,14.207056,11
-82.3602,17.445536,11
-66.76284,11.665024,11
-73.17964,10.349862,11
-60.350327,11.640874,11
-71.722855,10.48262,11
-71.878845,15.7737875,11
-71.16733,21.262117,11
-66.47243,13.825702,11
-77.51565,19.5983,11
-71.01147,20.947945,11
-72.780945,6.787826,11
-79.144844,7.132333,11
-69.43015,23.555414,11
-68.298035,14.355454,11
-68.98146,22.891512,11
-71.500145,7.292284,11
-82.57725,14.636093,11
-69.17231,9.1773615,11
-67.9684,21.207853,11
-66.87431,7.8262763,11
-66.07974,12.634756,11
-72.42047,9.437821,11
-74.362175,13.942457,11
-80.02269,12.976409,11
-69.21081,14.389568,11
-74.51907,7.063239,11
-80.464874,14.358868,11
-71.53583,10.244145,11
-79.33205,12.765756,11
-57.044483,8.629581,11
-73.9592,14.776014,11
-63.528164,13.633555,11
-76.036766,9.113451,11
-64.15405,10.441297,11
-65.10219,13.468784,11
-70.14102,15.491096,11
-73.62545,12.468323,11
-79.90345,8.066182,11
-66.1065,17.587326,11
-74.603836,18.531641,11
-63.671814,11.717977,11
-77.67443,14.307265,11
-67.05682,17.358812,11
-65.65946,12.22428,11
-69.80105,21.604746,11
-66.08845,14.728916,11
-65.44314,8.953054,11
-59.711784,9.819159,11
2.3137438,-0.64007336,0
-13.648545,-1.6092486,0
-40.97748,-55.793728,0
-38.36706,-60.3013,0
-19.181263,-30.946968,0
23.003614,-15.083353,0
4.5376825,-64.8524,0
-34.702255,-61.25314,0
-16.06535,-18.327267,0
5.705569,-42.885387,0
-2.20159,18.310219,0
57.21882,35.313324,34
41.06857,33.959335,34
43.363316,42.138424,34
63.278828,41.87758,34
47.356083,40.80717,34
53.967575,32.6252,34
13.61969,-7.5795875,0
-12.785532,2.2176287,0
-20.36613,-2.560383,0
-18.5239,-66.3543,0
-18.919544,-70.775,0
-10.113947,-28.121824,0
-91.01457,-8.390605,0
-13.301032,42.792988,0
38.418015,-8.924721,0
-34.52952,-65.661545,0
-7.443687,-12.560645,0
17.304733,-10.926728,0
1.9476385,-25.102077,0
-15.800009,-9.825492,0
-52.543037,53.71082,20
-50.86799,52.849243,20
-57.916107,50.959423,20
-56.55207,51.872654,20
-59.540707,52.30156,20
-38.419395,59.25856,20
-53.599926,55.510277,20
-55.19782,55.096806,20
-56.375217,51.099113,20
-37.850327,59.262997,20
-51.599815,50.24872,20
-54.988052,52.142403,20
-53.734623,52.606304,20
-36.70005,56.87121,20
-38.563038,59.661713,20
-51.382504,52.674015,20
-37.696224,57.23474,20
-41.169655,57.93402,20
-55.90092,53.473423,20
-53.101597,52.264835,20
-37.048454,56.27572,20
-51.031593,55.159225,20
-59.970173,51.920414,20
-38.88251,59.291016,20
-37.750004,57.91734,20
-57.42788,52.13456,20
-37.276382,-59.310326,0
-14.126742,-67.95052,0
-21.339579,-72.814575,0
10.951651,-12.119441,0
-3.4915273,8.473119,0
16.173086,-10.38846,0
-35.211597,-28.559639,0
10.496603,-16.259443,0
40.550426,40.845894,34
63.19277,32.435505,34
57.37515,31.856499,34
49.965008,29.450993,34
47.095783,47.319977,34
53.536057,45.503162,34
51.454857,43.354645,34
38.63277,36.513203,34
-30.387197,6.9643025,0
-6.5517445,14.334211,0
10.393651,-2.15055,0
-68.66154,-27.81645,0
2.1896818,-24.391584,0
10.227354,-15.337777,0
13.857941,-14.97215,0
-15.325374,-59.232937,0
-15.169515,-58.316364,0
6.755773,-13.730199,0
-62.787846,30.986624,0
-66.4468,28.064291,0
-40.93361,33.21049,0
-66.75414,27.711548,0
-59.666985,31.71357,0
-66.28393,28.234722,0
-67.21669,27.203398,0
-66.918396,27.55401,0
-65.398346,29.085716,0
-54.08642,33.49523,0
12.0957985,1.4371598,0
-13.485623,-18.94564,0
-9.08757,15.874578,0
38.163,36.19481,34
51.546604,44.912895,34
63.74779,31.28608,34
43.5757,40.797783,34
45.60584,48.948128,34
54.793358,25.702152,34
60.863945,31.33231,34
55.121506,32.246338,34
2.040385,-61.379517,0
-13.41558,-73.0585,0
-8.315805,0.011595464,0
29.676344,12.7904005,35
36.64857,14.732353,35
27.02213,12.570953,35
31.675991,11.389782,35
-0.6328678,-34.210358,35
30.320295,12.434237,35
28.143269,11.381777,35
35.270443,11.492637,35
29.830133,13.230626,35
32.734753,12.878343,35
30.63029,12.301341,35
32.278793,12.716932,35
-1.7596251,-32.34991,35
30.294989,12.284791,35
46.762936,-69.15426,35
34.421627,27.31501,35
14.137994,26.15015,35
30.317394,12.550375,35
32.171886,9.822489,35
31.329626,12.27457,35
34.390995,27.286148,35
32.618465,12.843506,35
28.203062,11.512413,35
-2.1436267,-32.225967,35
27.305227,12.467347,35
27.604607,13.056386,35
84.34062,-15.210835,35
29.315508,12.933709,35
31.287012,12.262325,35
34.905586,12.829251,35
-0.9372437,-61.21971,0
1.4233066,-65.28529,0
-29.131767,4.0801435,0
0.9834085,-9.331124,0
-11.775515,-18.929718,0
-40.709713,-51.175617,0
14.132984,-7.764834,0
-8.814931,-10.631627,0
-12.489191,-28.514902,0
-25.579136,-10.728557,0
58.272926,37.53088,34
52.613613,30.23865,34
52.781895,35.99615,34
62.847885,29.82425,34
49.21396,33.62862,34
38.652122,37.634743,34
39.490154,40.71917,34
-34.58135,-27.34728,0
1.1501292,-24.483747,0
0.71367055,30.6871,0
8.593442,-2.4447277,0
-12.590754,45.012516,0
-3.5908196,49.954742,0
-11.956323,45.596317,0
-3.5860665,49.952137,0
-60.79625,-32.971012,0
-13.303524,60.918663,0
-14.253289,-65.58494,0
-34.18348,-62.394176,0
-22.650461,-28.119814,0
-13.783945,44.904556,0
-91.81099,-9.283977,0
-89.61196,-8.339817,0
-12.461456,-68.56151,0
8.669626,-4.5487313,0
12.881291,-3.2957659,0
16.355612,-9.231269,0
-1.4233654,-32.30388,0
11.260729,-32.188377,0
-25.601114,-10.8067875,0
-15.922596,-68.503845,0
-13.49446,-73.0273,0
-26.528152,-71.65567,0
-17.584587,-75.840256,0
-24.211979,-2.8940082,0
-21.046976,-73.11706,0
-37.58956,-54.570816,0
-41.460938,-50.055912,0
-35.241726,-28.102102,0
-16.799366,-7.1272907,0
-5.629105,2.6213584,0
-73.915436,-11.598738,0
3.8434494,-3.8222616,26
13.380799,-9.547826,0
39.548332,-4.8716393,0
40.719685,-4.814761,0
38.792057,-5.3639393,0
10.583648,-13.613378,0
16.0026,-6.8703947,0
-41.189465,-49.11709,0
-91.30539,-8.196111,0
10.619511,-0.533777,0
3.6470046,-60.87619,0
-35.892452,-59.972195,0
58.693905,48.00031,34
58.06017,49.79578,34
46.784306,34.154934,34
61.54022,33.699722,34
56.896862,47.91709,34
41.150433,41.240986,34
55.35391,48.540176,34
14.336693,32.094143,35
-3.601714,33.75686,35
13.862536,29.060871,35
11.855646,31.901579,35
14.555228,31.659159,35
17.507,30.457216,35
23.118647,5.314634,35
11.704066,29.716625,35
12.082869,29.179922,35
12.236724,29.350574,35
10.603556,32.821545,35
10.617468,27.266369,35
14.12828,32.08491,35
17.33127,30.461596,35
13.052548,26.963095,35
14.548054,33.49213,35
14.361089,33.266968,35
11.045656,31.943853,35
11.303333,31.90814,35
8.60834,36.110405,35
12.058281,29.875908,35
12.182596,29.076723,35
16.2643,30.335703,35
14.219716,32.1747,35
5.682197,67.7159,20
4.8825693,72.08225,20
5.0234838,71.21197,20
5.47713,66.8595,20
13.378128,82.74468,20
14.100414,81.361145,20
13.970472,81.38377,20
18.118916,83.19801,20
15.798587,79.23108,20
13.684019,79.26897,20
5.0918474,66.62411,20
17.80487,79.25736,20
16.241894,82.45196,20
13.886679,81.0389,20
3.5533926,72.86701,20
13.950282,80.61487,20
-63.536118,-25.280409,0
-65.54513,-30.33962,0
0.2502225,-54.297215,0
-52.60054,-23.884407,0
-53.164394,-26.925404,0
-59.91914,-33.103745,0
-54.79814,-29.084517,0
13.147037,-7.3600326,0
40.819122,-4.694735,0
38.62607,-5.3742595,0
41.160717,-4.512009,0
39.07356,-5.720175,0
39.757915,-4.742923,0
-58.420937,-23.469385,0
19.647547,20.43691,0
9.104636,0.16644181,0
-17.516819,18.733583,0
-27.693113,45.77428,0
-25.496838,46.378246,0
-27.341805,45.64635,0
-27.240932,46.322506,0
-26.874876,46.4281,0
-26.323797,46.054104,0
-27.270552,46.339554,0
-26.467276,45.881638,0
-27.129805,45.98133,0
-25.939116,46.38604,0
-25.929113,46.305584,0
-26.806059,46.38429,0
-26.248083,47.04449,0
-26.134846,46.674717,0
-27.866976,46.894684,0
-27.107653,46.408127,0
-31.780273,-6.7202997,0
-12.82098,-38.640423,0
22.323515,-11.041619,0
-39.914913,-55.733555,0
-51.89972,-25.235508,0
-57.085533,50.890816,20
-52.118095,51.855415,20
-57.81979,52.639164,20
-55.51255,51.874138,20
-39.284225,80.8919,20
-51.94396,54.967194,20
-39.78302,80.75918,20
-52.0993,54.60508,20
-57.789684,54.38564,20
-59.81333,52.268776,20
-51.325546,55.1353,20
-50.95267,55.57694,20
-39.465076,80.977104,20
-40.664917,80.494125,20
-58.96196,50.47582,20
-39.860836,80.7988,20
-57.958496,50.500576,20
-41.92398,80.15565,20
-52.35346,52.732975,20
-55.57183,53.174652,20
-55.350292,51.36789,20
-38.80838,81.14105,20
-56.330803,52.966427,20
-40.005783,80.711655,20
-58.155804,51.937023,20
-40.407642,80.54271,20
-51.28782,53.428955,20
-40.32165,80.6432,20
-52.06677,53.5439,20
-41.75022,80.18889,20
-40.63292,80.46831,20
-53.79772,52.723427,20
-57.27331,52.876793,20
-39.461388,80.934135,20
-52.622272,52.974087,20
-51.10592,55.409744,20
-53.185097,52.959236,20
-34.322945,-27.076792,0
6.122001,-65.71892,0
28.732664,-10.001668,0
29.01227,-9.316811,0
2.3915746,-8.986653,0
-57.523952,34.126102,0
-59.459927,31.979757,0
-58.29911,34.019108,0
-54.741943,33.763668,0
4.3790097,-6.00665,0
16.534023,-5.6416707,0
-12.832745,-38.321198,0
-16.58029,-6.3930993,0
-17.698332,-32.75958,0
-17.785036,-32.82592,0
-39.274734,32.67441,0
5.717548,-30.608856,0
-4.223622,-5.1683774,0
-13.648634,-69.859985,0
9.325892,46.017284,0
9.439722,46.31922,0
9.397873,46.284115,0
9.363602,46.05974,0
3.513161,-60.192505,0
-68.99229,-26.926456,0
-65.789604,-25.956484,0
-67.18292,-27.484163,0
-29.446478,15.151551,0
-29.449781,15.15469,0
-35.366745,-64.67587,0
1.5692568,44.091705,0
19.353634,-15.361453,0
2.0796344,-57.16869,0
-30.297255,14.700956,0
-1.5903445,13.212852,0
-30.265942,-37.22121,0
10.572128,-0.8792721,0
-14.02123,-19.493422,0
-16.899708,-69.577156,0
5.081981,10.839947,0
-3.5109563,18.405258,0
-68.20912,-28.871176,0
-7.90204,2.8063335,0
16.556906,-11.1080675,0
-15.74619,-4.44741,0
6.263779,2.3572376,0
-11.055807,-19.634464,0
-21.460253,-74.25953,0
-9.224515,-27.81659,0
-13.100433,-14.430355,0
9.117937,-12.805523,0
-17.899134,-44.09328,0
59.842552,38.17259,34
41.83228,34.036278,34
46.903744,36.05527,34
53.10316,27.100388,34
11.923765,1.262695,0
6.581597,2.7306657,0
16.932156,80.32298,20
5.2274384,67.20469,20
16.945871,80.8022,20
3.4198666,67.76478,20
4.640472,71.468155,20
14.5391245,77.78499,20
6.3005805,68.12901,20
9.554495,72.15652,20
18.137798,83.07283,20
9.537584,73.099846,20
6.4133024,69.97869,20
6.928384,72.81674,20
7.7153974,71.172966,20
4.6650343,68.017235,20
7.087969,73.92994,20
7.458734,67.48443,20
15.724746,80.89018,20
7.506169,69.77481,20
4.4500947,68.87448,20
6.55936,66.14906,20
6.5714283,70.666405,20
16.015959,80.027435,20
5.4085984,71.87176,20
9.895073,70.97593,20
16.597126,82.70923,20
5.766973,71.125206,20
-90.785995,-10.634795,0
-91.10218,-5.7653913,0
-90.05009,-5.9270296,0
-7.253479,11.885479,0
-13.168541,42.28849,0
-5.793209,-7.374167,0
-67.183975,-26.386093,0
8.244316,-0.15966138,0
21.733185,4.4515133,0
-21.432438,28.132908,11
-21.154749,28.278812,11
-21.4238,27.873468,11
-21.394459,28.107107,11
-21.011166,28.004837,11
-20.823278,27.984745,11
-21.30577,27.388012,11
-21.067846,27.717346,11
-21.531715,27.553703,11
-21.082476,27.688189,11
-21.229555,27.65433,11
-21.480919,27.928274,11
-21.150448,27.624985,11
-21.434769,27.934864,11
10.530401,0.2563519,0
2.6466324,-58.72549,0
-11.935308,2.2659466,0
-56.6494,-23.005821,0
14.845368,43.960995,0
-14.141877,4.675702,0
-34.96901,-30.024067,0
-34.807896,-29.170994,0
11.470741,-16.221813,0
-1.3540975,11.009313,0
-22.132711,-41.403908,0
-0.73938733,-13.228122,0
-2.806715,18.575737,0
-29.172115,-32.717113,0
-29.425644,-32.7557,0
-29.335642,-32.741207,0
6.75768,69.90552,20
8.102454,67.76423,20
5.8092203,72.85055,20
18.408106,82.09003,20
13.908721,81.81797,20
12.399129,78.241165,20
3.4561057,67.41706,20
13.999237,81.24775,20
18.486565,80.76188,20
3.5657828,67.18525,20
15.357538,82.86213,20
9.579346,71.21535,20
15.303726,80.3423,20
7.2764482,73.14187,20
12.518053,78.490364,20
6.5438356,66.178,20
16.707787,81.32829,20
15.660507,78.399826,20
7.7165813,70.035194,20
18.892378,81.78608,20
8.522343,69.72048,20
2.3104548,71.5405,20
17.299309,84.82055,20
14.000483,80.95181,20
18.978212,82.13707,20
5.657913,65.94572,20
7.208468,69.886215,20
-11.698431,6.6576695,0
0.5018754,41.03259,0
1.132375,-59.82089,0
-8.024113,18.289259,0
-1.9190553,-8.587267,0
-41.163837,-49.946712,0
-55.097057,-25.502384,0
-21.277277,-69.48558,0
-0.5808945,-8.672488,0
-41.62627,-59.90466,0
-41.76148,-48.339504,0
-13.253638,-19.262503,0
6.9573646,-39.94268,0
7.0427012,-39.859276,0
-35.066235,-28.898397,0
-11.995478,23.403248,0
11.702373,-0.3106209,0
-37.806286,-56.253475,0
-14.5380745,-67.22133,0
-59.573013,-33.879837,0
-59.705273,-33.893024,0
-6.292382,2.562004,0
17.884506,-7.073264,0
-37.021854,-55.43554,0
-14.813844,-58.869236,0
-14.725967,-58.979694,0
-42.622086,-40.84155,0
-20.779488,-42.72318,0
-5.4377947,-38.10149,0
-57.184887,34.657726,0
-54.945435,33.99213,0
-10.628484,3.2797413,0
-13.685595,-65.79372,0
-21.876455,-71.33962,0
-20.82738,-74.64364,0
7.2060833,-7.721589,0
2.596491,-57.87926,0
-5.9840074,2.6535428,0
-7.7432423,-29.114212,0
-38.19738,-55.986057,0
6.183603,4.8447585,0
8.193336,-25.233109,0
-21.733152,-69.0881,0
-17.512447,18.739298,0
-17.51037,18.738228,0
-2.6764,18.477587,0
-41.351818,-63.1521,0
-57.08768,-23.211288,0
-19.80264,-73.2813,0
-18.667717,-67.04952,0
1.4736862,-33.504032,0
-74.141525,-11.437015,0
-9.445888,-4.523678,0
-18.967363,1.7566929,0
-0.26298213,-0.5517782,0
4.9725027,-43.58091,0
4.4430447,-44.37743,0
5.4249,-42.99848,0
-73.34368,20.986336,0
-72.7456,21.680285,0
-62.15359,10.942741,0
-70.34203,6.2668543,0
-61.28761,11.027427,0
-69.4901,19.832037,0
-72.97395,16.068823,0
-82.972664,12.7557,0
4.139827,-3.0630832,0
-22.943941,-68.463005,0
-21.970415,-24.077707,0
1.2735895,-21.705236,0
14.851857,43.95859,0
-2.9144094,5.3096666,0
-9.993875,18.656744,0
4.0745435,-62.072933,0
-30.973705,14.282792,0
-0.11031655,14.544897,0
16.435146,-9.507863,0
-6.078666,-44.223125,0
20.938797,57.08383,0
-56.375046,-23.803596,0
-18.189175,-32.294758,0
-18.364048,-3.0281632,0
-1.3472792,-31.906418,0
-14.919809,-72.550385,0
-38.065323,-64.191216,0
-23.729923,7.512192,0
-19.218214,-31.136105,0
1.2032437,-22.503033,0
0.8477809,-0.9017371,0
14.0828,-10.418168,0
-12.074519,-19.599726,0
57.878147,37.465435,34
50.472614,35.22456,34
45.586304,41.242447,34
59.223873,40.72924,34
51.162693,42.65186,34
-20.779173,-42.586994,0
-8.862098,-11.341581,0
-73.91001,-11.182362,0
-73.77663,-11.274619,0
-73.7602,-11.510315,0
-10.33828,91.24419,20
37.351807,73.46716,20
36.045372,72.91292,20
40.52223,72.63151,20
-9.755029,90.77022,20
39.853725,72.795235,20
36.215225,73.238884,20
-10.482583,90.03616,20
-8.487487,92.21734,20
-12.082361,91.69897,20
39.1933,73.27962,20
-5.8997426,85.20098,20
-3.7921238,91.21422,20
38.831707,73.2923,20
35.681355,72.98336,20
-4.2701726,93.027794,20
37.219433,73.28348,20
-7.010075,89.123726,20
-9.061026,89.0515,20
-11.740778,90.626114,20
40.448833,73.24879,20
36.51617,73.20423,20
-13.41325,92.16393,20
-9.296591,92.130104,20
-14.117851,92.11554,20
-8.208884,90.91158,20
-8.959527,90.84191,20
-8.669351,88.45498,20
-39.615223,-63.662617,0
22.390018,-14.399414,0
23.170881,-12.228357,0
-17.645693,8.256321,0
-7.1268473,-12.599184,0
62.4383,46.8392,34
41.81835,40.998566,34
54.820675,39.723217,34
53.24446,37.964584,34
61.993473,43.217007,34
45.83189,48.427246,34
40.477516,36.77116,34
47.883392,36.53615,34
52.985012,28.22242,34
63.564735,32.987865,34
63.618565,40.739365,34
54.59427,40.175068,34
49.36281,37.302837,34
56.15979,32.548824,34
55.405167,36.089966,34
39.438732,41.11156,34
-60.270515,-33.29344,0
-62.566486,-32.798378,0
-60.779873,-33.253006,0
-13.697946,43.661358,0
-13.671401,43.7337,0
-13.729197,43.586216,0
-13.705613,43.665977,0
-13.695483,43.646366,0
-13.708575,43.693386,0
-13.679922,43.58615,0
-13.642273,43.691956,0
-13.7279625,43.522293,0
-13.681932,43.655098,0
-40.08793,-56.413265,0
-23.532927,-20.32499,0
-15.541525,-74.10103,0
-37.7192,56.570286,20
-37.849586,56.888523,20
-51.806114,56.629368,20
-51.22802,52.43379,20
-51.93797,54.042744,20
-57.156918,53.08678,20
-59.906296,52.33119,20
-59.47229,50.71926,20
-51.662674,56.319458,20
-55.31675,53.163174,20
-36.751225,57.9444,20
-58.459156,51.376484,20
-38.810295,59.653008,20
-37.904465,58.30151,20
-52.880135,54.88281,20
-37.548912,56.630116,20
-51.151817,53.025673,20
-38.668823,59.77647,20
-38.385914,59.408558,20
-53.646732,53.133392,20
-37.443027,57.605015,20
-37.567726,57.687912,20
-59.742825,52.669777,20
-55.79129,51.39099,20
-37.337116,58.006706,20
-37.337616,57.24214,20
-56.67689,51.107098,20
-51.29074,54.14686,20
-55.1304,52.841507,20
-56.46901,53.990166,20
-38.209244,58.60902,20
-53.7938,55.06977,20
-37.3825,57.109856,20
-37.467762,57.496914,20
-55.07628,52.51088,20
-37.630444,56.652424,20
-38.37096,57.63314,20
-37.871185,57.336693,20
-55.862152,52.58749,20
16.576038,-50.128597,14
77.21848,-33.455196,14
14.7235565,-48.763206,14
14.949472,-49.118797,14
16.63454,-49.136013,14
77.302925,-33.389046,14
19.417938,-46.689503,14
77.98957,-34.10381,14
45.911736,-30.701435,14
20.871927,-45.93283,14
18.720083,-48.509968,14
46.6113,-30.417019,14
77.40522,-34.158463,14
45.77436,-31.178862,14
15.702291,-49.659943,14
20.872063,-45.96015,14
46.353096,-30.181072,14
47.720066,-66.749954,14
47.774582,-66.86427,14
18.692831,-46.438457,14
46.142815,-30.883413,14
47.736828,-66.78957,14
77.93288,-34.7197,14
77.36621,-35.20473,14
20.920137,-45.73402,14
17.582088,-50.07396,14
46.929092,-29.958279,14
77.075195,-35.387165,14
19.004053,-46.505318,14
15.9964485,-48.1064,14
18.509943,-45.525993,14
45.955334,-31.131699,14
18.929653,-48.086136,14
17.363707,-48.014595,14
47.978233,-66.450134,14
18.704079,-49.33382,14
77.70939,-34.93009,14
77.57107,-33.85804,14
15.942717,-49.275402,14
46.357765,-30.370468,14
45.87095,-31.340815,14
15.202506,-49.21584,14
19.725174,-47.50362,14
15.639116,-48.56459,14
17.472696,-48.15034,14
46.25859,-30.487007,14
78.051445,-34.32623,14
45.73607,-31.668663,14
48.03563,-66.433365,14
20.131172,-46.903473,14
15.456641,-49.195076,14
47.836735,-66.25936,14
16.502975,-49.77033,14
47.9534,-66.53547,14
17.006739,-47.946747,14
15.0126705,-49.232613,14
78.206795,-34.71974,14
77.76315,-35.128685,14
76.94245,-34.284607,14
46.784874,-30.24642,14
0.8242765,16.778934,0
-11.843623,23.180119,0
-12.313193,23.881592,0
1.4356159,-24.869802,0
0.76987666,-57.071663,0
4.4698443,-67.09432,0
10.150422,-4.0028486,0
-25.549768,-10.470638,0
-25.576353,-10.625619,0
-32.618675,-60.32082,0
-70.48499,-26.768873,0
-20.090523,-73.11351,0
-60.115253,-33.243454,0
-34.758144,-62.519547,0
-14.18005,-67.66495,0
-21.876463,-75.0916,0
-19.918844,-69.50673,0
10.079364,0.98648626,0
0.72893214,-3.7925847,0
0.6060198,-7.7567887,0
-35.313522,-29.253992,0
26.428469,30.694147,0
26.444935,30.70605,0
-16.044407,-8.258111,0
-2.0064204,8.723415,0
-2.1309416,8.662036,0
-9.452512,17.385477,0
-8.5434065,14.167807,0
16.508905,-5.5581417,0
-41.797657,-46.210346,0
-12.203407,-18.648607,0
3.2313237,-59.853878,0
-32.818096,-58.50164,0
-17.66127,-68.55153,0
-20.019875,-75.11922,0
13.125643,-15.97665,0
-23.36419,-72.52906,0
-21.377874,-72.69058,0
-20.51853,-67.63791,0
-15.144076,-65.551956,0
-10.181123,19.115458,0
-74.12649,-11.498039,0
23.864653,-13.492315,0
20.246128,-16.411558,0
-17.690998,8.301952,0
-5.9208527,-9.01242,0
-54.175144,-28.609337,0
-6.051651,31.112566,0
-16.775955,-8.908796,0
-5.601088,-43.737278,0
5.9946136,-10.591037,0
-67.13277,-26.347122,0
-22.706608,8.039919,0
-15.905723,-7.1742315,0
-19.61516,-1.6534067,0
-4.284336,-4.2290707,0
-42.22452,-61.065826,0
9.115054,-14.536801,0
-7.2801647,11.316181,0
12.322246,-15.029736,0
17.648153,-18.2145,0
-12.477029,50.07935,0
-12.522845,50.1013,0
-12.521314,50.067474,0
-12.499562,50.016674,0
-12.452918,50.054356,0
-12.50926,50.01591,0
-12.518255,50.105812,0
-12.460155,50.036324,0
-22.599379,-41.501575,0
-20.801464,-43.594894,0
40.214752,-4.992725,0
38.90847,-6.2475166,0
39.968384,-5.7656126,0
40.203186,-4.898581,0
40.06081,-5.494,0
40.323265,-4.5938644,0
39.547337,-5.5967584,0
40.05465,-4.999923,0
40.48611,-4.706384,0
-37.37875,-63.627686,0
-57.18959,-23.042599,0
0.93311286,-32.685303,0
4.92078,-58.271965,0
-64.99747,-25.09815,0
-63.394703,-25.426622,0
13.469235,-14.225708,0
-38.483006,-58.227154,0
-33.055626,-62.81811,0
49.872,29.392742,34
63.20995,44.299816,34
58.925262,37.817352,34
65.218185,38.195747,34
43.53394,36.916115,34
50.748066,46.62031,34
-10.251535,-28.775158,0
-29.616985,5.595023,0
16.17371,-15.897889,0
-7.920911,-45.87745,0
61.108105,44.837177,34
38.496487,37.79415,34
51.519283,36.36661,34
41.85317,43.404476,34
53.280956,30.869715,34
19.161867,-16.316355,0
6.105657,12.279928,0
-51.887352,-23.999166,0
-4.6408954,-3.2931101,0
15.549859,-18.561295,0
-66.36312,-24.617044,0
-6.0828996,31.07444,0
-6.0687904,31.101345,0
-20.566343,-43.24276,0
-19.21004,3.6315699,0
27.597017,-66.00517,14
54.818604,-27.188911,14
27.665243,-66.29648,14
27.748213,-66.26521,14
62.33114,-46.10562,14
54.182697,-27.175966,14
62.364307,-46.116734,14
54.19024,-27.141432,14
62.335712,-46.104282,14
62.372032,-46.11145,14
54.882862,-27.055386,14
54.46172,-27.46831,14
54.45667,-27.461061,14
27.589703,-66.21981,14
53.925346,-27.369108,14
53.904972,-27.302734,14
62.34528,-46.10696,14
54.330864,-26.942724,14
27.738977,-66.21417,14
27.828798,-66.38664,14
27.6693,-66.144325,14
27.589577,-66.102745,14
54.35573,-27.342333,14
62.344437,-46.111248,14
62.34542,-46.106663,14
55.128666,-27.069885,14
54.202785,-27.255701,14
27.765701,-66.253876,14
62.371147,-46.11485,14
27.75113,-66.31496,14
62.344566,-46.110508,14
27.795347,-66.34114,14
62.36174,-46.11327,14
27.821886,-66.30531,14
54.534683,-27.003307,14
27.632917,-66.11832,14
53.953384,-26.903992,14
62.33582,-46.106476,14
62.36556,-46.111126,14
54.16252,-27.592793,14
62.336983,-46.104317,14
62.33034,-46.10576,14
27.772972,-66.28568,14
53.997345,-27.254213,14
54.67583,-26.940931,14
27.809435,-66.37262,14
27.60315,-66.1147,14
62.356716,-46.11091,14
27.737902,-66.2546,14
27.559917,-65.94331,14
27.600775,-66.31868,14
54.792465,-26.987827,14
54.6716,-27.059088,14
28.939844,-10.568327,0
28.148893,-9.51866,0
-25.130692,61.04224,0
-25.131512,61.044044,0
-0.9685995,-13.184996,0
-42.155758,-44.573544,0
-13.175101,-14.022823,0
-52.704964,-31.374489,0
-23.78967,-20.329826,0
11.069824,-9.0104475,0
27.793882,4.6385245,0
-14.341097,-65.212944,0
-16.725569,-70.13048,0
-15.10166,-7.621498,0
-39.534817,-55.53784,0
-9.652244,-0.6340984,0
-41.575127,-49.09423,0
-67.199295,-25.59498,0
52.8647,43.612267,34
59.918354,48.40673,34
45.104683,41.088783,34
39.74487,36.57707,34
63.307167,31.32785,34
53.62558,40.240086,34
52.70572,41.792427,34
-8.353348,-20.644361,0
0.5068782,41.001076,0
8.603007,-25.644392,0
10.179766,-2.5962586,0
-39.095497,29.80836,0
-39.150795,29.91254,0
-39.151165,29.81761,0
-38.86796,29.823746,0
-39.219246,29.663902,0
-39.16776,29.768324,0
-39.07817,29.644915,0
-39.15133,29.83058,0
-39.104958,29.78991,0
-39.15198,29.822548,0
-39.162594,29.848969,0
-39.113632,29.908411,0
-39.134705,29.728365,0
-39.42639,29.446415,0
7.103727,-37.17809,0
-41.064682,-55.10133,0
-14.067805,-19.406225,0
25.290203,-12.01761,0
-8.867714,13.399502,0
57.483177,44.045094,34
49.92051,37.209812,34
51.352905,40.65411,34
62.29291,42.52143,34
50.673134,42.623093,34
39.717182,34.742035,34
61.23395,32.677845,34
59.814655,42.116093,34
-3.7939692,4.860006,0
-13.151339,-14.125432,0
-66.16818,-25.975979,0
-60.848907,-24.17638,0
-13.240533,32.194344,0
-13.23717,32.20255,0
-91.07989,-5.7430224,0
7.3796506,-10.598759,0
51.51744,49.791313,34
61.173115,45.8366,34
-12.575528,5.3252106,0
-0.3793608,-8.09541,0
-7.6947474,-12.351627,0
-2.440427,19.726318,0
-1.6187128,-13.5642,0
0.09433826,-13.305775,0
26.825325,-3.4025946,0
-73.91902,11.174693,0
-71.751884,8.1363535,0
-76.35124,10.706213,0
-73.033875,20.95697,0
-73.12683,6.629409,0
-4.352127,7.837363,0
38.678318,39.734375,34
47.15197,32.43874,34
50.80692,29.917181,34
-15.341809,-8.712717,0
38.23567,36.76163,34
63.208866,39.9906,34
51.11334,35.10852,34
51.40473,36.261845,34
55.75549,34.90337,34
54.778637,32.212067,34
56.882862,48.759754,34
58.29061,38.89093,34
52.596447,32.98727,34
6.995319,-39.91216,0
-51.260418,-24.166565,0
14.14887,-12.453803,0
52.13243,44.03575,34
51.9691,42.57721,34
40.72599,36.617466,34
45.708717,44.054558,34
46.852016,32.323223,34
51.17517,34.24577,34
56.704002,36.438244,34
-25.020422,-73.45,0
-40.442772,-60.741985,0
15.68475,-9.02469,0
-0.33318847,-53.65733,0
-60.493332,9.657472,0
-71.43458,7.013393,0
-68.848564,13.451934,0
-74.42561,7.0125027,0
-61.533554,12.351943,0
-15.006762,-66.67797,0
15.648538,-17.346521,0
-4.253839,-4.3739867,0
-0.5674038,53.515682,0
10.625236,-11.723212,0
-25.073128,-74.65812,0
-23.05106,-73.34369,0
-55.45771,-26.669823,0
-57.005814,-24.107231,0
-17.237825,-7.5235853,0
-90.597755,-9.488873,0
-90.347725,-7.0131927,0
-88.923546,-7.188014,0
-6.1259813,-14.102272,0
-27.982382,2.5601192,0
11.424776,47.60908,0
11.4806795,47.60785,0
11.513814,47.507385,0
11.708125,47.56672,0
11.351297,47.665104,0
11.675046,47.559753,0
11.667723,47.623753,0
11.515855,47.617905,0
11.717856,47.57701,0
11.469201,47.566647,0
11.652138,47.66063,0
11.55809,47.548767,0
-28.754663,-40.399742,0
8.314305,35.791397,0
-53.646946,-30.405388,0
5.0596523,-60.777813,0
-71.05465,-26.961199,0
12.980117,0.7807679,0
57.263615,-24.018661,14
57.193974,-24.121521,14
97.02114,-0.98424864,14
60.31479,-60.315414,14
53.393635,-70.343956,14
53.390293,-70.34984,14
57.331566,-23.916279,14
81.5517,0.97116023,14
97.01921,-1.3803113,14
60.095333,-60.290874,14
97.236984,-0.68111235,14
57.676983,-58.933678,14
53.398243,-70.34138,14
53.38896,-70.33396,14
82.52521,2.049523,14
53.388195,-70.34068,14
57.204052,-24.103119,14
59.944565,-60.21898,14
76.78824,20.728016,14
57.25606,-24.03913,14
53.40035,-70.3363,14
80.58811,0.806091,14
57.547997,-58.8615,14
60.05077,-60.338097,14
80.40217,0.66227186,14
79.5036,-0.030208763,14
81.59655,0.86665696,14
57.04587,-24.306923,14
60.319714,-60.326324,14
78.2643,19.221199,14
77.73994,18.751207,14
60.20358,-60.350174,14
76.58018,19.896547,14
77.13174,19.90261,14
79.75246,1.5027444,14
57.724075,-58.9408,14
97.165375,-0.7265729,14
57.799072,-58.98516,14
53.412098,-70.34187,14
53.36141,-70.33328,14
53.42805,-70.33801,14
77.81011,20.032572,14
97.362,-1.1947,14
97.414955,-0.69004405,14
97.5366,-0.7012698,14
57.6127,-58.8721,14
53.35849,-70.33981,14
57.197865,-24.131254,14
97.04691,-1.303694,14
53.42633,-70.33756,14
57.723343,-58.961536,14
57.271748,-24.018944,14
60.030777,-60.3146,14
80.170944,0.98697686,14
82.42077,2.2254176,14
53.339367,-70.34114,14
57.67591,-58.907906,14
97.04198,-0.86032766,14
76.720695,19.93062,14
59.94883,-60.28219,14
81.180336,1.9183645,14
76.7436,19.99262,14
97.502815,-1.0179508,14
57.122498,-24.21541,14
53.420822,-70.33915,14
57.719467,-58.939724,14
53.416656,-70.33803,14
77.50931,19.538485,14
57.674847,-58.91297,14
57.24133,-24.055756,14
57.725014,-58.95324,14
57.65519,-58.906334,14
53.387325,-70.34203,14
97.42733,-0.50588393,14
60.197407,-60.29536,14
79.95845,19.95233,14
81.19215,1.046925,14
60.159046,-60.292282,14
53.37448,-70.34017,14
80.30777,1.6186833,14
82.864006,2.8146062,14
77.374596,20.264242,14
57.71052,-58.956585,14
57.671864,-58.912632,14
-2.6070359,5.0178103,0
9.508472,0.652868,0
-9.424311,14.857877,0
-52.562405,-32.650944,0
-65.60472,-26.591005,0
39.96513,-5.7169194,0
-35.688026,-64.78442,0
-18.854126,-71.472084,0
0.2253143,29.24083,0
0.17680743,29.25344,0
0.23362114,29.31293,0
0.23458101,29.436773,0
0.27510095,29.396183,0
3.1528814,-2.7258744,0
3.825303,-58.37937,0
0.491521,-62.642174,0
-31.300097,-25.85592,0
-12.043372,-16.628689,0
1.7144201,-61.97662,0
-9.877262,18.34421,0
35.40359,9.494659,0
64.78265,-33.226192,0
-59.240734,32.643627,0
12.035712,-11.25781,0
9.66129,-16.045782,0
-23.027021,14.472396,0
-40.376667,45.1876,37
-40.03779,45.228508,37
-39.907604,44.917038,37
-40.003498,45.330326,37
-39.826447,44.717556,37
-39.884518,45.37152,37
-40.16708,45.16351,37
-39.478832,44.98824,37
-39.915737,44.766594,37
-40.191498,45.048847,37
-40.026215,45.247913,37
-39.804417,45.367573,37
-39.96752,45.525936,37
-39.78195,45.558865,37
-39.680817,45.107853,37
-39.938858,45.355316,37
-39.09372,44.752457,37
-39.945213,44.96231,37
-39.274403,45.29125,37
-39.915657,45.400936,37
-39.5152,45.129463,37
-39.681343,44.89753,37
-39.64615,45.47439,37
-39.81126,45.50285,37
-39.46522,45.134453,37
-40.137753,44.940716,37
-40.066235,45.070015,37
-39.46088,45.19236,37
-40.0273,45.063515,37
-39.636295,45.271275,37
-39.763847,44.93597,37
17.406034,-17.580046,0
-11.273285,13.197432,0
-34.021454,-61.994755,0
-8.0217085,-31.478249,0
-40.058693,-62.456917,0
6.540017,39.64001,0
-8.479537,-44.253075,0
-8.337814,-46.078426,0
-13.228391,32.196533,0
-17.645693,8.256321,0
-8.256086,-27.73215,0
15.324746,-18.178934,0
17.524364,-21.865189,0
-9.927386,-29.293137,0
-60.339394,-33.21809,0
-59.985355,-33.144035,0
3.843508,-58.47612,0
-10.056452,-28.692266,0
-19.503778,-31.568985,0
-10.796596,-43.595177,0
-13.175641,-14.031721,0
-9.143394,15.542113,0
22.256214,-16.438213,0
23.802471,-15.217782,0
-8.922931,-11.024582,0
-11.652788,22.914127,0
10.811161,-16.09737,0
-16.80147,-6.063271,0
-19.363918,11.042568,0
-22.987087,-71.661476,0
-1.5207013,-8.246215,0
3.8235793,-7.3899145,0
-59.390015,33.236546,0
-55.29346,34.834923,0
-55.396477,33.697937,0
-55.433907,34.709423,0
56.138805,37.870308,34
40.157875,30.6344,34
51.055267,47.904617,34
57.601803,32.77429,34
57.062458,26.950687,34
53.496662,40.27509,34
48.65908,37.08709,34
-22.838789,-18.758596,0
-22.823303,-18.778868,0
-17.611372,-63.951153,0
-21.644953,-2.7958648,0
11.013728,-0.940929,0
-23.163622,-19.914684,0
60.193913,39.60538,34
62.324482,39.439667,34
57.05001,43.69807,34
45.487823,36.649197,34
-34.895817,-27.646078,0
-2.9421494,21.84367,0
-32.8524,-58.48071,0
25.395584,-2.6293507,0
14.703989,44.13084,0
-38.064167,-54.552055,0
12.476367,-13.36192,0
-5.257073,-38.1164,0
9.969703,-34.539753,0
9.995645,-34.508812,0
10.019332,-34.473354,0
10.02132,-34.489174,0
10.032055,-34.415718,0
10.02402,-34.456314,0
10.020546,-34.46965,0
7.606016,-37.07334,0
9.850838,2.4931219,0
-37.97632,-63.93695,0
11.806556,-7.198824,0
-50.869823,-24.430151,0
18.744661,-45.44673,14
55.07012,-56.862648,14
54.699738,-56.89339,14
42.119743,9.584103,14
18.808475,-45.185623,14
19.138948,-48.346424,14
63.348488,-7.420084,14
61.80139,-7.259339,14
54.584305,-57.110268,14
65.976204,-57.35236,14
16.069143,-49.6912,14
17.865028,-48.733845,14
20.869232,-45.849854,14
64.10431,-7.315372,14
16.75779,-50.062473,14
65.4513,-57.046894,14
16.091564,-49.595882,14
54.635162,-56.707554,14
54.708183,-56.793396,14
65.88154,-56.632378,14
43.95923,8.404674,14
66.62229,-55.725346,14
54.56144,-57.241276,14
18.602205,-49.385384,14
15.9644785,-50.457863,14
19.339548,-47.92364,14
63.39205,-7.0253086,14
41.293106,9.697414,14
55.2712,-57.21684,14
62.67989,-7.4085803,14
17.58413,-48.739956,14
20.628967,-45.90023,14
16.345423,-49.731644,14
17.556753,-49.79827,14
54.787865,-57.328945,14
15.633188,-49.521255,14
42.118492,8.732758,14
66.38562,-56.35413,14
63.390316,-7.721411,14
65.475174,-57.456833,14
65.608635,-56.941216,14
66.77051,-56.423717,14
19.36245,-45.595413,14
14.991284,-49.264576,14
43.676254,8.7012,14
18.803267,-45.781013,14
64.01099,-7.0302124,14
19.787897,-47.224026,14
44.250847,8.6422415,14
44.756104,8.576036,14
65.60455,-56.621025,14
17.417227,-46.092117,14
18.731966,-47.99751,14
18.003733,-50.084663,14
54.859097,-56.747757,14
18.915874,-46.94858,14
66.280075,-56.906204,14
65.14044,-57.53344,14
63.818096,-7.2685294,14
43.51553,9.32059,14
55.00951,-56.944347,14
65.54053,-57.125572,14
42.879044,8.564685,14
17.678068,-45.744736,14
63.93386,-7.578251,14
55.015224,-57.111607,14
55.126923,-57.036236,14
64.03244,-7.600888,14
18.980753,-46.839108,14
18.863312,-47.912636,14
17.467031,-48.241573,14
-24.169674,-21.22314,0
0.5771864,-3.9349818,0
-22.55419,-1.8131596,0
-27.346209,-71.900406,0
-34.913204,-30.150846,0
-17.04598,-74.530846,0
60.691025,35.213524,34
54.6789,26.906963,34
41.262615,30.871565,34
56.403484,44.10154,34
39.18451,40.957066,34
57.62974,31.972887,34
41.915237,33.187088,34
47.414116,37.193764,34
-13.820514,-28.304152,0
-28.199057,-32.922882,0
3.3156183,-8.803844,0
21.104105,-15.812741,0
-20.350506,-43.980324,0
25.472672,-12.142094,0
4.056366,-62.150375,0
-67.66065,-26.584192,0
-9.093626,-14.7184105,0
-35.005924,-60.259644,0
-17.565952,-33.07245,0
-10.558283,46.90937,0
-12.521298,24.205656,0
-16.658104,-5.5760045,0
-27.953665,2.5209641,0
-11.510118,-35.59479,0
10.283031,17.062826,0
-25.58766,-10.776731,0
20.484137,-17.15749,0
-53.508923,-25.810966,0
-42.143093,-43.401943,0
-3.9219716,-14.608289,0
-7.9834657,49.971817,0
11.603244,0.049762987,0
13.853365,-16.79752,0
-19.025454,-31.459026,0
-66.184135,-31.303148,0
16.367413,-16.306108,0
22.467077,-11.222719,0
-89.462296,-8.669674,0
-92.25758,-7.8342433,0
-7.045923,-13.03489,0
-13.297387,42.640408,0
-4.107993,7.5921865,0
24.76712,-82.875114,14
97.25701,-1.2216719,14
22.915716,-44.825592,14
41.365017,9.713555,14
41.393623,-49.097023,14
28.128216,-59.70062,14
77.777725,1.4614623,14
46.668606,-69.380875,14
43.366238,7.902656,14
72.330246,1.6158801,14
19.980158,-45.83897,14
58.090874,-6.3659315,14
54.81174,-27.326492,14
43.546234,8.824768,14
47.733143,-66.54396,14
58.15713,-6.3728576,14
28.13592,-59.691097,14
16.084297,-49.107346,14
58.898705,-44.81821,14
18.58914,-46.270645,14
43.24007,8.787759,14
41.15404,9.783961,14
72.29448,1.6248157,14
15.766506,-49.567535,14
72.3037,1.6541637,14
53.77382,-5.338521,14
48.031704,-29.886742,14
47.846817,-66.53876,14
97.53909,-0.8728966,14
46.6106,-69.44732,14
97.113846,-1.1076981,14
22.94008,-44.766956,14
18.86379,-49.72932,14
41.457912,-49.05917,14
22.91805,-44.825405,14
77.831184,1.4496483,14
97.24975,-0.7990364,14
72.30876,1.6303928,14
42.505924,9.063231,14
22.851736,-44.85581,14
53.30003,-8.63132,14
41.4264,-49.077286,14
15.26697,-49.51959,14
41.46499,-49.052708,14
16.374115,-50.190086,14
22.925985,-44.813663,14
41.498558,-49.03332,14
25.410149,-83.263054,14
25.85847,-82.45836,14
28.164984,-59.667557,14
47.847248,-66.86672,14
72.32846,1.6144851,14
61.99441,-5.4596825,14
61.98237,-5.4068475,14
22.846806,-44.858555,14
58.79671,-44.88481,14
72.28273,1.6588956,14
72.397354,1.6454809,14
44.489426,8.130182,14
41.150627,10.022306,14
54.438683,-27.068832,14
28.206236,-81.25112,14
17.550861,-45.853035,14
58.868565,-45.00123,14
25.52667,-81.36668,14
47.864826,-29.889406,14
97.10345,-1.1399859,14
28.137537,-59.692696,14
57.99818,-6.376207,14
18.558237,-47.348873,14
18.42202,-49.602745,14
47.762566,-29.953726,14
97.17813,-1.362534,14
26.934013,-81.291374,14
27.875103,-81.52105,14
47.907738,-29.868736,14
61.983223,-5.371689,14
97.28199,-1.1562884,14
97.45268,-1.0390078,14
47.85576,-66.84916,14
22.912323,-44.8247,14
46.640743,-69.67464,14
72.278435,1.5903636,14
28.133467,-59.69639,14
47.955452,-66.79213,14
46.653973,-69.38572,14
72.30134,1.6433201,14
20.3809,-45.935635,14
47.992332,-66.422585,14
24.005468,-84.48716,14
41.477177,-49.04634,14
54.456123,-27.048014,14
55.379772,-6.4174867,14
42.660313,9.315926,14
77.77848,1.4548779,14
43.59405,9.167701,14
97.323044,-0.76339936,14
46.52589,-69.57729,14
41.445564,-49.065533,14
77.74855,1.4540366,14
42.214558,9.328838,14
97.34516,-1.214428,14
48.056675,-66.528595,14
97.01199,-0.9330554,14
22.878138,-44.824543,14
47.7839,-66.72573,14
44.507412,8.489763,14
28.123117,-59.709156,14
77.66406,1.4616166,14
28.104229,-59.727833,14
56.897453,-5.7217774,14
25.178455,-83.554146,14
61.995903,-5.4283757,14
18.057276,-49.262444,14
58.53645,-44.86096,14
97.041565,-1.2178683,14
18.620705,-45.637917,14
16.546776,-48.243286,14
41.477566,-49.047375,14
28.096441,-59.73119,14
28.067076,-82.83842,14
58.974846,-45.105957,14
97.52921,-0.93351465,14
41.39124,9.780561,14
42.544582,8.836759,14
22.90987,-44.83823,14
48.9307,-43.334118,14
53.307034,-7.0574646,14
49.001926,-43.065605,14
48.803596,-43.086918,14
55.34951,-6.8559093,14
49.270252,-43.444744,14
55.00255,-5.123419,14
53.99717,-5.3787913,14
48.993576,-43.162903,14
50.545616,-6.4325595,14
53.034817,-9.351879,14
56.018158,-4.3705153,14
55.256207,-7.074074,14
53.800205,-8.695886,14
52.452442,-8.96595,14
49.032276,-43.332443,14
49.420803,-43.31319,14
51.32244,-8.376483,14
49.122032,-43.214146,14
52.393208,-6.703599,14
50.362816,-6.7002034,14
48.852272,-43.048058,14
49.63979,-9.034001,14
48.665436,-42.874943,14
48.56876,-43.01271,14
49.7238,-7.6505003,14
50.4249,-8.418617,14
54.866013,-5.2295237,14
48.917217,-43.150063,14
53.372765,-8.050355,14
49.363247,-43.39206,14
53.01421,-9.179915,14
50.229485,-8.804208,14
53.45378,-5.1910872,14
52.488865,-8.569116,14
52.554104,-9.197809,14
48.871727,-43.334316,14
49.56363,-43.511925,14
50.908546,-8.81549,14
48.76299,-43.3438,14
54.646862,-4.7663755,14
54.20017,-7.2330894,14
48.704796,-43.29511,14
-9.172741,11.262763,0
7.43832,4.4004793,0
-11.386172,13.361896,0
27.033922,-3.5606139,0
-56.64707,8.651402,0
-77.98097,18.427872,0
-55.732494,8.853127,0
-62.777645,8.955996,0
-76.10062,13.007016,0
-57.059658,8.58789,0
-56.720028,8.043392,0
-0.632087,-14.394783,0
-13.78703,-9.069617,0
-53.613186,-28.098686,0
-56.449116,-25.325443,0
-21.165361,-69.39874,0
-23.36967,-20.393856,0
13.561538,-9.675547,0
-15.407792,-65.3019,0
-0.8349576,-8.33475,0
-37.544174,-62.873177,0
-3.5591679,-9.7265005,0
-11.313716,-18.430983,0
-24.542728,3.7970638,0
-1.4416283,-32.279484,0
-55.192368,34.340183,0
-59.308945,33.291935,0
-15.885418,-8.23674,0
-17.742697,17.950085,0
-40.624657,-54.513466,0
-70.19254,-27.26291,0
7.5441904,2.0447447,0
-39.319717,-52.663517,0
23.525183,-21.072227,0
0.48720753,-3.7280004,0
21.736403,-16.277332,0
17.009127,-18.20319,0
18.633146,-7.4458528,0
-34.872505,-58.64093,0
-18.058924,-74.65285,0
-34.994846,-59.017548,0
-34.65705,-30.81831,0
-8.421798,-10.22249,0
6.207524,-10.29694,0
-7.677035,45.536938,0
-7.6807714,45.562893,0
12.823505,-0.28046128,0
13.205686,-7.4810634,0
39.860397,-4.891087,0
40.26756,-5.045118,0
39.87869,-5.6082788,0
-60.181747,-33.254982,0
5.6499205,2.5913234,0
-23.36816,-19.820663,0
-36.682045,-56.403473,0
-19.223007,-72.997475,0
-38.244728,-64.10277,0
-9.0771885,-28.864368,0
-19.952244,-43.326725,0
-7.850813,-12.474645,0
-19.677935,-42.392845,0
4.0724816,-58.23444,0
-52.66732,-32.51569,0
-63.513767,-24.748997,0
-2.8286319,18.868212,0
-18.059736,10.095285,0
12.855852,-11.947189,0
-42.268394,-43.314426,0
-21.29018,-2.4209585,0
39.54076,35.095432,34
54.522293,40.771168,34
40.995697,36.35086,34
60.442425,48.024555,34
49.836906,29.346823,34
44.913574,32.365803,34
62.878147,41.25108,34
48.874672,45.901546,34
-40.435944,-56.787716,0
0.7279673,-25.619343,0
1.2563273,10.333839,0
1.2230401,10.322698,0
-25.825438,-72.43965,0
-36.279827,-60.484188,0
7.9607573,-14.109245,0
8.04499,-4.305575,0
12.352278,28.772635,35
9.092497,34.24525,35
14.77346,31.635332,35
12.839557,28.823868,35
10.167265,28.525785,35
16.204102,32.593464,35
13.093901,29.665836,35
13.25256,29.710682,35
14.291759,30.730293,35
13.699698,30.955172,35
15.043316,31.824842,35
16.188427,32.26309,35
16.182384,32.61276,35
10.893613,32.403732,35
17.042158,27.798864,35
14.255014,30.614182,35
11.299041,28.497692,35
-6.2267723,2.721592,0
-12.440462,-68.818054,0
12.79699,-15.745623,0
10.011787,-5.650769,0
-9.216045,-29.165995,0
-35.26527,-58.779266,0
-8.150746,-10.025942,0
-17.50935,18.73762,0
-17.50427,18.760874,0
-71.58418,8.597384,11
-65.08996,10.662865,11
-78.11506,12.962412,11
-68.46609,22.159399,11
-68.08792,6.497172,11
-70.07682,5.3768477,11
-65.63854,13.478307,11
-62.937042,8.650816,11
-62.949234,7.1565967,11
-77.805595,18.898891,11
-68.30808,8.155373,11
-77.07838,9.067869,11
-76.29753,10.090094,11
-68.1654,13.971281,11
-66.60624,10.581371,11
-75.90225,12.297641,11
-80.348495,10.762973,11
-65.15067,17.003096,11
-74.212166,18.24395,11
-62.922554,9.033568,11
-76.86744,8.61202,11
-68.44624,10.506808,11
-80.125175,16.416193,11
-68.281586,8.002277,11
-80.85,16.088432,11
-57.285294,8.608148,11
-70.086105,16.706034,11
-80.52872,16.47714,11
-81.70695,19.344572,11
-60.905834,13.135271,11
-66.9213,16.675306,11
-80.89483,11.737711,11
-80.178955,9.967736,11
-68.313835,16.148342,11
-74.586815,16.258162,11
-67.86995,13.204776,11
-57.359627,8.496914,11
-79.55702,9.285573,11
-80.50532,14.986529,11
-71.970795,12.0496855,11
-64.15734,13.207689,11
-59.65195,9.407035,11
-64.48066,14.422815,11
-76.80688,11.259169,11
-63.5632,13.326835,11
-78.3776,15.859655,11
-79.90742,11.05879,11
-78.589424,16.5505,11
-69.38578,15.811224,11
-80.47116,13.875007,11
-63.004536,10.391026,11
-71.42402,15.402829,11
-63.99483,9.072218,11
-68.67566,15.4461565,11
-74.48935,10.135577,11
-74.29537,17.824945,11
-80.09296,18.694723,11
-77.51892,18.156767,11
-63.6536,11.146015,11
-65.86146,12.991374,11
-79.38112,14.226126,11
-66.089935,6.0614147,11
-71.70473,13.09723,11
-71.535255,5.4911838,11
-67.45833,13.773436,11
-60.813793,8.672203,11
-78.7531,17.546503,11
-68.3231,8.130124,11
-74.18742,14.260204,11
-72.61007,12.429435,11
-74.84578,15.987174,11
-69.715034,6.6692724,11
-69.941414,24.015718,11
-73.75078,19.238342,11
-78.03363,11.344058,11
-66.86986,11.363617,11
-78.14354,8.95152,11
-65.63517,15.326711,11
-74.30312,9.930154,11
-72.12717,14.562649,11
-62.74099,8.681194,11
-79.00729,16.785698,11
-83.26542,15.080379,11
-77.99953,15.569068,11
-69.68324,7.176832,11
-67.377144,21.327896,11
-65.012085,16.710379,11
-70.525894,6.48996,11
-66.67244,7.991494,11
-59.548363,9.235509,11
-63.78154,10.70945,11
-62.70244,10.991564,11
-74.79772,12.820583,11
-66.959404,16.497362,11
-67.74382,20.60327,11
-72.343124,8.949225,11
-80.13958,16.51916,11
-73.89585,17.70842,11
-68.64357,18.431416,11
-66.803986,16.780993,11
-72.72602,16.01917,11
-79.34423,11.477476,11
-68.04701,14.080518,11
-83.02117,17.497955,11
-78.215256,18.618673,11
-82.61068,12.567098,11
-81.83155,13.286573,11
-80.21016,13.999854,11
-83.50712,14.790727,11
-65.79425,10.4099245,11
-67.22947,13.250405,11
-71.24011,6.1225753,11
-76.590904,20.308645,11
-70.25803,7.8198395,11
-63.828407,12.930419,11
-68.159615,16.051323,11
-61.25724,12.471714,11
-76.774506,15.704085,11
-13.663024,-72.445656,0
-68.59527,-24.88721,0
19.80463,-36.053783,0
25.588943,12.041169,0
-66.72689,-30.506622,0
-28.758142,6.825041,0
8.899431,70.00862,20
17.519062,77.824974,20
9.517501,72.87389,20
14.39184,79.95108,20
19.611565,82.30265,20
16.556257,82.61527,20
14.451922,81.96869,20
12.08993,78.33802,20
4.348561,72.09485,20
13.653619,78.52197,20
4.4390974,66.50896,20
16.101055,82.09785,20
16.069563,79.511185,20
15.986693,78.875885,20
16.031801,80.65832,20
2.8883018,71.24642,20
17.209133,81.55134,20
6.7329197,4.0671716,0
-17.645693,8.256321,0
-17.219152,-76.22103,0
0.8274089,-57.24858,0
-11.883968,-27.314093,0
-39.091625,-64.74675,0
-23.876474,-73.07061,0
-69.09719,-27.679369,0
-68.17817,-26.841713,0
-13.221361,32.20651,0
23.332037,-11.23193,0
23.332037,-11.23193,0
1.672294,-9.7326765,0
13.016706,-15.332845,0
-6.3276253,-9.650534,0
-17.705935,-33.08906,0
22.797392,13.847689,0
22.77954,13.849164,0
22.78203,13.849837,0
22.801092,13.844689,0
22.79367,13.848563,0
22.79695,13.847839,0
22.79855,13.849873,0
22.786802,13.854573,0
22.78043,13.85196,0
-12.593464,24.319542,0
-2.5187957,19.69375,0
-17.561375,-65.65852,0
-22.771698,-74.57026,0
-15.219857,-67.71674,0
-23.300875,-69.30601,0
-27.004965,-72.08355,0
-23.564087,-69.4855,0
-13.733417,-72.63417,0
57.935177,49.78027,34
45.10777,35.788628,34
58.68539,45.91973,34
59.873882,30.579115,34
65.49949,35.96106,34
61.80685,48.40962,34
14.214325,-7.841381,0
0.39360902,-3.5936706,0
9.553251,-13.008366,0
19.603699,-10.644033,0
-6.8353915,-28.615765,0
11.118143,0.21575835,0
-9.63081,17.802292,0
-6.03623,25.220446,0
-3.9569929,7.5977545,0
15.19876,78.210304,20
17.503622,79.51333,20
18.364279,81.47787,20
6.147495,72.25493,20
19.133059,81.60588,20
16.621115,82.350464,20
3.500926,73.31033,20
17.655588,80.33815,20
18.327862,80.77891,20
7.051788,71.40872,20
17.299316,84.518234,20
17.500118,84.648056,20
2.6581275,70.35858,20
5.4539967,70.69227,20
19.206842,81.95845,20
8.417559,68.71387,20
4.7472525,70.70673,20
17.673965,79.272514,20
18.75519,82.52313,20
13.016426,79.535866,20
7.7829833,68.3957,20
4.0923414,68.25602,20
-12.380255,-28.539745,0
1.544763,-64.87267,0
-13.089552,-14.442612,0
18.68697,-9.5264225,0
-24.015589,-67.54852,0
-18.509153,-64.90953,0
-0.63775927,3.1329746,0
-7.48439,11.463674,0
-0.108860105,-13.077829,0
-64.22903,-25.460106,0
-66.45444,-25.18146,0
-28.624289,15.199945,0
-9.343364,63.52849,0
-11.564304,-18.430105,0
-41.947124,-41.503593,0
27.302485,9.391615,0
2.053507,-5.0050254,0
-19.000767,-65.96374,0
28.34357,-10.557387,0
3.7613163,19.757715,0
-7.7997737,-43.719746,0
44.852287,35.34922,34
50.479836,42.15879,34
58.139225,32.140476,34
54.186066,40.59309,34
46.37959,32.205368,34
26.23445,56.31015,33
25.346632,57.577755,33
26.097122,56.43482,33
23.75292,57.350204,33
24.739729,53.637295,33
24.910645,54.608078,33
22.6547,54.395317,33
23.79195,54.27821,33
22.806032,54.07955,33
23.89294,57.4914,33
22.45651,52.161854,33
23.681599,51.519226,33
23.896172,56.287342,33
24.796656,57.04807,33
22.851215,52.859886,33
21.594473,52.951126,33
24.807276,55.699062,33
23.5261,53.030373,33
25.832766,55.514236,33
24.50631,53.65969,33
24.922401,53.508724,33
26.32776,53.955498,33
24.323193,56.517994,33
22.873213,57.077797,33
21.239191,52.16703,33
23.484108,54.10349,33
22.17542,52.434986,33
25.13197,55.32493,33
26.754421,56.103355,33
22.215588,52.95443,33
22.558151,54.621807,33
24.740257,55.62792,33
25.400957,53.98977,33
22.260748,52.254463,33
21.954012,52.256992,33
27.14293,57.0506,33
25.558525,57.546333,33
24.504223,56.89242,33
23.442728,55.95452,33
24.948761,57.891205,33
23.037271,53.382133,33
24.276278,51.786007,33
26.229193,57.622974,33
22.554913,51.373955,33
26.025326,57.645454,33
25.878286,56.567047,33
21.392687,53.820606,33
22.486748,57.098118,33
25.606943,56.284187,33
24.045786,52.207745,33
25.042192,57.420883,33
23.456072,52.501118,33
22.25308,51.2338,33
26.108938,57.226112,33
25.802708,56.252686,33
23.656448,52.090687,33
2.9846594,-61.683342,0
3.3893085,-65.12312,0
5.124253,-63.68213,0
-40.06603,-60.97014,0
-9.668302,47.719315,0
-9.6415205,47.700573,0
11.323685,48.72812,0
-9.722369,47.74084,0
-24.094162,25.405731,0
-38.21547,-63.85145,0
-41.56561,-60.431736,0
-14.792532,-68.16732,0
-11.183403,-16.888071,0
-8.378734,5.4731293,0
-31.500366,-35.910896,0
8.600435,-39.164165,0
-42.079514,-42.488377,0
-17.850466,-32.99638,0
-11.446459,-18.571314,0
19.567202,14.041698,0
19.573545,14.042006,0
19.57899,14.040805,0
19.565971,14.039292,0
19.584667,14.04011,0
19.58008,14.03916,0
19.572111,14.042143,0
19.577784,14.03866,0
19.578493,14.039259,0
-18.64994,-2.3460007,0
-90.8305,-8.926025,0
-92.572586,-8.486666,0
-88.52975,-7.9513035,0
21.415298,-13.92726,0
6.8330297,2.7246072,0
12.713048,-14.588751,0
-9.367648,-0.8464068,0
-12.7918625,-67.02347,0
-19.569986,-3.2103417,0
61.695297,45.88901,34
63.212418,42.11206,34
38.475048,34.872337,34
60.82557,46.85673,34
-22.807165,24.74359,0
-22.792387,24.77092,0
-22.803062,24.773537,0
-22.781689,24.777073,0
-22.844,24.747795,0
-53.264946,9.048928,0
-53.273613,9.031388,0
-53.290115,9.022404,0
-53.291496,9.042621,0
-53.34507,9.029986,0
-53.311245,9.00853,0
-53.27097,9.033356,0
-53.259346,9.052018,0
-53.26881,9.039581,0
-53.291252,9.036528,0
-53.283047,9.043974,0
14.822728,43.997646,0
-5.916606,-44.346195,0
5.8288574,5.2487993,0
-20.768559,-43.194355,0
-20.522182,-43.219856,0
-25.604124,-10.86845,0
-25.61224,-10.727358,0
2.6480129,-7.5038967,0
-41.36367,-53.084312,0
3.6525676,-60.94267,0
-3.0889633,8.13245,0
11.773597,-12.699159,0
-29.747942,7.771412,0
19.291407,4.892469,0
5.7753506,-65.41836,0
5.612977,-61.09015,0
12.267297,-14.403469,0
2.5083482,-1.2331446,0
-66.501175,-30.841518,0
-3.6369956,8.432253,0
9.863864,-12.151467,0
-17.645693,8.256321,0
5.2065635,-58.676155,0
-17.967102,-7.8537073,0
-4.0072956,6.360529,0
15.884136,-10.019312,0
-17.87644,-74.99067,0
-30.604818,3.9074705,0
11.341134,-12.24939,0
-39.86331,-64.14455,0
-34.111317,-34.213554,0
-34.7906,-28.481089,0
57.847702,25.809969,34
37.75062,30.962162,34
62.34396,37.771317,34
58.750687,40.56476,34
61.769295,47.52916,34
-69.36176,9.327731,0
-55.717552,8.878564,0
-55.655624,8.8938465,0
-82.718285,14.302372,0
10.699665,0.62182206,0
-9.239468,15.937874,0
-33.842884,-26.761343,0
2.7490313,34.535614,0
2.7878637,34.51227,0
2.709172,34.503197,0
2.8092525,34.480053,0
-3.8702261,49.90575,0
2.688523,34.46405,0
2.707837,34.50835,0
-3.9924517,49.853226,0
2.7442102,34.50339,0
2.845189,34.56196,0
2.8034363,34.555824,0
2.731505,34.556168,0
-3.958151,49.884106,0
2.8667803,34.677074,0
-17.046621,-44.182602,0
11.149572,-12.528179,0
3.915526,-6.472349,0
-2.285256,0.86591756,0
-25.519075,2.9242995,0
-22.847303,24.739248,0
-22.778198,24.797663,0
-22.807304,24.777496,0
-22.823044,24.78245,0
-22.812952,24.720993,0
-5.0453315,-3.1593044,0
-18.497126,-65.75885,0
-3.0486934,-8.722028,0
-70.120346,23.87761,0
-63.622272,12.861086,0
-79.637276,16.86116,0
-24.636225,4.6574836,0
7.913044,-7.5641794,0
-41.795017,-40.347965,0
-13.220152,32.209423,0
-13.234874,32.215237,0
4.8493533,-65.78325,0
-28.358576,-38.6809,0
40.57909,37.72296,34
55.52632,26.79116,34
55.66143,36.61304,34
59.320175,46.591923,34
53.17955,44.953552,34
63.379498,42.200703,34
41.608402,43.423187,34
0.2952223,-63.788944,0
-26.93282,47.00342,0
-26.378624,46.243313,0
-26.49349,45.87042,0
-26.102041,45.76286,0
-25.68455,46.032555,0
-25.588161,46.750618,0
-27.320648,45.997868,0
-27.409935,46.33056,0
-27.558903,45.92629,0
-26.320946,46.329636,0
-26.890606,46.361916,0
-26.40873,46.72405,0
-26.290352,45.562626,0
-26.165392,46.188637,0
-25.947882,45.878967,0
-27.446278,46.588818,0
-26.656376,46.83231,0
-25.665438,46.417088,0
-26.395824,45.947567,0
-27.565582,45.562935,0
-26.47343,46.910393,0
-26.836063,45.54731,0
-26.302168,46.56853,0
-25.832808,46.95297,0
-2.8590903,-4.595513,0
1.0578972,-24.53999,0
-11.495372,39.661816,0
-19.352943,-70.852776,0
-13.266389,-72.746666,0
-14.804951,-61.028862,0
-90.38739,-8.004685,0
-91.57073,-8.458592,0
-60.128033,-33.329178,0
-59.868534,-33.801468,0
-18.599669,-67.40235,0
-20.935184,5.7013,0
15.757697,-14.258688,0
24.328537,-14.56331,0
23.94204,-11.795012,0
3.7451708,9.743104,0
22.08348,-7.32262,0
54.952015,39.681164,34
46.108887,44.218483,34
59.419376,33.35964,34
58.505592,39.483402,34
-53.104267,-23.11286,0
1.1590359,-23.620054,0
-15.995115,-9.39893,0
10.27676,2.6329288,0
-41.11358,-63.358734,0
-4.377124,10.261951,0
25.207756,-13.726439,0
-2.342811,38.70906,0
-2.2907276,38.782124,0
-2.2722788,38.8055,0
11.469229,-31.690353,0
-0.09043285,-59.466236,0
-25.469221,2.5572798,0
-38.413086,-55.202423,0
10.911039,17.725748,0
10.908438,17.735048,0
10.936557,17.634933,0
10.936453,17.68265,0
10.933989,17.626503,0
10.894528,17.688572,0
10.933942,17.648355,0
10.900067,17.750158,0
10.952235,17.619938,0
10.952288,17.629066,0
10.924143,17.697174,0
10.89511,17.732653,0
10.911527,17.679472,0
10.89075,17.729548,0
0.9516969,-64.95797,0
15.213209,-3.8997583,0
-22.900026,-19.073318,0
41.31425,42.336353,34
60.608162,33.222908,34
44.716118,32.37037,34
41.70449,32.588192,34
41.834347,32.120293,34
60.699444,41.94474,34
-12.360508,45.263813,0
-12.021063,45.526432,0
-8.189606,50.13055,0
-12.019141,45.558903,0
-0.58644474,27.96455,0
-0.2720469,28.044859,0
-0.4911135,27.944504,0
-0.5389984,27.930521,0
-0.5879348,27.9063,0
-0.418684,27.987957,0
-0.40886274,27.92026,0
-0.42375445,27.946789,0
-0.40520486,27.877954,0
-0.23429494,28.113499,0
-0.39123613,28.04913,0
-0.33076182,28.054287,0
-0.36653394,27.914837,0
-0.79753816,27.976522,0
-0.2575039,28.077871,0
-0.4173675,27.91338,0
-0.3713302,27.90556,0
-1.9338694,-1.8061192,0
-1.9130954,-1.8031529,0
-29.451084,15.1456175,0
-67.88808,-26.834972,0
-42.243263,-44.747066,0
13.943225,-1.6715338,0
-28.259684,15.199825,0
-28.259684,15.199825,0
1.7186681,-56.21497,0
-9.573562,6.6252923,0
-0.7215027,-1.2721167,0
-11.703812,-69.47317,0
-1.0651548,-53.996685,0
-66.07028,-26.68095,0
-37.51054,-54.711384,0
-12.676514,-38.29406,0
14.060961,-0.45132262,0
-54.575176,-28.122982,0
-58.738445,-23.083292,0
8.936208,2.502415,0
14.738153,-0.27533498,0
-29.95333,5.340077,0
-8.006871,14.618146,0
-59.362083,9.521609,0
-64.90551,16.434944,0
8.854941,-4.32568,0
-22.03068,-24.046865,0
-53.52682,-26.452772,0
3.290653,-60.547752,0
38.32906,34.311634,34
57.235386,42.727325,34
55.822826,35.32826,34
48.570236,36.14897,34
57.49788,38.22435,34
-2.0752494,-62.706287,0
7.602175,-8.739076,0
-13.325163,43.86134,0
-13.570859,43.76571,0
-40.64786,-54.039215,0
-16.289198,-10.0437565,0
-22.621202,-70.5369,0
-15.505552,-74.07838,0
7.8365054,-36.940628,0
-23.735287,-1.1304164,0
-34.492813,-59.114555,0
-13.242837,32.20847,0
-13.2123575,32.20251,0
-12.590202,2.273807,0
5.664213,0.7925976,0
-69.56205,-28.169094,0
-0.9601565,-12.788439,0
-0.94695556,-8.795625,0
-51.82345,-24.152851,0
35.451115,9.333116,0
35.315086,9.418127,0
35.39785,9.380353,0
-41.779934,-46.477135,0
-7.998882,-43.81148,0
-33.896236,-34.702656,0
-32.94087,-33.508194,0
-14.668388,-9.757634,0
0.6146955,30.53001,0
0.60931176,30.556541,0
0.5977939,30.449623,0
0.6454096,30.461538,0
-14.792049,-62.148758,0
-25.1739,-72.5727,0
9.359144,2.0361586,0
-59.721153,31.948517,0
-58.162865,34.36672,0
-25.893835,4.0101357,0
5.1114945,-63.756386,0
5.2799306,-64.420555,0
-38.124058,-63.006092,0


==> data/unseen_sources_src_IP_all_similarity_histogram.csv <==
bin_center,intra_density,inter_density
-0.98,0.0,0.0
-0.94,0.0,0.0
-0.9,0.0,0.0
-0.86,0.0,0.0
-0.82000005,0.0,0.0
-0.78,0.0,8.807e-09
-0.74,0.0,2.361877e-07
-0.70000005,1.0365304e-06,6.1184624e-06
-0.65999997,0.0,1.6295351e-05
-0.62,1.0365304e-06,4.5918092e-05
-0.58000004,5.1826523e-06,0.00010110995
-0.53999996,4.1461217e-06,0.00014744679
-0.5,6.2191825e-06,0.00022912529
-0.46,1.7621018e-05,0.0004810143
-0.42000002,1.0365305e-05,0.000927646
-0.38,2.1767139e-05,0.0017972251
-0.34000003,2.280367e-05,0.0038367675
-0.3,4.2497748e-05,0.008556386
-0.26000002,0.00010779917,0.01743733
-0.22000001,0.00014615079,0.031024966
-0.18000002,0.00019694079,0.048119873
-0.14000002,0.00034827422,0.068814725
-0.100000024,0.0010790282,0.09224967
-0.06000002,0.0035335324,0.11233174
-0.02,0.004024848,0.1199078
0.020000022,0.0027167462,0.11630835
0.06000002,0.0025529745,0.10843305
0.100000024,0.0029986827,0.08238855
0.14000002,0.0047721863,0.057903673
0.18000002,0.0054946477,0.03773257
0.22000001,0.0025788879,0.021917155
0.26000002,0.0016439373,0.01393086
0.3,0.0023570703,0.009327344
0.34000003,0.00456488,0.0068864874
0.38,0.0067208633,0.005695704
0.42000002,0.008085974,0.004293297
0.46,0.008525463,0.0027724737
0.5,0.006411977,0.0020871211
0.53999996,0.005309109,0.0016938357
0.58000004,0.0065415436,0.0014345321
0.62,0.0072899186,0.0012656314
0.65999997,0.007351074,0.001115372
0.70000005,0.0089400755,0.0009820974
0.74,0.012335748,0.00091974856
0.78,0.018424328,0.0008988047
0.82000005,0.030600451,0.0009083683
0.86,0.054155607,0.0010248425
0.9,0.09294983,0.0014726336
0.94,0.12959947,0.0031281973
0.98,0.5575093,0.009447831

